Loose Groups of Galaxies in the Las Campanas Redshift Survey

A ``friends-of-friends'' percolation algorithm has been used to extract a catalogue of dn/n = 80 density enhancements (groups) from the six slices of the Las Campanas Redshift Survey (LCRS). The full catalogue contains 1495 groups and includes 35% of the LCRS galaxy sample. A clean sample of 394 groups has been derived by culling groups from the full sample which either are too close to a slice edge, have a crossing time greater than a Hubble time, have a corrected velocity dispersion of zero, or contain a 55-arcsec ``orphan'' (a galaxy with a mock redshift which was excluded from the original LCRS redshift catalogue due to its proximity to another galaxy -- i.e., within 55 arcsec). Median properties derived from the clean sample include: line-of-sight velocity dispersion sigma_los = 164km/s, crossing time t_cr = 0.10/H_0, harmonic radius R_h = 0.58/h Mpc, pairwise separation R_p = 0.64/h Mpc, virial mass M_vir = (1.90x10^13)/h M_sun, total group R-band luminosity L_tot = (1.30x10^11)/h^2 L_sun, and R-band mass-to-light ratio M/L = 171h M_sun/L_sun; the median number of observed members in a group is 3.

==> tab01a.dat <==

LCRS -03deg Group Catalogue

================================================================================================================
The properties of each LCRS group.

Group data are listed according to the following format:

Col 1:     Group ID; an asterisk (*) appended to the group id indicates that the group is a member of the
              clean sample.
Cols 2-4:  Group barycenter RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  Group barycenter DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     Group redshift, corrected for motion relative to the Cosmic Microwave Background, cz_cmb, in km/s.
Col 9:     Group line-of-sight velocity dispersion, sigma_los, in km/s.
Col 10:    Formal standard error in the group line-of-sight velocity dispersion, in km/s.
Col 11:    The observed number of LCRS galaxies (including any 55-arcsec "orphans") comprising the group, N_obs.
Col 12:    The mean pairwise separation, Rp, in Mpc/h.
Col 13:    The estimated rms error in Rp, in Mpc/h.
Col 14:    The harmonic radius, Rh, in Mpc/h.
Col 15:    The estimated rms error in Rh, in Mpc/h.
Col 16:    The crossing time, t_cr, as a fraction of the Hubble time (1/H0).
Col 17:    The estimated rms error in t_cr as a fraction of the Hubble time (1/H0).
Col 18:    The group's virial mass, M_vir, in M_sun/h. 
Col 19:    The estimated rms error in M_vir, in M_sun/h.
Col 20:    The total group LCRS R-band luminosity, L_tot, in L_sun/h^2.
Col 21:    The estimated rms error in L_tot, in L_sun/h^2.
Col 22:    The ratio, L_rat, by which the sum of the luminosities of the observed N_obs galaxies must be
              multiplied in order to obtain an estimate of the group's total (LCRS R-band) luminosity, L_tot.
Col 23:    The group mass-to-light ratio, M/L, in h M_sun/L_sun (LCRS R-band).
Col 24:    The estimated rms error in M/L, in h M_sun/L_sun (LCRS R-band).
Col 25:    An estimate of the group's Abell counts, C_grp; note that, for Abell clusters in the LCRS, 
              we find that C_grp = 0.19 C_ACO + 12, where C_ACO is the value for the Abell counts from 
              Abell, Corwin, and Olowin (1989).
Col 26:    The estimated rms error in C_grp, based upon Poisson statistics of the observed number of
              LCRS member galaxies within a projected distance of 1.5 Mpc/h of the group center.
Col 27:    The type of group:  
              1 = group is within the borders of a 50-fiber field.
              2 = group is within the borders of a 112-fiber field.
              3 = group straddles the border of a 50-fiber and a 112-fiber field.
Col 28:    A column to reference any applicable table notes:
              a = The group's crossing time t_cr is greater than a Hubble time (1/H0).
              b = The group's barycenter is closer than 2Rp to a slice edge.
              c = The group contains at least one 55-arcsec "orphan" with a faked velocity.
              d = The group's line-of-sight velocity dispersion, corrected for galaxy velocity errors, 
                     is less than or equal to 0 km/s.  
================================================================================================================


   1  10  4  3.59  -2 52 27.5  0.0656      0.      0.     3  0.51  0.18  0.41  0.21  0.00  0.00  0.00E+00  0.00E+00  0.28E+11  0.11E+11   1.50     0.     0.     3     1.7    2  d   
   2  10  6 20.33  -2 59  9.3  0.0887      0.      0.     3  0.45  0.13  0.46  0.15  0.00  0.00  0.00E+00  0.00E+00  0.34E+11  0.83E+10   1.61     0.     0.     5     2.9    2  d   
   3  10  7 12.76  -2 21 44.4  0.0617    208.    147.     7  0.57  0.07  0.47  0.08  0.06  0.04  0.28E+14  0.40E+14  0.87E+11  0.16E+11   1.51   328.   469.     6     2.3    2  b   
   4  10  8 11.73  -3  4  1.5  0.0621    293.    177.    14  1.04  0.07  0.74  0.08  0.07  0.04  0.88E+14  0.11E+15  0.15E+12  0.30E+11   1.52   578.   710.    13     3.5    2  b   
   5  10 10  9.41  -3 27 59.4  0.0599     93.     70.     5  0.62  0.08  0.60  0.13  0.17  0.14  0.73E+13  0.11E+14  0.45E+11  0.16E+11   1.74   161.   251.     5     2.2    2  b   
   6  10 10 13.26  -2 23 39.9  0.0439    150.    105.     7  0.69  0.06  0.70  0.09  0.12  0.09  0.22E+14  0.31E+14  0.82E+11  0.23E+11   2.24   266.   383.     6     2.3    2  b   
   7  10 10 17.07  -3 11 44.9  0.0421    198.    121.    13  0.60  0.04  0.50  0.06  0.07  0.04  0.27E+14  0.34E+14  0.10E+12  0.23E+11   2.37   261.   327.    11     3.1    2  b   
   8  10 10 21.16  -2 32  3.7  0.0610    152.    110.     6  1.03  0.12  0.99  0.15  0.18  0.13  0.32E+14  0.46E+14  0.52E+11  0.12E+11   1.68   614.   908.     6     2.4    2  b   
   9* 10 11 42.36  -2 38 10.1  0.0624     73.     57.     4  0.48  0.09  0.51  0.08  0.19  0.15  0.38E+13  0.59E+13  0.40E+11  0.12E+11   1.74    94.   150.     4     2.0    2      
  10* 10 12 28.40  -3 16 30.1  0.0773     45.     37.     3  0.51  0.11  0.57  0.11  0.34  0.28  0.16E+13  0.27E+13  0.37E+11  0.93E+10   1.75    45.    75.     4     2.3    2      
  11  10 12 38.41  -2 46 13.2  0.0585    184.    150.     3  0.19  0.08  0.09  0.07  0.01  0.01  0.44E+13  0.79E+13  0.60E+11  0.17E+11   1.79    74.   133.     3     1.7    2  c   
  12* 10 13 56.62  -3  1  7.4  0.0602    276.    194.     7  0.53  0.07  0.38  0.08  0.04  0.03  0.41E+14  0.58E+14  0.81E+11  0.21E+11   1.76   502.   727.     7     2.6    2      
  13  10 14  1.32  -3 39 45.7  0.0584    112.     88.     4  0.16  0.03  0.09  0.05  0.02  0.02  0.16E+13  0.27E+13  0.27E+11  0.56E+10   1.82    59.   100.     4     2.0    2  bc  
  14  10 14 30.44  -3 26 48.7  0.0415    190.    155.     3  0.23  0.09  0.12  0.08  0.02  0.02  0.59E+13  0.11E+14  0.32E+11  0.16E+11   2.57   186.   345.     2     1.2    2  c   
  15  10 16 37.07  -3 26 57.3  0.0587    161.    131.     3  0.85  0.16  0.94  0.31  0.16  0.14  0.34E+14  0.56E+14  0.88E+11  0.82E+10   2.09   382.   637.     3     1.7    2  b   
  16  10 16 40.38  -3 26  1.4  0.1144    221.    161.     6  1.31  0.16  0.40  0.29  0.05  0.05  0.28E+14  0.45E+14  0.21E+12  0.23E+11   3.62   132.   215.    22     9.0    2  bc  
  17  10 16 53.40  -2 45 49.4  0.0498    198.    124.    12  0.92  0.06  0.46  0.12  0.06  0.04  0.25E+14  0.32E+14  0.14E+12  0.22E+11   2.41   174.   224.    14     4.0    2  bc  
  18  10 16 58.64  -2 19 21.8  0.0618    116.     95.     3  0.88  0.22  0.96  0.25  0.22  0.19  0.18E+14  0.30E+14  0.46E+11  0.11E+11   2.28   386.   645.     4     2.3    2  b   
  19  10 17 28.72  -3 37 33.5  0.0718    114.     93.     3  0.04  0.01  0.04  0.01  0.01  0.01  0.81E+12  0.13E+13  0.57E+11  0.14E+11   2.33    14.    24.     6     3.5    2  c   
  20  10 18 51.18  -2 22 52.5  0.0629    166.    130.     4  0.66  0.18  0.50  0.17  0.08  0.07  0.19E+14  0.31E+14  0.65E+11  0.16E+11   2.30   297.   482.     6     3.0    2  b   
  21  10 19 46.60  -2 22 51.4  0.0535      0.      0.     3  0.19  0.05  0.19  0.07  0.00  0.00  0.00E+00  0.00E+00  0.60E+11  0.12E+11   2.40     0.     0.     4     2.3    2  bd  
  22  10 20 13.51  -3 17 59.1  0.1294    125.     98.     4  1.87  0.38  1.87  0.37  0.40  0.32  0.41E+14  0.64E+14  0.31E+12  0.28E+11   4.79   131.   206.    28    14.0    2  b   
  23  10 22  9.04  -2 35  5.4  0.0624    335.    202.    14  0.76  0.04  0.62  0.07  0.05  0.03  0.98E+14  0.12E+15  0.29E+12  0.57E+11   2.26   341.   420.    17     4.5    2  bc  
  24* 10 23 30.93  -2 35 21.6  0.0584    122.     92.     5  0.43  0.06  0.33  0.11  0.07  0.06  0.69E+13  0.11E+14  0.79E+11  0.11E+11   2.29    87.   134.     6     2.7    2      
  25  10 24 55.43  -2 50 26.3  0.0517      9.      7.     5  0.58  0.09  0.44  0.16  1.32  1.10  0.49E+11  0.75E+11  0.62E+11  0.19E+11   2.42     1.     1.     7     3.1    2  a   
  26* 10 27  8.09  -3  7 58.5  0.0622    128.    100.     4  0.46  0.06  0.52  0.06  0.11  0.09  0.12E+14  0.19E+14  0.98E+11  0.39E+11   2.24   123.   199.     5     2.5    2      
  27  10 27 38.34  -2 58  0.3  0.0383    553.    283.    28  0.82  0.05  0.44  0.13  0.02  0.01  0.19E+15  0.20E+15  0.30E+13  0.23E+13  39.32    63.    82.    33     6.2    3  bc  
  28* 10 28 16.93  -2 53 45.3  0.0994    286.    224.     4  0.91  0.14  1.03  0.21  0.10  0.08  0.12E+15  0.18E+15  0.22E+12  0.34E+11   4.40   527.   835.    20    10.0    3      
  29  10 31 50.03  -2 23 18.4  0.0658      0.      0.     3  0.57  0.17  0.57  0.18  0.00  0.00  0.00E+00  0.00E+00  0.14E+12  0.14E+11   7.26     0.     0.    11     6.4    1  bd  
  30  10 32 15.69  -3 18 25.3  0.0638    425.    291.     8  1.05  0.11  0.34  0.20  0.02  0.02  0.85E+14  0.13E+15  0.37E+12  0.57E+11   7.77   228.   342.    23     8.1    3  bc  
  31* 10 35 16.92  -3  8 48.5  0.0607    327.    267.     3  0.35  0.13  0.25  0.14  0.02  0.02  0.38E+14  0.65E+14  0.42E+11  0.14E+11   2.01   889.  1565.     3     1.7    2      
  32  10 36 53.14  -3 21 48.2  0.0653    355.    243.     8  0.53  0.06  0.41  0.08  0.03  0.02  0.71E+14  0.99E+14  0.16E+12  0.38E+11   1.96   452.   634.    12     4.2    2  c   
  33  10 37 14.25  -3 30 51.8  0.1095    204.    159.     4  0.61  0.14  0.34  0.19  0.05  0.04  0.20E+14  0.33E+14  0.11E+12  0.20E+10   2.90   183.   305.    14     7.0    2  bc  
  34  10 37 33.59  -3  5 28.2  0.1334    294.    207.     7  1.40  0.18  0.67  0.31  0.06  0.05  0.80E+14  0.12E+15  0.75E+12  0.17E+12   4.29   107.   160.    40    15.1    2  c   
  35* 10 38  1.95  -3 15  6.9  0.1471    441.    360.     3  0.89  0.33  0.58  0.37  0.04  0.04  0.16E+15  0.27E+15  0.35E+12  0.95E+11   5.68   441.   782.    29    16.7    2      
  36  10 38  7.87  -2 47 59.0  0.1483    262.    205.     4  1.44  0.36  0.12  0.11  0.01  0.02  0.12E+14  0.21E+14  0.47E+12  0.83E+11   5.82    25.    45.    38    19.0    2  c   
  37* 10 38 13.70  -3  9 44.3  0.1133    279.    228.     3  0.73  0.19  0.81  0.17  0.08  0.07  0.87E+14  0.14E+15  0.16E+12  0.38E+11   3.06   534.   888.    11     6.4    2      
  38  10 38 36.52  -2 30 28.5  0.0373    158.    124.     4  0.47  0.10  0.45  0.10  0.08  0.06  0.16E+14  0.25E+14  0.33E+11  0.10E+11   3.07   480.   774.     3     1.5    2  b   
  39  10 38 52.37  -3  3 23.4  0.0626      0.      0.     3  0.52  0.18  0.41  0.21  0.00  0.00  0.00E+00  0.00E+00  0.29E+11  0.14E+11   1.99     0.     0.     3     1.7    2  d   
  40  10 39  5.22  -3 35  0.1  0.0788     91.     74.     3  0.66  0.30  0.19  0.16  0.06  0.07  0.22E+13  0.41E+13  0.41E+11  0.93E+10   2.15    54.   100.     6     3.5    2  bc  
  41  10 39 19.89  -3  2  7.9  0.0787    404.    304.     5  0.70  0.13  0.42  0.19  0.03  0.02  0.95E+14  0.15E+15  0.11E+12  0.41E+11   2.07   873.  1409.     9     4.0    2  c   
  42  10 39 20.27  -2 47 19.7  0.0933     91.     75.     3  0.26  0.11  0.13  0.09  0.04  0.04  0.15E+13  0.26E+13  0.41E+11  0.11E+10   2.47    36.    65.     8     4.6    2  c   
  43  10 40 31.48  -2 33 14.9  0.0606    170.    120.     7  0.63  0.08  0.40  0.10  0.06  0.05  0.16E+14  0.23E+14  0.12E+12  0.27E+11   1.94   133.   192.     8     3.0    2  b   
  44  10 40 32.15  -2 47 19.1  0.1135    257.    155.    14  2.08  0.14  1.02  0.24  0.11  0.07  0.93E+14  0.11E+15  0.57E+12  0.72E+11   2.96   164.   203.    31     9.8    2  bc  
  45  10 42 32.28  -2 36 17.9  0.0615    120.     94.     4  0.36  0.09  0.16  0.10  0.04  0.04  0.32E+13  0.55E+13  0.71E+11  0.15E+11   1.93    46.    78.     5     2.5    2  c   
  46* 10 42 49.52  -3 20 33.6  0.0713     91.     75.     3  0.21  0.04  0.24  0.05  0.07  0.06  0.28E+13  0.46E+13  0.50E+11  0.15E+11   1.94    56.    94.     5     2.9    2      
  47  10 43 33.04  -2 18 52.0  0.1091    234.    183.     4  0.16  0.05  0.10  0.04  0.01  0.01  0.79E+13  0.13E+14  0.12E+12  0.15E+11   2.78    64.   102.    13     6.5    2  bc  
  48  10 43 37.23  -3 36 28.9  0.1294    210.    172.     3  0.59  0.24  0.32  0.22  0.04  0.04  0.20E+14  0.35E+14  0.17E+12  0.16E+11   3.81   114.   202.    18    10.4    2  bc  
  49  10 43 51.53  -2 24 16.7  0.0379    136.    106.     4  0.51  0.13  0.11  0.09  0.02  0.03  0.29E+13  0.52E+13  0.38E+11  0.16E+11   3.04    78.   142.     3     1.5    2  bc  
  50* 10 44 43.67  -3 12 35.3  0.1091    351.    286.     3  0.64  0.16  0.69  0.19  0.05  0.05  0.12E+15  0.20E+15  0.18E+12  0.68E+11   2.79   665.  1129.    11     6.4    2      
  51  10 44 50.07  -3 28 54.1  0.1085    188.    147.     4  0.12  0.02  0.12  0.02  0.02  0.01  0.60E+13  0.94E+13  0.22E+12  0.11E+12   2.70    27.    45.    13     6.5    2  c   
  52  10 45 13.76  -3 35  1.4  0.0706    141.    106.     5  0.90  0.09  0.96  0.14  0.18  0.14  0.27E+14  0.40E+14  0.88E+11  0.18E+11   1.81   303.   462.     8     3.6    2  b   
  53  10 46 38.06  -2 31 18.3  0.0738    142.    100.     7  0.81  0.09  0.71  0.12  0.13  0.10  0.20E+14  0.28E+14  0.11E+12  0.42E+11   1.66   186.   273.    10     3.8    2  b   
  54* 10 46 48.55  -2 38 50.2  0.0610     18.     14.     3  0.47  0.19  0.25  0.17  0.38  0.41  0.11E+12  0.19E+12  0.24E+11  0.40E+10   1.65     4.     8.     3     1.7    2      
  55  10 50 11.43  -2 49 36.2  0.0613      0.      0.     3  0.64  0.19  0.67  0.21  0.00  0.00  0.00E+00  0.00E+00  0.32E+11  0.79E+10   1.66     0.     0.     3     1.7    2  d   
  56* 10 55 35.76  -2 51 54.3  0.0591    158.    124.     4  0.44  0.12  0.27  0.12  0.05  0.04  0.94E+13  0.15E+14  0.10E+12  0.84E+10   7.21    94.   153.     9     4.5    1      
  57  10 58 10.50  -2 20 47.2  0.0715    159.    124.     4  0.80  0.18  0.74  0.20  0.12  0.10  0.26E+14  0.41E+14  0.96E+11  0.16E+11   4.12   270.   431.    10     5.0    1  b   
  58  11  3 30.50  -3 10 17.6  0.0890    208.    170.     3  0.54  0.26  0.09  0.08  0.01  0.01  0.52E+13  0.98E+13  0.54E+11  0.53E+10   2.68    96.   181.     8     4.6    2  c   
  59  11  3 44.85  -3 29  1.4  0.1224    187.    153.     3  1.07  0.16  1.27  0.16  0.18  0.15  0.62E+14  0.10E+15  0.15E+12  0.16E+11   4.17   417.   684.    17     9.8    2  b   
  60  11  4  0.63  -2 26 11.4  0.0888    429.    302.     7  0.31  0.04  0.20  0.05  0.01  0.01  0.51E+14  0.73E+14  0.21E+12  0.62E+11   2.64   242.   352.    16     6.0    2  c   
  61* 11  4  2.15  -2 59 28.1  0.1271    305.    229.     5  1.48  0.15  1.62  0.21  0.14  0.11  0.21E+15  0.32E+15  0.36E+12  0.24E+11   4.49   588.   889.    30    13.4    2      
  62  11  4  4.50  -3 40 49.1  0.0576     41.     34.     3  0.22  0.05  0.24  0.06  0.15  0.13  0.56E+12  0.93E+12  0.70E+11  0.25E+11   2.40     8.    14.     4     2.3    2  b   
  63  11  4 29.85  -2 25 52.0  0.0714    216.    176.     3  0.08  0.02  0.08  0.03  0.01  0.01  0.55E+13  0.91E+13  0.52E+11  0.18E+11   2.39   106.   180.     6     3.5    2  c   
  64  11  4 38.18  -3 23 31.1  0.0874      0.      0.     3  0.97  0.06  1.19  0.06  0.00  0.00  0.00E+00  0.00E+00  0.63E+11  0.11E+11   2.65     0.     0.     7     4.0    2  bd  
  65* 11  4 50.42  -3  3 44.6  0.0714    271.    204.     5  0.60  0.12  0.42  0.14  0.04  0.03  0.43E+14  0.66E+14  0.67E+11  0.12E+11   2.40   634.   983.     9     4.0    2      
  66  11  4 57.57  -2 23 42.6  0.1046    451.    353.     4  0.98  0.14  1.06  0.19  0.06  0.05  0.30E+15  0.47E+15  0.16E+12  0.15E+11   3.16  1922.  3033.    15     7.5    2  b   
  67  11  5  5.85  -3 37 54.0  0.1228    135.     98.     6  0.76  0.12  0.24  0.15  0.05  0.05  0.59E+13  0.95E+13  0.34E+12  0.28E+11   4.11    17.    28.    31    12.7    2  bc  
  68  11  6 22.56  -2 23 49.8  0.1177    326.    229.     7  1.45  0.13  1.45  0.20  0.12  0.09  0.21E+15  0.30E+15  0.36E+12  0.55E+11   3.78   601.   855.    30    11.3    2  b   
  69  11  8 11.66  -3 43 13.2  0.1207    418.    327.     4  0.47  0.15  0.30  0.10  0.02  0.02  0.73E+14  0.12E+15  0.30E+12  0.86E+11   3.92   245.   399.    21    10.5    2  bc  
  70  11  9 37.40  -3 25 26.9  0.1271    131.    103.     4  1.26  0.27  1.02  0.39  0.21  0.18  0.24E+14  0.39E+14  0.39E+12  0.89E+11   4.45    63.   103.    25    12.5    2  b   
  71* 11  9 46.69  -2 36 42.3  0.1070    137.    107.     4  0.76  0.18  0.64  0.17  0.13  0.10  0.17E+14  0.27E+14  0.14E+12  0.20E+11   3.36   125.   199.    15     7.5    2      
  72  11  9 59.52  -2 54 39.8  0.0825    419.    253.    14  0.72  0.05  0.39  0.08  0.03  0.02  0.96E+14  0.12E+15  0.34E+12  0.54E+11   2.56   284.   350.    24     6.4    2  c   
  73  11 10  2.26  -2 57  5.7  0.0883    287.    191.     9  0.66  0.07  0.32  0.09  0.03  0.02  0.37E+14  0.50E+14  0.24E+12  0.57E+11   2.68   152.   210.    20     6.7    2  c   
  74  11 11 47.18  -3 18  6.3  0.0834    220.    146.     9  1.17  0.11  0.81  0.18  0.10  0.07  0.55E+14  0.74E+14  0.18E+12  0.35E+11   2.61   306.   418.    16     5.3    2  bc  
  75  11 13  2.69  -2 30 31.6  0.1197     57.     41.     6  0.93  0.13  0.44  0.24  0.21  0.19  0.20E+13  0.30E+13  0.34E+12  0.55E+11   3.96     6.     9.    28    11.4    2  bc  
  76  11 13  3.23  -3 35 53.6  0.0825    252.    164.    10  0.58  0.07  0.21  0.04  0.02  0.01  0.18E+14  0.24E+14  0.21E+12  0.36E+11   2.59    85.   113.    18     5.7    2  bc  
  77  11 13  5.03  -2 19 41.1  0.1333    232.    181.     4  0.60  0.22  0.19  0.09  0.02  0.02  0.14E+14  0.23E+14  0.48E+12  0.91E+11   4.97    29.    48.    27    13.5    2  bc  
  78  11 13 40.02  -3 33 48.5  0.1206    149.    121.     3  1.24  0.33  1.29  0.38  0.23  0.20  0.39E+14  0.66E+14  0.15E+12  0.29E+11   4.19   268.   449.    17     9.8    2  b   
  79* 11 14 41.86  -2 57  8.4  0.1351     90.     73.     3  1.00  0.24  1.03  0.35  0.31  0.27  0.12E+14  0.19E+14  0.28E+12  0.15E+11   5.07    41.    69.    23    13.3    2      
  80  11 16 36.77  -2 49 50.1  0.1206    195.    130.     9  1.14  0.12  0.36  0.17  0.05  0.04  0.19E+14  0.27E+14  0.41E+12  0.59E+11   2.90    46.    66.    34    11.3    2  c   
  81  11 18 31.24  -2 28 30.8  0.0636    114.     93.     3  0.03  0.01  0.03  0.01  0.01  0.01  0.48E+12  0.80E+12  0.29E+11  0.35E+10   1.52    17.    28.     3     1.7    2  c   
  82* 11 20 18.13  -2 32 37.0  0.0745     47.     37.     4  0.25  0.05  0.24  0.05  0.14  0.11  0.75E+12  0.12E+13  0.77E+11  0.30E+11   1.59    10.    16.     6     3.0    2      
  83  11 21 22.48  -2 26 13.4  0.1180      0.      0.     3  0.11  0.02  0.13  0.02  0.00  0.00  0.00E+00  0.00E+00  0.18E+12  0.84E+11   2.69     0.     0.    12     6.9    2  cd  
  84  11 21 49.39  -2 53 38.8  0.0959    103.     81.     4  0.33  0.08  0.15  0.10  0.04  0.04  0.23E+13  0.38E+13  0.76E+11  0.99E+10   1.94    30.    51.    10     5.0    2  c   
  85  11 22  8.20  -3 21 18.5  0.1177     18.     14.     4  0.34  0.06  0.31  0.09  0.46  0.38  0.15E+12  0.24E+12  0.22E+12  0.22E+11   2.63     1.     1.    16     8.0    2  c   
  86* 11 22 12.56  -3  2 36.6  0.0691     35.     29.     3  0.37  0.04  0.44  0.06  0.34  0.28  0.77E+12  0.13E+13  0.28E+11  0.82E+10   1.54    27.    45.     4     2.3    2      
  87  11 22 15.99  -3 41  4.5  0.0540      0.      0.     3  0.29  0.09  0.27  0.11  0.00  0.00  0.00E+00  0.00E+00  0.40E+11  0.18E+11   1.51     0.     0.     3     1.7    2  bd  
  88  11 24 11.68  -3 17 39.8  0.0628    299.    217.     6  0.65  0.10  0.28  0.10  0.03  0.02  0.35E+14  0.53E+14  0.63E+11  0.11E+11   1.49   564.   850.     6     2.4    2  c   
  89  11 25  4.80  -3 19 35.9  0.0965    172.    140.     3  0.49  0.23  0.11  0.10  0.02  0.02  0.45E+13  0.84E+13  0.67E+11  0.12E+11   1.95    68.   126.     8     4.6    2  c   
  90* 11 25  9.11  -3  3 31.1  0.1081    282.    230.     3  1.05  0.18  1.21  0.25  0.12  0.10  0.13E+15  0.22E+15  0.60E+11  0.31E+10   2.40  2235.  3681.    10     5.8    2      
  91  11 26 23.26  -2 32 55.9  0.0977    315.    257.     3  0.09  0.03  0.09  0.04  0.01  0.01  0.12E+14  0.20E+14  0.10E+12  0.87E+10   1.95   121.   203.     8     4.6    2  c   
  92  11 28 18.19  -3 32 18.2  0.0629    159.    109.     8  0.83  0.08  0.73  0.09  0.12  0.09  0.26E+14  0.35E+14  0.15E+12  0.34E+11   1.80   175.   244.     9     3.2    2  b   
  93* 11 29 58.78  -3  7  3.2  0.1449    356.    291.     3  1.04  0.32  0.89  0.44  0.07  0.06  0.16E+15  0.27E+15  0.35E+12  0.71E+11   5.12   452.   776.    28    16.2    2      
  94  11 30 27.22  -3 40 13.6  0.0633    174.    130.     5  0.45  0.07  0.17  0.09  0.03  0.02  0.72E+13  0.11E+14  0.65E+11  0.20E+11   1.81   112.   180.     6     2.7    2  bc  
  95* 11 30 40.42  -2 33 29.3  0.0523    225.    184.     3  0.40  0.10  0.39  0.15  0.05  0.04  0.28E+14  0.47E+14  0.24E+11  0.62E+10   2.02  1163.  1974.     3     1.7    2      
  96  11 30 59.54  -3 33 16.4  0.0522    274.    206.     5  0.74  0.09  0.75  0.13  0.07  0.06  0.78E+14  0.12E+15  0.40E+11  0.80E+10   1.96  1948.  2976.     6     2.7    2  b   
  97  11 31  7.83  -2 36 53.3  0.1475    124.     87.     7  2.41  0.33  0.99  0.51  0.22  0.19  0.21E+14  0.32E+14  0.84E+12  0.70E+11   5.50    25.    38.    43    19.2    2  bc  
  98* 11 31 37.74  -3  2 11.3  0.1064     98.     73.     5  1.16  0.18  0.92  0.32  0.25  0.21  0.12E+14  0.19E+14  0.18E+12  0.48E+11   2.65    68.   107.    16     7.2    2      
  99* 11 31 43.16  -3 22 57.0  0.1175    103.     84.     3  0.59  0.21  0.47  0.24  0.12  0.12  0.68E+13  0.12E+14  0.21E+12  0.63E+11   3.05    33.    57.    13     7.5    2      
 100  11 33 19.53  -2 43 20.1  0.1478     98.     71.     6  1.32  0.22  0.77  0.23  0.21  0.17  0.10E+14  0.15E+14  0.81E+12  0.15E+12   6.46    13.    19.    54    22.0    2  c   
 101  11 33 30.80  -3 21 44.9  0.0634      0.      0.     5  0.46  0.09  0.39  0.10  0.00  0.00  0.00E+00  0.00E+00  0.81E+11  0.30E+11   2.03     0.     0.     7     3.1    2  d   
 102  11 34  2.55  -2 38 42.4  0.1018    194.    146.     5  0.99  0.15  0.83  0.28  0.11  0.09  0.43E+14  0.66E+14  0.28E+12  0.95E+11   3.26   152.   240.    18     8.0    2  b   
 103* 11 34 33.17  -2 59 26.7  0.1042    150.    123.     3  0.38  0.11  0.35  0.14  0.06  0.06  0.11E+14  0.19E+14  0.13E+12  0.23E+11   3.47    86.   146.    13     7.5    2      
 104* 11 34 59.50  -2 36 33.8  0.1224    144.    118.     3  0.56  0.07  0.66  0.12  0.12  0.10  0.19E+14  0.31E+14  0.23E+12  0.73E+11   4.59    81.   136.    19    11.0    2      
 105* 11 35 44.47  -2 51 17.8  0.1106    212.    166.     4  1.39  0.26  1.42  0.27  0.18  0.14  0.89E+14  0.14E+15  0.23E+12  0.31E+11   3.75   386.   610.    16     8.0    2      
 106  11 37 32.69  -3 16 20.8  0.0625    423.    276.    10  0.56  0.05  0.36  0.08  0.02  0.02  0.91E+14  0.12E+15  0.18E+12  0.57E+11   2.48   515.   701.    14     4.4    2  c   
 107  11 37 36.45  -3  4 56.0  0.0500     27.     22.     3  0.03  0.01  0.01  0.01  0.01  0.01  0.98E+10  0.18E+11  0.32E+11  0.14E+10   2.73     0.     1.     4     2.3    2  c   
 108* 11 38  2.22  -2 59  5.9  0.1488     82.     67.     3  0.41  0.06  0.49  0.06  0.16  0.13  0.45E+13  0.74E+13  0.57E+12  0.14E+12   7.54     8.    13.    36    20.8    2      
 109* 11 38 36.78  -3  6 35.9  0.1096     51.     42.     3  1.35  0.28  1.52  0.34  0.79  0.67  0.55E+13  0.91E+13  0.29E+12  0.13E+12   3.64    19.    32.    13     7.5    2      
 110* 11 38 46.02  -2 40 13.2  0.1091     68.     55.     3  0.92  0.23  1.00  0.24  0.40  0.34  0.64E+13  0.11E+14  0.23E+12  0.64E+11   3.63    28.    48.    13     7.5    2      
 111* 11 39 24.94  -2 23 42.8  0.1089     82.     67.     3  0.37  0.10  0.36  0.14  0.12  0.11  0.34E+13  0.56E+13  0.25E+12  0.82E+11   3.61    13.    23.    13     7.5    2      
 112  11 40  7.83  -2 36 31.0  0.1191    468.    382.     3  0.90  0.43  0.16  0.14  0.01  0.01  0.48E+14  0.88E+14  0.19E+12  0.52E+11   3.90   252.   474.    16     9.2    2  c   
 113  11 40 56.78  -3  1 32.1  0.1194     68.     51.     5  0.51  0.10  0.33  0.10  0.13  0.11  0.21E+13  0.33E+13  0.26E+12  0.51E+11   3.81     8.    13.    24    10.7    2  c   
 114* 11 41 44.24  -2 56 17.4  0.0581     55.     45.     3  0.21  0.04  0.23  0.05  0.11  0.10  0.97E+12  0.16E+13  0.11E+12  0.32E+11   2.22     9.    15.     3     1.7    2      
 115  11 42 26.31  -3 27 56.2  0.1066     29.     22.     4  0.39  0.12  0.25  0.09  0.23  0.20  0.28E+12  0.45E+12  0.16E+12  0.33E+11   3.19     2.     3.    15     7.5    2  c   
 116* 11 42 35.04  -3 10 44.6  0.1220     50.     41.     3  1.23  0.23  1.38  0.33  0.74  0.63  0.48E+13  0.79E+13  0.18E+12  0.47E+11   4.03    27.    45.    17     9.8    2      
 117  11 42 40.17  -3 28  9.0  0.0926    256.    209.     3  0.47  0.23  0.08  0.07  0.01  0.01  0.75E+13  0.14E+14  0.11E+12  0.53E+11   2.67    69.   133.     9     5.2    2  c   
 118* 11 43  6.01  -3 14 55.8  0.0789     17.     14.     3  0.60  0.17  0.59  0.20  0.94  0.83  0.24E+12  0.40E+12  0.14E+12  0.56E+11   2.34     2.     3.     6     3.5    2      
 119  11 43  7.77  -2 34  9.5  0.1098    813.    508.    12  1.33  0.10  0.87  0.13  0.03  0.02  0.80E+15  0.10E+16  0.57E+12  0.59E+11   3.30  1420.  1793.    37    10.7    2  bc  
 120  11 43 46.57  -3 25 21.7  0.0493      0.      0.     6  0.60  0.07  0.57  0.10  0.00  0.00  0.00E+00  0.00E+00  0.73E+11  0.26E+11   2.43     0.     0.     7     2.9    2  bd  
 121  11 44 35.81  -2 47  3.7  0.1095    261.    189.     6  0.61  0.11  0.41  0.11  0.04  0.03  0.39E+14  0.57E+14  0.21E+12  0.33E+11   3.31   184.   274.    21     8.6    2  c   
 122* 11 45 49.85  -3 13 42.6  0.0885    121.     99.     3  0.64  0.17  0.68  0.18  0.15  0.13  0.14E+14  0.23E+14  0.14E+12  0.48E+11   3.37   102.   172.     9     5.2    2      
 123  11 45 50.57  -2 59 50.0  0.1029     85.     64.     5  0.99  0.21  0.22  0.17  0.07  0.07  0.22E+13  0.38E+13  0.29E+12  0.64E+11   4.01     8.    13.    21     9.4    2  c   
 124  11 45 53.82  -2 25  3.5  0.0864    163.    133.     3  1.12  0.13  1.35  0.13  0.22  0.18  0.50E+14  0.82E+14  0.49E+11  0.18E+10   3.43  1012.  1655.     8     4.6    2  b   
 125* 11 46 36.28  -2 24  6.8  0.1024    136.    111.     3  0.18  0.01  0.22  0.01  0.04  0.03  0.55E+13  0.90E+13  0.20E+12  0.96E+11   4.08    27.    46.    14     8.1    2      
 126  11 48 25.10  -2 52 27.1  0.1302    468.    312.     9  0.94  0.09  0.45  0.18  0.03  0.02  0.14E+15  0.19E+15  0.11E+13  0.15E+12   6.09   129.   180.    59    19.7    2  c   
 127  11 48 34.42  -2 43 43.7  0.0920    241.    131.    22  1.50  0.06  0.66  0.12  0.07  0.04  0.53E+14  0.59E+14  0.10E+13  0.14E+12   3.51    53.    59.    47    10.8    2  bc  
 128  11 48 51.16  -3 26 52.4  0.0902    117.     92.     4  0.41  0.09  0.26  0.13  0.06  0.06  0.49E+13  0.81E+13  0.19E+12  0.52E+11   3.42    26.    43.    12     6.0    2  c   
 129  11 49  4.29  -2 37 48.7  0.0788    221.    141.    11  1.55  0.12  0.73  0.26  0.09  0.06  0.49E+14  0.65E+14  0.39E+12  0.73E+11   3.13   127.   169.    24     7.2    2  bc  
 130  11 49 13.28  -3 38  2.9  0.0962    387.    291.     5  1.19  0.17  0.80  0.36  0.06  0.05  0.17E+15  0.26E+15  0.17E+12  0.28E+11   3.72   965.  1523.    18     8.0    2  b   
 131* 11 51 11.70  -3 13  2.8  0.1383     82.     67.     3  1.34  0.37  1.38  0.44  0.45  0.40  0.13E+14  0.22E+14  0.37E+12  0.68E+11   7.17    35.    58.    31    17.9    2      
 132* 11 51 57.21  -2 57 54.0  0.1377    227.    178.     4  0.65  0.10  0.74  0.08  0.09  0.07  0.53E+14  0.83E+14  0.19E+12  0.66E+10   3.25   281.   441.    22    11.0    2      
 133* 11 52 21.54  -2 30 13.7  0.1376    467.    381.     3  0.42  0.13  0.41  0.14  0.02  0.02  0.12E+15  0.21E+15  0.14E+12  0.27E+11   3.24   885.  1488.    17     9.8    2      
 134  11 53 26.68  -3 17  9.9  0.0884    155.    121.     4  0.59  0.17  0.29  0.16  0.05  0.05  0.98E+13  0.16E+14  0.48E+11  0.86E+10   1.66   204.   341.     7     3.5    2  c   
 135  11 55 34.73  -2 18 14.3  0.0818    331.    221.     9  0.46  0.05  0.17  0.05  0.01  0.01  0.26E+14  0.36E+14  0.15E+12  0.34E+11   1.58   181.   250.    12     4.0    2  bc  
 136  11 59 26.60  -3 36 53.8  0.0869    147.    120.     3  0.23  0.09  0.15  0.09  0.03  0.03  0.46E+13  0.80E+13  0.59E+11  0.29E+11   1.55    77.   140.     5     2.9    2  c   
 137  11 59 29.93  -2 32 37.0  0.0829      0.      0.     3  0.94  0.24  1.06  0.16  0.00  0.00  0.00E+00  0.00E+00  0.42E+11  0.99E+10   1.59     0.     0.     4     2.3    2  bd  
 138* 12  0 17.78  -3 31 40.7  0.0659     39.     32.     3  0.21  0.06  0.20  0.07  0.14  0.12  0.41E+12  0.68E+12  0.32E+11  0.15E+11   1.43    13.    22.     3     1.7    2      
 139  12  1 42.81  -2 53 13.4  0.0832     82.     64.     4  0.79  0.20  0.30  0.21  0.10  0.10  0.28E+13  0.48E+13  0.76E+11  0.20E+11   1.50    37.    64.     5     2.5    2  c   
 140* 12  3 15.19  -2 43 50.3  0.0535    184.    150.     3  0.24  0.09  0.16  0.10  0.02  0.02  0.77E+13  0.13E+14  0.32E+11  0.31E+10   1.55   240.   419.     2     1.2    2      
 141* 12  6 34.51  -3 25 32.5  0.0537    140.    114.     3  0.32  0.13  0.16  0.12  0.03  0.03  0.43E+13  0.77E+13  0.20E+11  0.58E+10   1.62   216.   391.     2     1.2    2      
 142* 12  7  8.58  -3 10 40.6  0.0985     41.     33.     3  0.41  0.10  0.46  0.09  0.30  0.25  0.10E+13  0.17E+13  0.11E+12  0.37E+11   1.82     9.    16.     7     4.0    2      
 143* 12 12  2.56  -3 24 39.4  0.0759    315.    246.     4  0.49  0.11  0.47  0.10  0.04  0.03  0.64E+14  0.10E+15  0.66E+11  0.16E+11   2.32   980.  1566.     7     3.5    2      
 144  12 12  8.40  -3 24 39.1  0.0944    301.    246.     3  0.51  0.24  0.11  0.10  0.01  0.01  0.14E+14  0.26E+14  0.53E+11  0.14E+10   2.59   261.   485.     9     5.2    2  c   
 145  12 12 25.20  -2 24  5.0  0.1116    325.    203.    12  0.71  0.05  0.53  0.06  0.04  0.03  0.78E+14  0.98E+14  0.48E+12  0.87E+11   3.21   162.   206.    36    10.4    2  bc  
 146  12 13  5.44  -3 17 50.5  0.0816     79.     64.     3  0.37  0.17  0.08  0.07  0.03  0.03  0.65E+12  0.12E+13  0.60E+11  0.16E+11   2.32    11.    20.     6     3.5    2  c   
 147  12 13 28.59  -3 18 48.3  0.0631      0.      0.     5  1.14  0.21  0.82  0.28  0.00  0.00  0.00E+00  0.00E+00  0.92E+11  0.36E+11   2.25     0.     0.     7     3.1    2  bd  
 148  12 14 11.14  -2 59 11.1  0.1107    498.    287.    17  1.07  0.06  0.41  0.07  0.02  0.01  0.14E+15  0.16E+15  0.85E+12  0.13E+12   3.16   165.   194.    45    11.3    2  c   
 149  12 16  1.74  -2 45 52.1  0.1117    147.    115.     4  0.63  0.15  0.18  0.14  0.03  0.04  0.55E+13  0.96E+13  0.13E+12  0.29E+11   2.35    41.    72.    12     6.0    2  c   
 150  12 16 25.87  -2 49 41.0  0.1268    204.    167.     3  0.51  0.20  0.31  0.20  0.04  0.04  0.18E+14  0.32E+14  0.14E+12  0.22E+11   2.90   131.   232.    15     8.7    2  c   
 151* 12 18 13.28  -2 41  6.7  0.0739    164.    134.     3  0.40  0.11  0.41  0.14  0.07  0.06  0.15E+14  0.25E+14  0.47E+11  0.25E+11   1.52   323.   565.     4     2.3    2      
 152  12 18 41.15  -2 47  7.4  0.0914    179.    140.     4  0.76  0.18  0.33  0.23  0.05  0.05  0.15E+14  0.25E+14  0.13E+12  0.51E+11   1.74   116.   204.     8     4.0    2  c   
 153* 12 18 53.52  -2 32 48.4  0.1138     51.     38.     5  0.62  0.09  0.59  0.12  0.31  0.24  0.21E+13  0.32E+13  0.24E+12  0.71E+11   2.34     9.    13.    15     6.7    2      
 154* 12 19 55.22  -2 38 28.4  0.1139    120.     94.     4  0.53  0.14  0.39  0.13  0.09  0.07  0.79E+13  0.13E+14  0.11E+12  0.88E+10   2.38    69.   111.    13     6.5    2      
 155  12 20 19.37  -3 32 25.4  0.0814    179.    126.     7  0.51  0.07  0.36  0.07  0.05  0.04  0.16E+14  0.23E+14  0.11E+12  0.27E+11   1.61   141.   204.    11     4.2    2  bc  
 156* 12 20 36.81  -3 11 52.5  0.0730    196.    147.     5  0.69  0.09  0.59  0.19  0.08  0.07  0.32E+14  0.49E+14  0.10E+12  0.12E+11   1.49   312.   481.     7     3.1    2      
 157  12 21 19.63  -2 49 23.5  0.0948     73.     59.     3  0.30  0.13  0.12  0.09  0.04  0.05  0.88E+12  0.16E+13  0.10E+12  0.20E+11   1.81     9.    16.     7     4.0    2  c   
 158* 12 21 41.22  -2 47 53.2  0.1145    157.    128.     3  0.67  0.26  0.42  0.26  0.07  0.07  0.14E+14  0.25E+14  0.91E+11  0.16E+10   2.32   156.   274.    10     5.8    2      
 159* 12 23  3.58  -3 25 24.4  0.0815     71.     58.     3  0.38  0.10  0.39  0.13  0.15  0.13  0.27E+13  0.45E+13  0.55E+11  0.29E+11   1.55    50.    87.     4     2.3    2      
 160  12 25 56.19  -2 48 56.4  0.0795     96.     78.     3  0.41  0.19  0.10  0.09  0.03  0.03  0.13E+13  0.25E+13  0.33E+11  0.11E+11   1.58    41.    76.     5     2.9    2  c   
 161* 12 26  4.09  -2 45 11.2  0.1113    297.    233.     4  0.48  0.11  0.42  0.11  0.04  0.03  0.52E+14  0.82E+14  0.92E+11  0.85E+10   2.24   563.   894.    12     6.0    2      
 162  12 27 58.50  -2 22 24.2  0.0935    261.    213.     3  0.68  0.05  0.67  0.41  0.07  0.07  0.63E+14  0.11E+15  0.12E+12  0.32E+11   2.84   539.   951.    11     6.4    3  b   
 163  12 29 59.65  -3 41 31.3  0.0817    222.    181.     3  0.69  0.33  0.14  0.12  0.02  0.02  0.92E+13  0.17E+14  0.14E+12  0.25E+11   3.45    66.   124.    10     5.8    1  bc  
 164* 12 30 49.55  -3  6 11.5  0.0639     66.     54.     3  0.60  0.22  0.47  0.25  0.19  0.18  0.29E+13  0.49E+13  0.95E+11  0.34E+11   5.08    30.    53.     8     4.6    1      
 165* 12 32  7.69  -3  4  6.7  0.0611    131.    103.     4  0.78  0.14  0.68  0.24  0.14  0.12  0.16E+14  0.26E+14  0.18E+12  0.64E+10   5.54    89.   144.    10     5.0    1      
 166  12 36 40.76  -3 33 52.6  0.1341    401.    301.     5  2.18  0.31  2.28  0.29  0.15  0.12  0.51E+15  0.77E+15  0.66E+12  0.19E+11   5.90   773.  1168.    42    21.0    1  b   
 167  12 40 22.81  -2 33 58.6  0.0499    114.     93.     3  0.48  0.07  0.57  0.08  0.13  0.11  0.10E+14  0.17E+14  0.29E+12  0.52E+11  17.19    36.    59.    12     6.9    1  b   
 168  12 46 57.36  -3 10 41.7  0.0568     77.     58.     5  1.14  0.18  1.01  0.25  0.35  0.28  0.83E+13  0.13E+14  0.19E+12  0.44E+11   6.70    45.    69.    13     5.8    1  b   
 169* 12 47 35.00  -2 50 23.6  0.0897    176.    128.     6  0.87  0.10  0.75  0.15  0.11  0.09  0.32E+14  0.48E+14  0.29E+12  0.46E+11   3.71   110.   163.    23     9.4    1      
 170  12 51 22.36  -3 31 18.1  0.0867     94.     70.     5  0.43  0.09  0.20  0.12  0.06  0.05  0.24E+13  0.39E+13  0.22E+12  0.28E+11   4.10    11.    18.    19     8.5    1  bc  
 171  12 51 59.01  -3 19 44.9  0.1387    267.    209.     4  1.68  0.53  0.51  0.36  0.05  0.05  0.51E+14  0.87E+14  0.10E+13  0.78E+11  11.39    48.    83.    59    34.1    1  bc  
 172  12 58 14.95  -3 20  6.4  0.0854    456.    260.    18  2.22  0.10  1.06  0.30  0.06  0.04  0.31E+15  0.36E+15  0.15E+13  0.16E+12   6.83   202.   238.    50    14.4    1  bc  
 173  12 58 21.16  -3 10 17.3  0.0725    253.    207.     3  0.73  0.36  0.06  0.06  0.01  0.01  0.55E+13  0.10E+14  0.22E+12  0.18E+11   8.27    25.    48.    16     9.2    1  c   
 174  12 59 41.97  -2 25 47.5  0.0834    538.    351.    10  1.18  0.09  0.98  0.14  0.05  0.03  0.39E+15  0.52E+15  0.89E+12  0.73E+11   7.52   444.   583.    41    13.0    1  b   
 175  13  2 32.17  -3  1 18.7  0.0771     91.     69.     5  0.63  0.12  0.42  0.18  0.12  0.11  0.49E+13  0.76E+13  0.27E+12  0.21E+11   8.01    18.    28.    24    10.7    1  c   
 176  13  2 55.10  -2 35 19.5  0.0831      0.      0.     3  0.68  0.31  0.19  0.16  0.00  0.00  0.00E+00  0.00E+00  0.29E+12  0.90E+11   7.44     0.     0.    15     8.7    1  bcd 
 177  13  5 39.05  -3 28 24.7  0.0766    292.    219.     5  0.84  0.11  0.85  0.14  0.08  0.06  0.10E+15  0.15E+15  0.18E+12  0.27E+11   4.70   557.   846.    16     7.2    1  b   
 178  13  9 55.11  -2 40 47.7  0.1156      0.      0.     3  1.47  0.22  1.71  0.31  0.00  0.00  0.00E+00  0.00E+00  0.23E+12  0.28E+11   3.81     0.     0.    18    10.4    1  bd  
 179* 13 10  6.53  -3 11 12.3  0.0664    228.    186.     3  0.22  0.03  0.25  0.06  0.03  0.02  0.18E+14  0.30E+14  0.99E+11  0.25E+11   4.62   182.   303.     8     4.6    1      
 180  13 11 39.02  -2 26  2.6  0.1475    405.    294.     6  1.44  0.23  0.47  0.25  0.03  0.03  0.11E+15  0.16E+15  0.11E+13  0.92E+11   7.52    95.   147.    78    31.8    1  bc  
 181  13 18 33.79  -3 43 23.2  0.0849      0.      0.     3  0.51  0.07  0.61  0.08  0.00  0.00  0.00E+00  0.00E+00  0.16E+12  0.42E+11   4.18     0.     0.    12     6.9    1  bd  
 182* 13 19 38.27  -3 21 30.3  0.0872    204.    143.     7  0.44  0.04  0.43  0.06  0.06  0.04  0.25E+14  0.35E+14  0.39E+12  0.47E+11   4.10    64.    91.    26     9.8    1      
 183* 13 20 15.01  -2 45  8.4  0.0992    109.     89.     3  1.04  0.22  1.14  0.29  0.28  0.24  0.19E+14  0.31E+14  0.19E+12  0.64E+11   4.36    96.   162.    17     9.8    1      
 184  13 21 31.01  -3 11 19.4  0.0849    256.    200.     4  0.90  0.23  0.07  0.07  0.01  0.01  0.68E+13  0.12E+14  0.17E+12  0.22E+11   4.69    39.    72.    16     8.0    1  c   
 185  13 22 14.41  -3 17  0.5  0.1164    460.    299.    10  2.30  0.19  0.89  0.26  0.05  0.04  0.26E+15  0.35E+15  0.14E+13  0.14E+12   7.10   183.   246.    50    20.4    1  bc  
 186* 13 23  3.24  -3 15 26.3  0.1057    132.    104.     4  1.11  0.29  0.83  0.26  0.17  0.14  0.20E+14  0.32E+14  0.47E+12  0.95E+11   5.95    43.    69.    30    15.0    1      
 187* 13 26 27.53  -3 18 28.9  0.0990    350.    286.     3  1.05  0.44  0.56  0.38  0.04  0.05  0.95E+14  0.17E+15  0.21E+12  0.36E+11   5.73   461.   820.    21    12.1    1      
 188  13 29 50.83  -3  3  1.4  0.1189    185.    151.     3  0.38  0.14  0.28  0.16  0.04  0.04  0.14E+14  0.23E+14  0.24E+12  0.12E+11   5.93    57.    99.    26    15.0    1  c   
 189* 13 32 32.81  -3 14 17.0  0.1090    229.    166.     6  0.85  0.13  0.66  0.14  0.08  0.06  0.48E+14  0.70E+14  0.56E+12  0.87E+11   5.09    85.   126.    35    14.3    1      
 190  13 33 12.08  -2 38 23.5  0.1077    144.    118.     3  1.25  0.44  1.11  0.45  0.21  0.19  0.32E+14  0.54E+14  0.26E+12  0.67E+11   5.07   121.   207.    20    11.5    1  b   
 191  13 34 21.22  -3 31 43.0  0.1113    332.    260.     4  0.19  0.04  0.19  0.04  0.02  0.01  0.29E+14  0.45E+14  0.25E+12  0.57E+11   2.33   117.   186.    12     6.0    2  c   
 192  13 34 23.33  -3 15 15.9  0.0546    184.    126.     8  0.37  0.03  0.25  0.07  0.04  0.03  0.12E+14  0.17E+14  0.11E+12  0.26E+11   1.67   107.   151.     8     2.8    2  c   
 193  13 35 10.24  -3 33 14.5  0.0547    100.     70.     7  0.55  0.06  0.45  0.09  0.12  0.09  0.62E+13  0.89E+13  0.57E+11  0.16E+11   1.69   109.   158.     7     2.6    2  b   
 194  13 35 52.95  -2 42 56.6  0.0898      0.      0.     3  0.46  0.07  0.54  0.09  0.00  0.00  0.00E+00  0.00E+00  0.86E+11  0.21E+11   1.79     0.     0.     6     3.5    2  d   
 195  13 37 10.34  -2 25 21.3  0.0944    329.    199.    14  0.81  0.05  0.59  0.09  0.05  0.03  0.88E+14  0.11E+15  0.34E+12  0.34E+11   1.91   259.   316.    27     7.2    2  bc  
 196  13 38  1.16  -2 52 15.4  0.0926    181.    148.     3  0.41  0.16  0.24  0.16  0.04  0.04  0.11E+14  0.19E+14  0.70E+11  0.14E+11   1.86   156.   276.     6     3.5    2  c   
 197* 13 41 32.42  -2 37 38.8  0.0904    254.    207.     3  0.25  0.06  0.26  0.08  0.03  0.02  0.23E+14  0.39E+14  0.76E+11  0.24E+11   2.08   310.   524.     7     4.0    2      
 198* 13 42 12.74  -3 24 53.8  0.0868    177.    145.     3  0.20  0.05  0.22  0.06  0.03  0.03  0.94E+13  0.16E+14  0.10E+12  0.12E+11   1.98    92.   152.     6     3.5    2      
 199  13 42 14.00  -2 34 29.8  0.0764      0.      0.     3  0.77  0.05  0.94  0.06  0.00  0.00  0.00E+00  0.00E+00  0.88E+11  0.35E+10   1.81     0.     0.     5     2.9    2  bd  
 200  13 44 28.89  -2 52 27.8  0.0854    149.    105.     7  0.71  0.10  0.26  0.11  0.05  0.04  0.80E+13  0.12E+14  0.12E+12  0.11E+11   1.99    70.   103.    12     4.5    2  c   
 201* 13 45 32.48  -2 38 41.0  0.0769    158.    124.     4  0.42  0.10  0.41  0.07  0.07  0.06  0.14E+14  0.22E+14  0.72E+11  0.26E+11   1.67   199.   321.     6     3.0    2      
 202  13 47  7.86  -3 29 31.1  0.0375     35.     26.     6  0.52  0.07  0.38  0.10  0.29  0.22  0.66E+12  0.98E+12  0.41E+11  0.12E+11   2.10    16.    25.     4     1.6    2  b   
 203  13 47 58.22  -2 39 37.9  0.0767    157.    118.     5  0.40  0.08  0.16  0.09  0.03  0.03  0.56E+13  0.89E+13  0.49E+11  0.66E+10   1.50   113.   182.     7     3.1    2  c   
 204  13 50 26.69  -2 24 40.0  0.0763    388.    234.    14  0.79  0.04  0.63  0.09  0.04  0.03  0.13E+15  0.16E+15  0.19E+12  0.47E+11   1.49   684.   846.    17     4.5    2  bc  
 205  13 50 27.78  -3 23 24.0  0.0763     93.     73.     4  0.75  0.17  0.61  0.22  0.18  0.15  0.73E+13  0.12E+14  0.43E+11  0.12E+11   1.51   170.   278.     5     2.5    2  b   
 206  13 52 19.12  -2 28 18.7  0.1152    180.    147.     3  0.61  0.22  0.44  0.25  0.07  0.07  0.20E+14  0.34E+14  0.11E+12  0.19E+11   2.47   180.   314.    11     6.4    2  b   
 207  13 53 20.04  -2 27 45.7  0.0937    124.     93.     5  0.57  0.14  0.38  0.10  0.08  0.07  0.80E+13  0.12E+14  0.67E+11  0.39E+10   1.82   120.   182.    11     4.9    2  b   
 208* 13 53 25.96  -3  7 19.5  0.0763    147.    103.     7  0.76  0.08  0.66  0.11  0.12  0.09  0.20E+14  0.28E+14  0.14E+12  0.46E+11   1.47   146.   213.    10     3.8    2      
 209  13 54  6.62  -2 43  1.9  0.1501    106.     86.     3  0.30  0.09  0.26  0.13  0.07  0.06  0.40E+13  0.69E+13  0.37E+12  0.56E+11   5.21    11.    19.    30    17.3    2  c   
 210* 13 54 14.90  -2 35  9.5  0.0370     23.     18.     3  0.24  0.08  0.20  0.10  0.23  0.22  0.14E+12  0.24E+12  0.12E+11  0.38E+10   2.01    11.    20.     2     1.2    2      
 211  13 56  9.40  -3 42  6.5  0.0790    124.    101.     3  0.22  0.10  0.06  0.05  0.01  0.02  0.14E+13  0.25E+13  0.61E+11  0.36E+11   1.51    23.    44.     5     2.9    2  bc  
 212  13 57 32.67  -3 11 22.7  0.0522      0.      0.     3  0.11  0.04  0.08  0.04  0.00  0.00  0.00E+00  0.00E+00  0.38E+11  0.16E+11   1.47     0.     0.     3     1.7    2  cd  
 213  13 58 22.95  -3 38 26.2  0.1349    369.    288.     4  1.13  0.23  1.17  0.19  0.08  0.07  0.22E+15  0.35E+15  0.29E+12  0.20E+11   3.90   771.  1215.    26    13.0    2  b   
 214* 13 58 35.90  -3 31 24.8  0.1155    188.    154.     3  0.60  0.24  0.34  0.23  0.05  0.05  0.17E+14  0.30E+14  0.16E+12  0.40E+11   2.74   105.   186.    12     6.9    2      
 215  13 59 13.82  -2 54  3.9  0.0686      0.      0.     3  0.44  0.11  0.47  0.13  0.00  0.00  0.00E+00  0.00E+00  0.34E+11  0.73E+10   1.51     0.     0.     4     2.3    2  d   
 216  13 59 32.49  -3 30 56.1  0.0790    309.    206.     9  0.55  0.06  0.23  0.07  0.02  0.01  0.31E+14  0.42E+14  0.17E+12  0.30E+11   1.64   182.   252.    14     4.7    2  bc  
 217  14  3 32.68  -3  2 21.2  0.1174     58.     47.     3  0.60  0.25  0.32  0.22  0.15  0.16  0.15E+13  0.26E+13  0.12E+12  0.16E+11   2.80    12.    21.    13     7.5    2  c   
 218  14  4 20.28  -3 21 26.2  0.0557    300.    187.    12  0.94  0.06  0.37  0.15  0.03  0.02  0.47E+14  0.61E+14  0.14E+12  0.31E+11   1.52   341.   454.    12     3.5    2  bc  
 219  14  4 36.06  -2 25  4.8  0.0570      0.      0.     4  0.39  0.11  0.06  0.05  0.00  0.00  0.00E+00  0.00E+00  0.56E+11  0.12E+11   1.51     0.     0.     4     2.0    2  bcd 
 220  14  5  2.25  -2 21 21.1  0.1398    110.     90.     3  0.05  0.01  0.05  0.01  0.01  0.01  0.87E+12  0.14E+13  0.22E+12  0.27E+11   3.84     4.     7.    21    12.1    2  c   
 221* 14  7 24.24  -2 48 37.1  0.1394    289.    226.     4  0.63  0.07  0.74  0.07  0.07  0.05  0.86E+14  0.14E+15  0.33E+12  0.73E+11   3.76   258.   408.    27    13.5    2      
 222  14  7 59.43  -2 32 31.9  0.1391    351.    287.     3  0.44  0.16  0.33  0.18  0.03  0.02  0.57E+14  0.98E+14  0.19E+12  0.21E+11   3.82   299.   514.    21    12.1    2  c   
 223  14  8 11.10  -3 39 37.9  0.1231    176.    138.     4  0.75  0.13  0.77  0.15  0.12  0.09  0.33E+14  0.52E+14  0.16E+12  0.39E+11   2.78   208.   333.    18     9.0    2  b   
 224  14  8 39.37  -3 13 27.0  0.0837     72.     55.     5  0.79  0.14  0.39  0.22  0.15  0.14  0.29E+13  0.46E+13  0.12E+12  0.31E+11   1.65    25.    40.     8     3.6    2  c   
 225  14  8 45.36  -3  3 57.7  0.1474    299.    210.     7  1.07  0.14  0.72  0.21  0.06  0.05  0.90E+14  0.13E+15  0.61E+12  0.61E+11   4.59   147.   212.    50    18.9    2  c   
 226* 14  9 29.82  -2 33 57.3  0.0761    110.     90.     3  0.08  0.02  0.08  0.02  0.02  0.02  0.14E+13  0.23E+13  0.23E+11  0.29E+10   1.58    60.    99.     4     2.3    2      
 227  14 10 40.85  -2 30 42.8  0.1493    205.    161.     4  1.13  0.26  0.82  0.35  0.11  0.10  0.48E+14  0.78E+14  0.39E+12  0.56E+11   4.35   123.   201.    32    16.0    2  b   
 228  14 11 34.54  -2 23 45.9  0.1178    200.    163.     3  0.41  0.05  0.49  0.05  0.07  0.05  0.27E+14  0.45E+14  0.85E+11  0.10E+11   2.34   323.   530.    11     6.4    2  b   
 229  14 11 47.85  -2 58 31.3  0.0482      0.      0.     3  0.45  0.10  0.51  0.09  0.00  0.00  0.00E+00  0.00E+00  0.32E+11  0.16E+11   1.51     0.     0.     2     1.2    2  d   
 230  14 14 50.92  -2 36 35.3  0.0565    105.     86.     3  0.13  0.04  0.10  0.05  0.03  0.03  0.16E+13  0.27E+13  0.28E+11  0.17E+11   1.39    55.   101.     3     1.7    2  c   
 231  14 15 29.59  -3 30  5.2  0.0573      0.      0.     4  0.50  0.11  0.41  0.15  0.00  0.00  0.00E+00  0.00E+00  0.31E+11  0.11E+11   1.49     0.     0.     3     1.5    2  bd  
 232* 14 16  6.22  -3 26 26.4  0.0984     44.     36.     3  0.52  0.16  0.48  0.20  0.29  0.27  0.13E+13  0.21E+13  0.47E+11  0.10E+11   1.72    27.    46.     6     3.5    2      
 233  14 16 16.36  -2 34 37.0  0.1002    106.     80.     5  0.50  0.10  0.34  0.11  0.09  0.07  0.54E+13  0.82E+13  0.82E+11  0.14E+11   1.76    65.   101.    11     4.9    2  c   
 234  14 17  6.23  -2 21 22.4  0.1312      0.      0.     4  1.06  0.14  1.21  0.14  0.00  0.00  0.00E+00  0.00E+00  0.18E+12  0.28E+11   2.69     0.     0.    17     8.5    2  bd  
 235  14 17 14.69  -3 35 41.8  0.1263    504.    328.    10  0.69  0.05  0.50  0.12  0.03  0.02  0.18E+15  0.23E+15  0.51E+12  0.10E+12   2.46   349.   467.    34    10.8    2  bc  
 236* 14 17 17.00  -3 10  0.9  0.1045     37.     29.     4  0.55  0.13  0.38  0.14  0.27  0.24  0.72E+12  0.12E+13  0.93E+11  0.32E+11   1.86     8.    13.    10     5.0    2      
 237  14 17 20.89  -3 27 53.7  0.0572      0.      0.     3  0.44  0.20  0.14  0.11  0.00  0.00  0.00E+00  0.00E+00  0.35E+11  0.19E+11   1.48     0.     0.     2     1.2    2  bcd 
 238  14 21 15.81  -3  0 14.6  0.0791      0.      0.     3  0.66  0.13  0.77  0.11  0.00  0.00  0.00E+00  0.00E+00  0.43E+11  0.17E+11   1.45     0.     0.     4     2.3    2  d   
 239  14 23 11.70  -2 20 28.9  0.0824      0.      0.     3  0.69  0.20  0.67  0.25  0.00  0.00  0.00E+00  0.00E+00  0.21E+11  0.24E+10   1.51     0.     0.     4     2.3    2  bd  
 240  14 24 23.61  -3 17 34.4  0.0807    226.    164.     6  0.61  0.10  0.18  0.08  0.02  0.02  0.13E+14  0.20E+14  0.74E+11  0.11E+11   1.51   178.   271.     8     3.3    2  c   
 241  14 24 30.83  -3 41 38.4  0.1151    201.    164.     3  0.51  0.20  0.34  0.20  0.04  0.05  0.19E+14  0.33E+14  0.71E+11  0.13E+11   2.13   267.   468.     9     5.2    2  b   
 242* 14 25 10.46  -3 13  4.9  0.0410     70.     51.     6  0.48  0.07  0.36  0.11  0.14  0.11  0.25E+13  0.36E+13  0.37E+11  0.12E+11   2.07    66.   101.     5     2.0    2      
 243  14 25 30.04  -2 18 33.5  0.0531    263.    185.     7  0.21  0.02  0.18  0.03  0.02  0.01  0.18E+14  0.25E+14  0.59E+11  0.13E+11   1.56   299.   429.     6     2.3    2  bc  
 244  14 25 33.61  -2 40 30.2  0.0821      0.      0.     3  0.48  0.19  0.27  0.18  0.00  0.00  0.00E+00  0.00E+00  0.36E+11  0.11E+11   1.49     0.     0.     4     2.3    2  d   
 245  14 26 36.93  -2 28 58.4  0.0592     34.     26.     5  0.47  0.09  0.35  0.10  0.28  0.22  0.58E+12  0.88E+12  0.52E+11  0.15E+11   1.45    11.    17.     4     1.8    2  b   
 246  14 26 38.99  -2 59  7.5  0.0819    268.    171.    11  0.74  0.05  0.42  0.11  0.04  0.03  0.42E+14  0.55E+14  0.14E+12  0.25E+11   1.51   296.   390.    14     4.2    2  c   
 247* 14 29 28.61  -2 53 36.8  0.0818    183.    138.     5  0.79  0.13  0.58  0.22  0.08  0.07  0.27E+14  0.42E+14  0.16E+12  0.24E+11   3.91   167.   259.    14     6.3    1      
 248  14 32 11.76  -2 59 35.1  0.0778      0.      0.     3  0.76  0.29  0.51  0.30  0.00  0.00  0.00E+00  0.00E+00  0.84E+11  0.12E+11   4.12     0.     0.     9     5.2    1  d   
 249  14 34 33.47  -3 33 18.3  0.0834    320.    250.     4  0.08  0.02  0.08  0.02  0.01  0.01  0.11E+14  0.18E+14  0.13E+12  0.31E+11   3.45    85.   136.    11     5.5    1  c   
 250  14 37 21.38  -3 30 49.6  0.0595    138.    108.     4  0.49  0.13  0.35  0.14  0.07  0.06  0.93E+13  0.15E+14  0.14E+12  0.95E+10   7.69    66.   107.     9     4.5    1  b   
 251  14 37 33.98  -3  0 11.6  0.1058      0.      0.     3  1.35  0.35  1.45  0.36  0.00  0.00  0.00E+00  0.00E+00  0.10E+12  0.76E+10   3.32     0.     0.    13     7.5    1  d   
 252  14 37 36.62  -2 26 49.2  0.1192    106.     83.     4  1.57  0.32  1.60  0.29  0.41  0.33  0.25E+14  0.40E+14  0.27E+12  0.56E+11   3.85    93.   147.    23    11.5    1  b   
 253  14 38  9.06  -2 21 13.0  0.1051    102.     83.     3  0.50  0.21  0.26  0.18  0.07  0.07  0.38E+13  0.67E+13  0.15E+12  0.20E+11   3.21    24.    43.    13     7.5    1  bc  
 254  14 39 58.38  -3 42 34.9  0.0594    183.    133.     6  0.23  0.06  0.08  0.03  0.01  0.01  0.37E+13  0.56E+13  0.68E+11  0.19E+11   1.89    55.    83.     6     2.4    2  bc  
 255  14 41 21.99  -3  7 40.2  0.0445    169.    108.    11  0.96  0.08  0.60  0.14  0.09  0.06  0.24E+14  0.31E+14  0.89E+11  0.21E+11   2.50   270.   355.    11     3.3    2  bc  
 256  14 42 21.71  -2 34  3.1  0.0439     75.     59.     4  0.76  0.16  0.72  0.18  0.26  0.21  0.57E+13  0.90E+13  0.23E+11  0.87E+10   2.58   248.   404.     4     2.0    2  b   
 257* 14 42 52.08  -2 33 46.4  0.0587    284.    232.     3  0.19  0.04  0.21  0.05  0.02  0.02  0.23E+14  0.38E+14  0.20E+11  0.47E+10   1.94  1147.  1915.     3     1.7    2      
 258  14 43 18.82  -3  2 41.7  0.0851    236.    145.    13  1.01  0.06  0.68  0.15  0.08  0.05  0.52E+14  0.65E+14  0.20E+12  0.32E+11   1.88   259.   325.    19     5.3    2  c   
 259* 14 44 15.85  -2 51 56.3  0.1053    250.    204.     3  0.26  0.07  0.29  0.06  0.03  0.03  0.25E+14  0.41E+14  0.88E+11  0.35E+11   2.29   285.   482.     8     4.6    2      
 260  14 44 27.10  -3 18  9.0  0.0601    396.    223.    19  0.93  0.04  0.63  0.09  0.04  0.02  0.14E+15  0.15E+15  0.15E+12  0.19E+11   1.90   943.  1075.    18     4.1    2  bc  
 261  14 45 10.41  -3 10 48.2  0.0846      0.      0.     3  0.56  0.24  0.26  0.19  0.00  0.00  0.00E+00  0.00E+00  0.44E+11  0.13E+11   1.89     0.     0.     5     2.9    2  d   
 262  14 45 50.19  -3  1 40.3  0.0720     97.     70.     6  0.27  0.07  0.10  0.03  0.03  0.02  0.13E+13  0.19E+13  0.51E+11  0.70E+10   1.44    26.    38.     7     2.9    2  c   
 263  14 47 56.67  -3 34  9.2  0.0592    321.    197.    13  0.94  0.07  0.58  0.09  0.05  0.03  0.83E+14  0.10E+15  0.14E+12  0.21E+11   1.50   597.   744.    11     3.1    2  bc  
 264  14 49 21.85  -2 29 44.9  0.0862      0.      0.     3  0.52  0.12  0.56  0.16  0.00  0.00  0.00E+00  0.00E+00  0.31E+11  0.12E+11   1.50     0.     0.     4     2.3    2  bd  
 265  14 49 50.10  -3  6 45.6  0.0840    145.    113.     4  0.42  0.09  0.23  0.13  0.04  0.04  0.66E+13  0.11E+14  0.55E+11  0.18E+11   1.50   121.   205.     5     2.5    2  c   
 266  14 50 16.48  -3 26  4.7  0.0584    208.    170.     3  0.50  0.13  0.53  0.17  0.07  0.06  0.32E+14  0.53E+14  0.29E+11  0.10E+11   1.51  1092.  1858.     2     1.2    2  b   
 267  14 50 54.86  -2 40 28.6  0.0752    131.    103.     4  0.32  0.13  0.08  0.03  0.02  0.01  0.18E+13  0.29E+13  0.42E+11  0.14E+11   1.42    43.    71.     5     2.5    2  c   
 268* 14 51 12.22  -3 12 43.5  0.0753     97.     76.     4  0.38  0.05  0.43  0.06  0.12  0.09  0.57E+13  0.89E+13  0.45E+11  0.11E+11   1.41   125.   198.     5     2.5    2      
 269  14 51 23.97  -3 39  0.3  0.0588    130.    106.     3  0.24  0.05  0.27  0.05  0.06  0.05  0.64E+13  0.11E+14  0.28E+11  0.76E+10   1.49   229.   381.     2     1.2    2  b   
 270  14 55 23.40  -3 32 14.1  0.0787    114.     89.     4  1.06  0.21  0.85  0.35  0.20  0.18  0.16E+14  0.25E+14  0.16E+12  0.37E+11   4.47    98.   159.    14     7.0    1  b   
 271  14 55 45.20  -3 22  2.8  0.0573    191.    127.     9  0.92  0.08  0.50  0.16  0.07  0.05  0.25E+14  0.35E+14  0.30E+12  0.29E+11   8.47    83.   114.    23     7.7    1  bc  
 272  14 56  0.60  -3  3 31.5  0.0723    510.    303.    15  1.09  0.06  0.84  0.10  0.04  0.03  0.30E+15  0.36E+15  0.52E+12  0.41E+11   4.88   584.   699.    40    10.3    1  c   
 273  15  0 20.15  -2 22 56.2  0.0733    193.    157.     3  0.87  0.28  0.75  0.35  0.10  0.10  0.39E+14  0.66E+14  0.63E+11  0.89E+10   3.59   616.  1051.     8     4.6    1  b   
 274* 15  5  8.10  -2 35 13.6  0.1286    128.    104.     3  0.50  0.02  0.61  0.04  0.13  0.11  0.14E+14  0.23E+14  0.18E+12  0.58E+11   2.87    79.   131.    15     8.7    2      
 275  15  8 54.54  -2 56  2.2  0.1139     60.     47.     4  0.48  0.15  0.29  0.11  0.13  0.11  0.15E+13  0.24E+13  0.92E+11  0.69E+10   2.27    16.    26.    12     6.0    2  c   
 276  15 10 42.08  -3 23  7.7  0.0987    103.     84.     3  0.55  0.23  0.27  0.19  0.07  0.08  0.40E+13  0.71E+13  0.93E+11  0.29E+10   2.34    43.    76.     9     5.2    2  c   
 277  15 11  5.12  -2 51 39.9  0.1022    246.    185.     5  0.73  0.10  0.26  0.19  0.03  0.03  0.22E+14  0.37E+14  0.13E+12  0.24E+11   2.51   172.   289.    16     7.2    2  c   
 278  15 11 37.13  -2 39 40.2  0.0991    252.    177.     7  1.25  0.18  0.68  0.17  0.07  0.05  0.60E+14  0.85E+14  0.26E+12  0.51E+11   2.32   228.   329.    18     6.8    2  b   
 279  15 11 42.71  -2 34 14.5  0.1045    216.    157.     6  0.40  0.09  0.17  0.05  0.02  0.02  0.11E+14  0.17E+14  0.19E+12  0.30E+11   2.53    60.    89.    19     7.8    2  c   
 280  15 11 47.56  -3 23 39.3  0.0981    249.    203.     3  0.19  0.05  0.18  0.07  0.02  0.02  0.16E+14  0.27E+14  0.83E+11  0.22E+11   2.37   190.   322.     9     5.2    2  c   
 281  15 11 47.87  -2 20 21.0  0.1021    230.    188.     3  0.35  0.16  0.11  0.09  0.01  0.01  0.78E+13  0.14E+14  0.99E+11  0.16E+10   2.43    80.   146.    10     5.8    2  bc  
 282  15 12 35.94  -2 36  3.0  0.1140    731.    406.    20  1.07  0.04  0.61  0.08  0.02  0.01  0.45E+15  0.50E+15  0.80E+12  0.96E+11   2.91   560.   630.    55    12.3    2  bc  
 283* 15 13  0.75  -2 58 50.6  0.1103    283.    221.     4  0.77  0.14  0.83  0.13  0.08  0.06  0.92E+14  0.14E+15  0.17E+12  0.36E+11   2.75   537.   851.    14     7.0    2      
 284* 15 14 29.96  -3 12 10.5  0.0769    101.     76.     5  0.88  0.14  0.73  0.22  0.19  0.16  0.10E+14  0.16E+14  0.89E+11  0.25E+11   1.89   116.   182.     8     3.6    2      
 285* 15 16 20.16  -2 57 36.3  0.1129    188.    153.     3  1.23  0.35  1.36  0.27  0.19  0.16  0.67E+14  0.11E+15  0.73E+11  0.65E+10   2.17   912.  1502.     9     5.2    2      
 286  15 17 56.88  -3  9 54.7  0.0986    336.    224.     9  1.31  0.12  0.80  0.22  0.06  0.05  0.13E+15  0.17E+15  0.20E+12  0.27E+11   1.79   617.   844.    18     6.0    2  c   
 287* 15 22 37.25  -2 42 32.5  0.1216    110.     90.     3  0.65  0.23  0.52  0.26  0.13  0.12  0.89E+13  0.15E+14  0.91E+11  0.13E+11   2.36    98.   167.    11     6.4    2      
 288  15 26 54.68  -2 33 56.9  0.0850    187.    146.     4  0.37  0.12  0.23  0.07  0.03  0.03  0.11E+14  0.18E+14  0.51E+11  0.92E+10   1.56   216.   348.     6     3.0    2  bc  


==> tab01b.dat <==

LCRS -06deg Group Catalogue

================================================================================================================
The properties of each LCRS group.

Group data are listed according to the following format:

Col 1:     Group ID; an asterisk (*) appended to the group id indicates that the group is a member of the
              clean sample.
Cols 2-4:  Group barycenter RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  Group barycenter DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     Group redshift, corrected for motion relative to the Cosmic Microwave Background, cz_cmb, in km/s.
Col 9:     Group line-of-sight velocity dispersion, sigma_los, in km/s.
Col 10:    Formal standard error in the group line-of-sight velocity dispersion, in km/s.
Col 11:    The observed number of LCRS galaxies (including any 55-arcsec "orphans") comprising the group, N_obs.
Col 12:    The mean pairwise separation, Rp, in Mpc/h.
Col 13:    The estimated rms error in Rp, in Mpc/h.
Col 14:    The harmonic radius, Rh, in Mpc/h.
Col 15:    The estimated rms error in Rh, in Mpc/h.
Col 16:    The crossing time, t_cr, as a fraction of the Hubble time (1/H0).
Col 17:    The estimated rms error in t_cr as a fraction of the Hubble time (1/H0).
Col 18:    The group's virial mass, M_vir, in M_sun/h. 
Col 19:    The estimated rms error in M_vir, in M_sun/h.
Col 20:    The total group LCRS R-band luminosity, L_tot, in L_sun/h^2.
Col 21:    The estimated rms error in L_tot, in L_sun/h^2.
Col 22:    The ratio, L_rat, by which the sum of the luminosities of the observed N_obs galaxies must be
              multiplied in order to obtain an estimate of the group's total (LCRS R-band) luminosity, L_tot.
Col 23:    The group mass-to-light ratio, M/L, in h M_sun/L_sun (LCRS R-band).
Col 24:    The estimated rms error in M/L, in h M_sun/L_sun (LCRS R-band).
Col 25:    An estimate of the group's Abell counts, C_grp; note that, for Abell clusters in the LCRS, 
              we find that C_grp = 0.19 C_ACO + 12, where C_ACO is the value for the Abell counts from 
              Abell, Corwin, and Olowin (1989).
Col 26:    The estimated rms error in C_grp, based upon Poisson statistics of the observed number of
              LCRS member galaxies within a projected distance of 1.5 Mpc/h of the group center.
Col 27:    The type of group:  
              1 = group is within the borders of a 50-fiber field.
              2 = group is within the borders of a 112-fiber field.
              3 = group straddles the border of a 50-fiber and a 112-fiber field.
Col 28:    A column to reference any applicable table notes:
              a = The group's crossing time t_cr is greater than a Hubble time (1/H0).
              b = The group's barycenter is closer than 2Rp to a slice edge.
              c = The group contains at least one 55-arcsec "orphan" with a faked velocity.
              d = The group's line-of-sight velocity dispersion, corrected for galaxy velocity errors, 
                     is less than or equal to 0 km/s.  
================================================================================================================


   1* 10  3 50.08  -6 16 27.4  0.0559    167.    121.     6  0.34  0.05  0.29  0.06  0.05  0.03  0.11E+14  0.16E+14  0.37E+11  0.34E+10   2.59   300.   441.     7     2.9    2      
   2  10  4 16.16  -6  4 35.4  0.0632    473.    296.    12  0.67  0.06  0.40  0.08  0.02  0.01  0.13E+15  0.16E+15  0.21E+12  0.51E+11   2.51   600.   773.    17     4.9    2  c   
   3  10  4 33.89  -5 26 37.9  0.0572    507.    267.    25  0.84  0.03  0.46  0.06  0.02  0.01  0.16E+15  0.17E+15  0.39E+12  0.56E+11   2.45   416.   445.    27     5.4    2  bc  
   4  10  5  5.70  -5 28 26.6  0.0855     96.     64.     9  0.77  0.09  0.27  0.08  0.08  0.06  0.35E+13  0.47E+13  0.35E+12  0.60E+11   2.53    10.    14.    18     6.0    2  bc  
   5  10  5 21.78  -5 32 48.9  0.1239    197.    154.     4  0.94  0.15  0.95  0.23  0.13  0.11  0.51E+14  0.81E+14  0.25E+12  0.34E+11   3.92   204.   324.    22    11.0    2  b   
   6  10  7 37.45  -5 48 19.7  0.0912     33.     27.     3  0.24  0.09  0.18  0.10  0.14  0.14  0.27E+12  0.46E+12  0.94E+11  0.25E+11   2.65     3.     5.     7     4.0    2  c   
   7  10  9 27.39  -5 40 42.5  0.0559     83.     58.     7  0.83  0.08  0.71  0.14  0.23  0.17  0.68E+13  0.96E+13  0.13E+12  0.22E+11   2.29    53.    75.     7     2.6    2  b   
   8  10  9 58.70  -5 22 29.4  0.0875    273.    223.     3  0.12  0.03  0.11  0.05  0.01  0.01  0.11E+14  0.19E+14  0.94E+11  0.30E+11   1.58   119.   204.     5     2.9    2  c   
   9  10 10  3.60  -5 22 43.5  0.0652    229.    187.     3  0.54  0.25  0.24  0.16  0.03  0.03  0.18E+14  0.31E+14  0.37E+11  0.46E+10   1.61   472.   835.     3     1.7    2  bc  
  10  10 13 19.03  -5 21 40.7  0.0551     80.     55.     8  0.64  0.08  0.47  0.09  0.16  0.11  0.42E+13  0.58E+13  0.72E+11  0.18E+11   1.57    58.    82.     7     2.5    2  b   
  11* 10 14 37.48  -6  2 22.9  0.0465    116.     90.     4  0.47  0.08  0.48  0.11  0.11  0.09  0.89E+13  0.14E+14  0.33E+11  0.13E+11   1.83   268.   436.     3     1.5    2      
  12  10 15 16.57  -6 26 24.9  0.0767    161.    126.     4  0.63  0.17  0.33  0.19  0.05  0.05  0.12E+14  0.20E+14  0.51E+11  0.17E+11   1.49   235.   400.     5     2.5    2  bc  
  13  10 15 58.18  -5 40 33.1  0.0550    270.    172.    11  0.53  0.08  0.21  0.16  0.02  0.02  0.22E+14  0.32E+14  0.18E+12  0.80E+11   4.63   120.   184.    14     4.2    3  c   
  14  10 17 48.78  -6 21  4.5  0.0552    733.    398.    22  1.04  0.03  0.67  0.14  0.02  0.01  0.50E+15  0.55E+15  0.19E+13  0.15E+12  18.04   257.   285.    58    12.4    1  bc  
  15  10 20 49.15  -5 37 54.8  0.0898    119.     93.     4  0.39  0.15  0.06  0.03  0.01  0.01  0.12E+13  0.19E+13  0.29E+12  0.65E+11   6.33     4.     7.    18     9.0    1  c   
  16  10 22 20.85  -5 40 11.6  0.1007      0.      0.     3  0.57  0.17  0.53  0.22  0.00  0.00  0.00E+00  0.00E+00  0.14E+12  0.27E+11   3.55     0.     0.    14     8.1    1  d   
  17  10 25 32.52  -6 33  7.8  0.1208    463.    362.     4  0.83  0.15  0.52  0.29  0.03  0.03  0.15E+15  0.26E+15  0.32E+12  0.60E+11   4.69   478.   801.    31    15.5    1  b   
  18  10 26  5.90  -5 34 55.3  0.1010    241.    197.     3  0.20  0.08  0.12  0.08  0.01  0.01  0.98E+13  0.17E+14  0.15E+12  0.40E+11   3.48    63.   112.    14     8.1    1  c   
  19* 10 28 23.38  -5 52 42.1  0.1364    348.    272.     4  1.50  0.26  1.59  0.29  0.12  0.10  0.27E+15  0.42E+15  0.69E+12  0.43E+11   8.82   387.   610.    55    27.5    1      
  20  10 30 58.96  -5 54 35.8  0.1288    148.    107.     6  1.19  0.21  0.70  0.24  0.13  0.10  0.21E+14  0.32E+14  0.94E+12  0.90E+11   7.14    23.    34.    60    24.5    1  c   
  21* 10 31  4.40  -5 53 52.3  0.1056    266.    200.     5  1.44  0.15  1.60  0.18  0.16  0.12  0.16E+15  0.24E+15  0.41E+12  0.80E+11   4.61   386.   588.    29    13.0    1      
  22  10 31 29.15  -6 34 14.7  0.1332    701.    548.     4  1.60  0.36  0.41  0.33  0.02  0.02  0.28E+15  0.49E+15  0.94E+12  0.11E+12   7.81   300.   528.    49    24.5    1  bc  
  23* 10 37 34.94  -5 49 54.1  0.1329    385.    315.     3  1.82  0.41  2.04  0.45  0.14  0.12  0.42E+15  0.69E+15  0.51E+12  0.95E+11   6.86   834.  1383.    36    20.8    1      
  24  10 38 12.59  -5 45 24.2  0.0534    349.    285.     3  0.87  0.22  0.93  0.26  0.07  0.06  0.16E+15  0.26E+15  0.93E+11  0.19E+11   9.29  1715.  2861.     8     4.6    1  b   
  25  10 38 47.47  -5 32 52.5  0.1328    363.    237.    10  1.80  0.14  1.48  0.22  0.11  0.07  0.27E+15  0.36E+15  0.15E+13  0.17E+12   6.36   182.   240.    69    26.1    1  b   
  26* 10 40 33.28  -5 39 33.8  0.1323    297.    232.     4  1.03  0.18  1.06  0.22  0.10  0.08  0.13E+15  0.20E+15  0.33E+12  0.40E+11   3.87   398.   630.    25    12.5    1      
  27  10 49 47.64  -5 36 31.1  0.0648    254.    207.     3  0.81  0.32  0.53  0.32  0.06  0.06  0.47E+14  0.82E+14  0.12E+12  0.23E+11  12.46   392.   687.    12     6.9    1  b   
  28  10 49 53.40  -6 35 30.5  0.1146    379.    247.    10  2.39  0.21  1.04  0.41  0.07  0.06  0.21E+15  0.28E+15  0.96E+12  0.55E+11   5.92   216.   295.    42    15.9    1  bc  
  29  10 53 26.67  -6 32 13.2  0.0528    337.    264.     4  0.99  0.23  0.85  0.23  0.07  0.06  0.13E+15  0.21E+15  0.26E+12  0.38E+11  15.46   512.   817.    12     6.0    1  b   
  30  10 54 52.20  -5 37 16.2  0.0691    125.     98.     4  0.98  0.14  1.12  0.12  0.24  0.19  0.24E+14  0.38E+14  0.14E+12  0.20E+11   6.70   168.   265.    15     7.5    1  b   
  31* 10 55 15.18  -5 56 40.7  0.0493    202.    158.     4  0.75  0.11  0.83  0.12  0.11  0.09  0.47E+14  0.74E+14  0.28E+12  0.41E+11  20.38   165.   260.    13     6.5    1      
  32  10 56 34.51  -6 30 57.2  0.0631     84.     66.     4  0.29  0.08  0.18  0.09  0.06  0.05  0.18E+13  0.30E+13  0.25E+12  0.20E+11   8.30     7.    12.    13     6.5    1  c   
  33  10 58  8.68  -6 17  6.6  0.1074    265.    199.     5  1.05  0.23  0.30  0.14  0.03  0.03  0.29E+14  0.46E+14  0.27E+12  0.35E+11   4.49   109.   172.    27    12.1    1  c   
  34  11  1 15.78  -6  8  0.4  0.0643    254.    207.     3  1.02  0.10  1.23  0.15  0.13  0.11  0.11E+15  0.18E+15  0.12E+12  0.10E+11   7.36   947.  1552.    10     5.8    1  b   
  35* 11  1 47.17  -6  4 41.5  0.0850    211.    172.     3  0.59  0.20  0.48  0.24  0.06  0.06  0.30E+14  0.51E+14  0.14E+12  0.69E+10   4.49   208.   355.    11     6.4    1      
  36  11  4 38.46  -5 39 43.1  0.0654    186.    140.     5  0.75  0.13  0.70  0.12  0.10  0.08  0.34E+14  0.51E+14  0.13E+12  0.13E+11   4.70   259.   392.    12     5.4    1  b   
  37  11  4 49.74  -5 51 52.7  0.0487    207.    156.     5  1.13  0.18  1.11  0.18  0.14  0.11  0.66E+14  0.10E+15  0.20E+12  0.40E+11  12.65   330.   503.    12     5.4    1  b   
  38* 11  9 45.35  -6  4 56.8  0.0906     56.     46.     3  0.74  0.20  0.77  0.22  0.37  0.32  0.34E+13  0.56E+13  0.22E+12  0.58E+11   5.52    16.    26.    15     8.7    1      
  39  11 10  8.37  -5 35 44.6  0.0890    270.    211.     4  1.01  0.29  0.18  0.16  0.02  0.02  0.19E+14  0.33E+14  0.25E+12  0.26E+11   5.61    76.   136.    18     9.0    1  bc  
  40  11 12 13.54  -6  5  1.7  0.0818    195.    141.     6  0.13  0.02  0.10  0.02  0.01  0.01  0.52E+13  0.76E+13  0.44E+12  0.47E+11   6.01    12.    18.    23     9.4    1  c   
  41  11 12 15.87  -6 32 31.3  0.1007    102.     80.     4  1.48  0.26  1.56  0.27  0.41  0.33  0.23E+14  0.36E+14  0.22E+12  0.26E+11   5.63   103.   163.    24    12.0    1  b   
  42  11 13 25.10  -5 38  0.1  0.1015    265.    216.     3  1.09  0.30  1.19  0.26  0.12  0.10  0.12E+15  0.19E+15  0.28E+12  0.12E+11   5.61   417.   687.    19    11.0    1  b   
  43  11 17  3.93  -6 14 45.1  0.0638     92.     75.     3  0.25  0.11  0.07  0.06  0.02  0.03  0.88E+12  0.16E+13  0.11E+12  0.19E+11   5.86     8.    15.     8     4.6    1  c   
  44* 11 17 55.36  -6  9 22.3  0.0985    208.    170.     3  0.84  0.35  0.44  0.30  0.06  0.06  0.26E+14  0.47E+14  0.10E+12  0.15E+11   3.30   257.   457.    12     6.9    1      
  45  11 19 22.90  -6 31 35.2  0.0647      0.      0.     3  1.11  0.26  1.25  0.24  0.00  0.00  0.00E+00  0.00E+00  0.90E+11  0.85E+10   5.80     0.     0.     8     4.6    1  bd  
  46  11 19 25.05  -6  4 25.3  0.0854      0.      0.     3  1.07  0.28  1.19  0.23  0.00  0.00  0.00E+00  0.00E+00  0.12E+12  0.34E+11   3.50     0.     0.    10     5.8    1  d   
  47* 11 19 59.23  -6  2 57.7  0.0903    105.     86.     3  0.98  0.29  0.94  0.37  0.24  0.22  0.14E+14  0.24E+14  0.11E+12  0.27E+11   3.45   131.   222.    10     5.8    1      
  48  11 22 19.05  -5 48 19.3  0.0896      0.      0.     3  0.94  0.33  0.75  0.38  0.00  0.00  0.00E+00  0.00E+00  0.94E+11  0.11E+11   3.30     0.     0.    10     5.8    1  d   
  49* 11 25  5.90  -5 27  1.6  0.0895    116.     95.     3  0.34  0.01  0.41  0.01  0.10  0.08  0.77E+13  0.13E+14  0.67E+11  0.26E+10   3.30   116.   189.    10     5.8    1      
  50  11 26  1.86  -5 33 55.8  0.0641    204.    139.     8  1.16  0.11  1.00  0.17  0.13  0.09  0.58E+14  0.80E+14  0.29E+12  0.18E+11   5.87   199.   275.    19     6.7    1  b   
  51* 11 27  8.36  -6  8 31.9  0.0826    209.    170.     3  1.14  0.36  1.20  0.24  0.15  0.13  0.73E+14  0.12E+15  0.85E+11  0.55E+10   3.91   853.  1404.    10     5.8    1      
  52  11 28  3.00  -5 20 18.6  0.1172    239.    187.     4  0.53  0.16  0.28  0.13  0.03  0.03  0.22E+14  0.36E+14  0.33E+12  0.28E+11   4.93    66.   109.    29    14.5    1  bc  
  53  11 30 21.92  -5 30 59.0  0.1138    161.    132.     3  1.47  0.15  1.77  0.22  0.29  0.24  0.64E+14  0.10E+15  0.28E+12  0.11E+12   4.91   226.   380.    20    11.5    1  b   
  54  11 32  6.56  -6 26 41.6  0.0997    202.    165.     3  0.79  0.26  0.68  0.32  0.09  0.08  0.39E+14  0.65E+14  0.16E+12  0.61E+10   4.19   239.   407.    15     8.7    1  b   
  55  11 36 31.11  -6 17 36.0  0.0847     31.     26.     3  0.64  0.26  0.39  0.25  0.34  0.35  0.53E+12  0.94E+12  0.87E+11  0.14E+11   3.16     6.    11.     9     5.2    1  b   
  56* 11 38 28.42  -6  9 46.3  0.0846    142.    107.     5  0.41  0.05  0.42  0.07  0.08  0.06  0.12E+14  0.18E+14  0.20E+12  0.29E+11   3.11    57.    87.    14     6.3    1      
  57  11 41 13.37  -5 21 59.3  0.0801    159.    130.     3  0.10  0.03  0.09  0.04  0.02  0.01  0.33E+13  0.55E+13  0.53E+11  0.25E+11   1.80    62.   108.     5     2.9    2  c   
  58* 11 41 15.11  -5 40 35.6  0.1369    420.    343.     3  0.75  0.29  0.47  0.31  0.03  0.03  0.12E+15  0.20E+15  0.15E+12  0.87E+10   3.78   765.  1344.    18    10.4    2      
  59  11 42 41.43  -5 27  1.5  0.1353    258.    211.     3  1.00  0.07  1.22  0.11  0.13  0.10  0.11E+15  0.18E+15  0.17E+12  0.38E+11   3.75   667.  1101.    18    10.4    2  b   
  60  11 43 12.89  -6  7 38.6  0.1370    211.    165.     4  0.22  0.06  0.12  0.06  0.01  0.01  0.72E+13  0.12E+14  0.28E+12  0.27E+11   3.83    25.    42.    23    11.5    2  c   
  61  11 44 21.96  -5 29  8.3  0.1364    253.    198.     4  1.33  0.28  1.25  0.34  0.13  0.11  0.11E+15  0.18E+15  0.41E+12  0.75E+11   3.69   271.   434.    23    11.5    2  b   
  62  11 45 42.08  -6 30 43.3  0.0861      0.      0.     3  0.58  0.13  0.36  0.30  0.00  0.00  0.00E+00  0.00E+00  0.11E+12  0.32E+11   4.61     0.     0.    11     6.4    3  bd  
  63  11 46 45.14  -6 34 13.6  0.0812    237.    167.     7  0.71  0.07  0.44  0.19  0.05  0.04  0.35E+14  0.51E+14  0.34E+12  0.34E+11   5.98   102.   150.    25     9.4    1  bc  
  64* 11 46 47.11  -5 38 57.0  0.1340    580.    473.     3  1.20  0.20  1.43  0.16  0.07  0.05  0.67E+15  0.11E+16  0.59E+12  0.13E+12   8.43  1124.  1857.    38    21.9    1      
  65  11 48  2.35  -6 26  5.3  0.0861      0.      0.     3  0.50  0.17  0.45  0.19  0.00  0.00  0.00E+00  0.00E+00  0.19E+12  0.54E+11   5.58     0.     0.    13     7.5    1  d   
  66  11 49 19.71  -5 39 13.2  0.0585    138.    113.     3  0.88  0.18  0.95  0.28  0.18  0.16  0.25E+14  0.42E+14  0.20E+12  0.11E+11  12.47   125.   207.    11     6.4    1  b   
  67* 11 51 58.82  -6 15 35.5  0.1262    240.    188.     4  1.18  0.35  0.82  0.26  0.09  0.08  0.66E+14  0.10E+15  0.49E+12  0.99E+11   5.97   133.   214.    36    18.0    1      
  68* 11 54 50.80  -5 39 25.0  0.0684    133.    109.     3  0.65  0.18  0.68  0.21  0.14  0.12  0.17E+14  0.28E+14  0.11E+12  0.12E+11   6.27   148.   246.    11     6.4    1      
  69  11 56  2.24  -6 21 11.4  0.1291      0.      0.     3  1.20  0.38  1.14  0.45  0.00  0.00  0.00E+00  0.00E+00  0.39E+12  0.75E+11   6.44     0.     0.    31    17.9    1  bd  
  70  11 57  7.17  -6 37 35.9  0.1280    218.    178.     3  0.40  0.18  0.17  0.12  0.02  0.02  0.11E+14  0.20E+14  0.50E+12  0.11E+12   6.55    22.    40.    31    17.9    1  bc  
  71  11 58 15.64  -5 44 30.9  0.0647     88.     72.     3  0.45  0.20  0.14  0.11  0.04  0.05  0.15E+13  0.27E+13  0.15E+12  0.19E+10   8.01    10.    18.    11     6.4    1  c   
  72  12  0  3.89  -6 31 21.5  0.1285    604.    344.    18  2.58  0.11  1.57  0.28  0.07  0.04  0.79E+15  0.92E+15  0.27E+13  0.15E+12   7.07   294.   339.   104    28.8    1  bc  
  73  12  3  5.70  -6 29 44.4  0.0613    290.    237.     3  1.34  0.35  1.47  0.34  0.14  0.12  0.17E+15  0.28E+15  0.15E+12  0.46E+11   8.93  1118.  1874.    11     6.4    1  b   
  74  12  6  0.93  -6  5 15.0  0.0808      0.      0.     3  0.55  0.14  0.60  0.16  0.00  0.00  0.00E+00  0.00E+00  0.15E+12  0.26E+11   4.94     0.     0.    11     6.4    1  d   
  75  12  8 22.70  -5 22 51.2  0.0798    408.    255.    12  1.34  0.12  0.92  0.15  0.06  0.04  0.21E+15  0.27E+15  0.61E+12  0.50E+11   5.02   350.   442.    36    10.4    1  bc  
  76* 12 10  0.88  -5 44 37.9  0.0935    248.    194.     4  0.83  0.15  0.89  0.14  0.10  0.08  0.76E+14  0.12E+15  0.26E+12  0.12E+11   6.74   293.   461.    24    12.0    1      
  77  12 10 22.23  -5 45 58.8  0.0875    578.    385.     9  1.22  0.11  0.47  0.22  0.02  0.02  0.22E+15  0.31E+15  0.61E+12  0.79E+11   6.53   359.   508.    37    12.3    1  bc  
  78  12 12 28.68  -6 23 44.7  0.0784    352.    206.    16  0.97  0.04  0.69  0.10  0.05  0.03  0.12E+15  0.14E+15  0.11E+13  0.94E+11   7.43   105.   124.    56    14.0    1  bc  
  79  12 14 45.12  -5 37 51.3  0.0800    305.    249.     3  1.12  0.25  1.23  0.30  0.11  0.09  0.16E+15  0.26E+15  0.18E+12  0.46E+11   7.19   865.  1444.    14     8.1    1  b   
  80* 12 15  5.13  -5 39 59.3  0.1349    312.    255.     3  0.96  0.04  1.01  0.61  0.09  0.09  0.14E+15  0.24E+15  0.53E+12  0.16E+12   9.94   256.   452.    37    21.4    1      
  81  12 21 53.58  -6 29 50.5  0.0740    211.    158.     5  0.71  0.10  0.58  0.20  0.07  0.06  0.36E+14  0.55E+14  0.15E+12  0.24E+11   3.75   243.   377.    13     5.8    1  b   
  82  12 25 10.43  -5 21 18.5  0.1017      0.      0.     3  0.58  0.18  0.52  0.23  0.00  0.00  0.00E+00  0.00E+00  0.12E+12  0.24E+11   3.05     0.     0.    12     6.9    1  bd  
  83  12 26 13.80  -6 36  1.6  0.0999    447.    365.     3  0.15  0.05  0.12  0.06  0.01  0.01  0.34E+14  0.58E+14  0.93E+11  0.55E+10   3.03   367.   627.    12     6.9    1  c   
  84* 12 26 57.44  -5 42 19.0  0.0719    224.    175.     4  0.66  0.14  0.64  0.14  0.08  0.06  0.44E+14  0.70E+14  0.12E+12  0.11E+11   3.99   373.   591.    11     5.5    1      
  85  12 28  4.16  -5 45 59.3  0.0845     46.     36.     4  0.73  0.20  0.21  0.15  0.12  0.13  0.61E+12  0.10E+13  0.15E+12  0.14E+11   4.14     4.     7.    13     6.5    1  c   
  86  12 30  5.93  -6 11 28.2  0.0677     80.     65.     3  1.11  0.28  1.19  0.30  0.40  0.34  0.11E+14  0.17E+14  0.12E+12  0.24E+11   6.14    87.   144.     9     5.2    1  b   
  87  12 34 11.75  -6 19 29.4  0.0677    192.    139.     6  0.86  0.09  0.67  0.22  0.09  0.07  0.34E+14  0.51E+14  0.25E+12  0.33E+11   6.82   135.   203.    19     7.8    1  b   
  88  12 36 24.61  -5 33 21.5  0.0978    320.    261.     3  0.75  0.33  0.26  0.21  0.02  0.03  0.37E+14  0.68E+14  0.12E+12  0.31E+11   4.06   301.   553.    14     8.1    1  bc  
  89* 12 36 55.39  -6 15 42.3  0.0673    333.    272.     3  0.29  0.09  0.27  0.11  0.02  0.02  0.42E+14  0.71E+14  0.10E+12  0.76E+10   6.91   403.   678.    10     5.8    1      
  90* 12 37  8.95  -5 45  4.2  0.0608    192.    157.     3  0.58  0.14  0.64  0.15  0.09  0.08  0.33E+14  0.54E+14  0.10E+12  0.19E+11   9.47   320.   532.    10     5.8    1      
  91  12 40 34.83  -5 46 52.6  0.1389    435.    290.     9  1.69  0.19  0.63  0.26  0.04  0.03  0.17E+15  0.23E+15  0.22E+13  0.21E+12   9.63    77.   108.    88    33.3    1  c   
  92  12 44  4.76  -6 16  4.4  0.1333     35.     28.     3  1.54  0.07  1.84  0.37  1.43  1.20  0.31E+13  0.50E+13  0.50E+12  0.67E+11   9.47     6.    10.    40    23.1    1  ab  
  93  12 46 34.96  -6  8 37.7  0.0794    149.    117.     4  0.49  0.16  0.27  0.11  0.05  0.04  0.83E+13  0.14E+14  0.25E+12  0.54E+11   7.03    33.    54.    17     8.5    1  c   
  94  12 47 16.54  -6  4 37.0  0.1246    490.    356.     6  0.91  0.19  0.19  0.07  0.01  0.01  0.63E+14  0.94E+14  0.94E+12  0.21E+12   7.69    67.   101.    56    22.9    1  c   
  95  12 50 21.51  -6  6 23.6  0.0920    121.     99.     3  0.15  0.04  0.16  0.05  0.03  0.03  0.32E+13  0.53E+13  0.21E+12  0.61E+11   6.15    15.    26.    16     9.2    1  c   
  96  12 57 27.19  -6 23 36.9  0.0883    110.     90.     3  0.81  0.32  0.60  0.35  0.14  0.15  0.10E+14  0.18E+14  0.11E+12  0.10E+11   4.20    95.   165.    11     6.4    1  b   
  97  12 58 45.25  -6 34 24.9  0.0907    406.    245.    14  1.26  0.08  0.83  0.19  0.06  0.04  0.19E+15  0.24E+15  0.80E+12  0.74E+11   5.38   238.   293.    47    13.0    1  bc  
  98  13  0 16.93  -5 40 29.5  0.0721    316.    258.     3  0.85  0.32  0.57  0.35  0.05  0.05  0.79E+14  0.14E+15  0.15E+12  0.19E+11   7.30   516.   902.    13     7.5    1  b   
  99  13  2 29.16  -6  5  2.3  0.1048      0.      0.     4  0.57  0.15  0.35  0.18  0.00  0.00  0.00E+00  0.00E+00  0.29E+12  0.32E+11   5.49     0.     0.    25    12.5    1  cd  
 100  13  3 42.60  -5 28 22.1  0.0817    301.    218.     6  0.32  0.07  0.13  0.05  0.01  0.01  0.16E+14  0.25E+14  0.31E+12  0.25E+11   6.70    53.    79.    22     9.0    1  c   
 101* 13 10 27.93  -5 54 57.2  0.1356     82.     67.     3  1.10  0.25  1.20  0.31  0.39  0.34  0.11E+14  0.18E+14  0.45E+12  0.16E+12   6.98    25.    42.    32    18.5    1      
 102* 13 17 40.88  -6 15 38.7  0.0900    107.     87.     3  0.79  0.21  0.84  0.23  0.21  0.18  0.13E+14  0.22E+14  0.42E+11  0.76E+10   2.07   314.   523.     6     3.5    2      
 103  13 19 10.87  -5 50 34.9  0.0966    395.    297.     5  0.46  0.11  0.27  0.09  0.02  0.01  0.58E+14  0.90E+14  0.10E+12  0.18E+11   2.18   585.   905.    12     5.4    2  c   
 104  13 25 56.45  -6 35 21.4  0.0969    298.    243.     3  1.05  0.22  1.18  0.26  0.11  0.09  0.15E+15  0.24E+15  0.11E+12  0.11E+11   3.36  1329.  2195.    12     6.9    1  b   
 105* 13 28  3.03  -6  1 20.1  0.1146    304.    248.     3  1.21  0.24  1.34  0.33  0.12  0.10  0.17E+15  0.29E+15  0.20E+12  0.36E+11   3.73   855.  1421.    18    10.4    1      
 106* 13 30 24.63  -6 14 17.9  0.1271    190.    155.     3  0.51  0.15  0.51  0.18  0.07  0.06  0.26E+14  0.43E+14  0.24E+12  0.38E+10   4.59   108.   180.    24    13.9    1      
 107  13 31 26.93  -6  1  7.7  0.1264    156.    117.     5  1.01  0.20  0.56  0.23  0.10  0.08  0.19E+14  0.29E+14  0.38E+12  0.25E+11   4.51    49.    77.    36    16.1    1  c   
 108  13 32 55.41  -6 36 17.8  0.1490    184.    144.     4  1.43  0.17  1.64  0.21  0.24  0.19  0.77E+14  0.12E+15  0.71E+12  0.31E+11   8.19   108.   170.    62    31.0    1  b   
 109  13 35 25.72  -6 18 28.6  0.1268    120.     98.     3  0.40  0.16  0.28  0.16  0.06  0.06  0.57E+13  0.98E+13  0.53E+12  0.45E+11   7.08    11.    19.    33    19.1    1  c   
 110* 13 35 38.21  -6  0 10.2  0.0561     25.     20.     4  0.94  0.21  0.86  0.21  0.91  0.75  0.76E+12  0.12E+13  0.21E+12  0.24E+11  10.62     4.     6.    11     5.5    1      
 111* 13 36 31.36  -6 12 25.4  0.0882    396.    323.     3  0.77  0.18  0.85  0.19  0.06  0.05  0.18E+15  0.30E+15  0.14E+12  0.15E+11   4.96  1338.  2211.    13     7.5    1      
 112  13 40 57.15  -5 37 54.6  0.0950    407.    319.     4  1.09  0.26  0.77  0.34  0.05  0.05  0.18E+15  0.29E+15  0.17E+12  0.22E+11   3.91  1021.  1666.    17     8.5    1  b   
 113  13 42 24.09  -5 56 49.3  0.0728    264.    216.     3  0.75  0.37  0.07  0.07  0.01  0.01  0.70E+13  0.13E+14  0.12E+12  0.23E+11   5.11    56.   106.    11     6.4    1  c   
 114  13 42 42.78  -6  0 56.4  0.0757    190.    155.     3  1.46  0.33  1.63  0.34  0.23  0.19  0.82E+14  0.13E+15  0.12E+12  0.31E+11   4.69   694.  1157.    10     5.8    1  b   
 115  13 45 41.96  -6  7 56.2  0.1176    412.    336.     3  0.14  0.04  0.14  0.05  0.01  0.01  0.34E+14  0.57E+14  0.21E+12  0.26E+11   3.86   164.   276.    19    11.0    1  c   
 116  13 48  7.48  -6 22 30.4  0.1086      0.      0.     4  1.15  0.25  0.98  0.29  0.00  0.00  0.00E+00  0.00E+00  0.20E+12  0.96E+10   3.49     0.     0.    20    10.0    1  bd  
 117  13 50 44.17  -6 25  9.0  0.1139     85.     67.     4  1.33  0.28  1.36  0.25  0.43  0.34  0.14E+14  0.22E+14  0.24E+12  0.37E+11   3.64    56.    89.    21    10.5    1  b   
 118  13 54 10.28  -5 29 16.2  0.0510    157.    128.     3  0.82  0.25  0.74  0.33  0.13  0.12  0.25E+14  0.43E+14  0.88E+11  0.13E+11   7.58   289.   491.     7     4.0    1  b   
 119  13 56 21.34  -6 26 32.8  0.1148    372.    248.     9  2.07  0.23  1.04  0.26  0.08  0.05  0.20E+15  0.27E+15  0.88E+12  0.12E+12   4.50   228.   311.    41    15.5    1  bc  
 120* 13 58 50.39  -5 46 30.1  0.0750    302.    236.     4  0.83  0.14  0.88  0.15  0.08  0.06  0.11E+15  0.18E+15  0.15E+12  0.23E+11   4.16   741.  1172.    14     7.0    1      
 121  14  0  4.54  -5 55 38.4  0.1389     47.     37.     4  0.81  0.22  0.22  0.18  0.13  0.14  0.68E+12  0.12E+13  0.12E+13  0.13E+12   9.90     1.     1.    65    32.5    1  c   
 122* 14  0 43.31  -5 48 56.6  0.0891    154.    125.     3  0.39  0.04  0.46  0.06  0.08  0.07  0.15E+14  0.25E+14  0.16E+12  0.72E+10   3.89    92.   152.    13     7.5    1      
 123  14  1 33.62  -6 25 42.2  0.1289     82.     67.     3  0.78  0.36  0.20  0.17  0.07  0.08  0.19E+13  0.35E+13  0.49E+12  0.43E+11   7.61     4.     7.    38    21.9    1  c   
 124  14  2 57.91  -6 33 35.9  0.0958    264.    199.     5  1.02  0.15  0.24  0.19  0.02  0.03  0.23E+14  0.40E+14  0.35E+12  0.60E+11   4.11    66.   114.    24    10.7    1  bc  
 125  14  7 37.44  -5 52 41.5  0.0460    124.     90.     6  0.90  0.15  0.78  0.12  0.17  0.13  0.17E+14  0.25E+14  0.49E+12  0.76E+11  27.10    34.    51.    20     8.2    1  b   
 126  14  7 50.61  -6 34 36.1  0.0569      0.      0.     3  1.11  0.05  1.36  0.05  0.00  0.00  0.00E+00  0.00E+00  0.16E+12  0.38E+11  10.75     0.     0.     9     5.2    1  bd  
 127* 14  9 35.93  -5 46 17.1  0.0767    251.    196.     4  0.73  0.14  0.80  0.10  0.09  0.07  0.70E+14  0.11E+15  0.19E+12  0.46E+11   5.03   369.   587.    13     6.5    1      
 128  14 13  1.51  -5 22  0.8  0.0777      0.      0.     3  0.86  0.18  0.98  0.18  0.00  0.00  0.00E+00  0.00E+00  0.81E+11  0.15E+11   3.99     0.     0.     9     5.2    1  bd  
 129* 14 16 48.08  -5 39 39.2  0.1296    166.    136.     3  1.20  0.11  1.46  0.09  0.24  0.19  0.56E+14  0.92E+14  0.29E+12  0.58E+11   5.16   192.   317.    26    15.0    1      
 130  14 17 48.14  -5 26 16.3  0.1039      0.      0.     3  0.86  0.31  0.62  0.36  0.00  0.00  0.00E+00  0.00E+00  0.16E+12  0.40E+11   3.47     0.     0.    14     8.1    1  bd  
 131  14 28 19.77  -5 59 12.6  0.0820    135.    110.     3  0.13  0.04  0.13  0.05  0.02  0.02  0.32E+13  0.53E+13  0.73E+11  0.45E+10   3.58    44.    73.     9     5.2    1  c   
 132* 14 39 43.04  -5 53 49.2  0.0901    251.    182.     6  0.93  0.14  0.58  0.20  0.06  0.05  0.51E+14  0.76E+14  0.23E+12  0.40E+11   4.21   223.   335.    21     8.6    1      
 133  14 41 13.22  -6  7 51.9  0.0918    155.    122.     4  0.63  0.18  0.35  0.17  0.06  0.06  0.12E+14  0.19E+14  0.17E+12  0.26E+11   4.32    69.   113.    15     7.5    1  c   
 134  14 42 26.30  -6 31  1.9  0.0869    256.    192.     5  0.86  0.17  0.39  0.19  0.04  0.04  0.36E+14  0.57E+14  0.21E+12  0.25E+11   4.60   168.   266.    18     8.0    1  bc  
 135* 14 45 24.97  -5 46 10.2  0.1141    363.    284.     4  0.81  0.19  0.74  0.19  0.05  0.04  0.14E+15  0.22E+15  0.27E+12  0.35E+11   4.79   505.   804.    24    12.0    1      
 136  14 45 35.68  -5 32  6.0  0.0945    138.    112.     3  1.08  0.03  1.33  0.07  0.26  0.21  0.35E+14  0.57E+14  0.11E+12  0.93E+10   4.61   310.   506.    14     8.1    1  b   
 137  14 48  2.20  -5 55  9.3  0.1115    230.    162.     7  1.60  0.18  0.83  0.42  0.10  0.08  0.61E+14  0.91E+14  0.43E+12  0.61E+11   4.70   142.   213.    36    13.6    1  c   
 138  14 50 23.87  -5 58 35.0  0.1114    240.    164.     8  1.80  0.22  1.01  0.37  0.11  0.09  0.81E+14  0.11E+15  0.62E+12  0.74E+11   4.69   130.   185.    35    13.2    1  c   
 139  14 52 33.93  -6 39 23.9  0.1110    295.    241.     3  1.48  0.32  1.68  0.32  0.15  0.13  0.20E+15  0.33E+15  0.18E+12  0.24E+11   4.63  1114.  1837.    18    10.4    1  b   
 140* 14 52 36.20  -6  9 22.8  0.1140    248.    203.     3  0.99  0.24  1.05  0.30  0.11  0.10  0.90E+14  0.15E+15  0.19E+12  0.85E+10   4.62   479.   795.    18    10.4    1      
 141  14 52 41.68  -5 37 50.4  0.0406     68.     56.     3  0.85  0.17  0.93  0.25  0.37  0.31  0.60E+13  0.10E+14  0.13E+13  0.72E+11 150.37     5.     8.    12     6.9    1  b   
 142  14 55 21.26  -6 30 59.2  0.0336    325.    254.     4  0.60  0.16  0.47  0.16  0.04  0.03  0.69E+14  0.11E+15  0.11E+12  0.14E+11  14.51   638.  1024.    15     7.5    1  b   
 143  14 59 31.90  -5 27 45.6  0.1116    257.    181.     7  1.56  0.21  0.85  0.23  0.09  0.07  0.79E+14  0.11E+15  0.49E+12  0.60E+11   3.98   161.   232.    33    12.5    1  b   
 144  15  1 53.10  -6 23  9.6  0.1110    378.    284.     5  1.00  0.12  1.07  0.14  0.08  0.06  0.21E+15  0.32E+15  0.25E+12  0.22E+11   4.00   856.  1295.    25    11.2    1  b   
 145  15  7 57.04  -6 22 39.6  0.1114    309.    224.     6  1.23  0.16  0.91  0.23  0.08  0.06  0.12E+15  0.18E+15  0.46E+12  0.39E+11   5.08   265.   391.    35    14.3    1  b   
 146  15  9 38.32  -6 11 42.4  0.1391     50.     41.     3  2.04  0.54  2.33  0.34  1.26  1.04  0.80E+13  0.13E+14  0.42E+12  0.49E+11   7.35    19.    31.    39    22.5    1  ab  
 147* 15  9 55.99  -5 43 47.3  0.1170    283.    206.     6  0.84  0.14  0.51  0.14  0.05  0.04  0.57E+14  0.84E+14  0.42E+12  0.35E+11   4.33   137.   203.    36    14.7    1      


==> tab01c.dat <==

LCRS -12deg Group Catalogue

================================================================================================================
The properties of each LCRS group.

Group data are listed according to the following format:

Col 1:     Group ID; an asterisk (*) appended to the group id indicates that the group is a member of the
              clean sample.
Cols 2-4:  Group barycenter RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  Group barycenter DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     Group redshift, corrected for motion relative to the Cosmic Microwave Background, cz_cmb, in km/s.
Col 9:     Group line-of-sight velocity dispersion, sigma_los, in km/s.
Col 10:    Formal standard error in the group line-of-sight velocity dispersion, in km/s.
Col 11:    The observed number of LCRS galaxies (including any 55-arcsec "orphans") comprising the group, N_obs.
Col 12:    The mean pairwise separation, Rp, in Mpc/h.
Col 13:    The estimated rms error in Rp, in Mpc/h.
Col 14:    The harmonic radius, Rh, in Mpc/h.
Col 15:    The estimated rms error in Rh, in Mpc/h.
Col 16:    The crossing time, t_cr, as a fraction of the Hubble time (1/H0).
Col 17:    The estimated rms error in t_cr as a fraction of the Hubble time (1/H0).
Col 18:    The group's virial mass, M_vir, in M_sun/h. 
Col 19:    The estimated rms error in M_vir, in M_sun/h.
Col 20:    The total group LCRS R-band luminosity, L_tot, in L_sun/h^2.
Col 21:    The estimated rms error in L_tot, in L_sun/h^2.
Col 22:    The ratio, L_rat, by which the sum of the luminosities of the observed N_obs galaxies must be
              multiplied in order to obtain an estimate of the group's total (LCRS R-band) luminosity, L_tot.
Col 23:    The group mass-to-light ratio, M/L, in h M_sun/L_sun (LCRS R-band).
Col 24:    The estimated rms error in M/L, in h M_sun/L_sun (LCRS R-band).
Col 25:    An estimate of the group's Abell counts, C_grp; note that, for Abell clusters in the LCRS, 
              we find that C_grp = 0.19 C_ACO + 12, where C_ACO is the value for the Abell counts from 
              Abell, Corwin, and Olowin (1989).
Col 26:    The estimated rms error in C_grp, based upon Poisson statistics of the observed number of
              LCRS member galaxies within a projected distance of 1.5 Mpc/h of the group center.
Col 27:    The type of group:  
              1 = group is within the borders of a 50-fiber field.
              2 = group is within the borders of a 112-fiber field.
              3 = group straddles the border of a 50-fiber and a 112-fiber field.
Col 28:    A column to reference any applicable table notes:
              a = The group's crossing time t_cr is greater than a Hubble time (1/H0).
              b = The group's barycenter is closer than 2Rp to a slice edge.
              c = The group contains at least one 55-arcsec "orphan" with a faked velocity.
              d = The group's line-of-sight velocity dispersion, corrected for galaxy velocity errors, 
                     is less than or equal to 0 km/s.  
================================================================================================================


   1* 10  4 43.74 -11 36  4.9  0.1317    164.    129.     4  0.97  0.20  0.91  0.22  0.15  0.12  0.34E+14  0.54E+14  0.27E+12  0.53E+11   3.08   129.   205.    20    10.0    2      
   2  10  6 14.36 -12 23  5.3  0.0525    136.    103.     5  0.52  0.06  0.55  0.09  0.11  0.08  0.14E+14  0.21E+14  0.48E+11  0.17E+11   1.60   294.   457.     5     2.2    2  b   
   3  10  6 42.18 -12  4 20.3  0.1490    121.     99.     3  0.83  0.39  0.18  0.16  0.04  0.05  0.37E+13  0.68E+13  0.30E+12  0.24E+11   4.31    12.    23.    25    14.4    2  c   
   4  10  7 35.58 -12 37 19.6  0.0799    160.    125.     4  0.77  0.13  0.80  0.16  0.13  0.11  0.29E+14  0.45E+14  0.51E+11  0.80E+10   1.56   558.   886.     6     3.0    2  b   
   5* 10  8 35.10 -11 50 21.9  0.1293    141.    110.     4  1.06  0.23  1.01  0.24  0.19  0.16  0.28E+14  0.44E+14  0.34E+12  0.98E+11   2.94    82.   131.    19     9.5    2      
   6* 10 10 42.86 -12  9  0.6  0.0802    255.    208.     3  0.14  0.02  0.17  0.03  0.02  0.01  0.15E+14  0.25E+14  0.45E+11  0.84E+10   1.59   336.   554.     5     2.9    2      
   7  10 11 37.11 -11 25 56.8  0.0586      0.      0.     3  0.18  0.08  0.05  0.04  0.00  0.00  0.00E+00  0.00E+00  0.30E+11  0.10E+11   1.56     0.     0.     3     1.7    2  cd  
   8* 10 11 51.91 -11 41 34.0  0.0596     82.     60.     6  0.62  0.09  0.47  0.11  0.15  0.12  0.44E+13  0.65E+13  0.62E+11  0.20E+11   1.54    72.   108.     6     2.4    2      
   9  10 16  5.69 -11 41 14.4  0.0531     57.     43.     5  0.34  0.09  0.12  0.05  0.06  0.05  0.52E+12  0.82E+12  0.36E+11  0.84E+10   1.77    15.    23.     5     2.2    2  c   
  10  10 17 35.06 -11 22 22.1  0.0405    148.    112.     5  0.57  0.11  0.51  0.10  0.09  0.07  0.16E+14  0.24E+14  0.38E+11  0.13E+11   2.41   408.   634.     5     2.2    2  b   
  11  10 18  4.56 -11 28 51.7  0.0785    164.    116.     7  1.06  0.11  1.01  0.13  0.16  0.12  0.38E+14  0.53E+14  0.60E+11  0.11E+11   1.68   634.   904.    10     3.8    2  b   
  12  10 19 48.54 -11 50 58.2  0.0379    250.    204.     3  0.16  0.07  0.07  0.05  0.01  0.01  0.65E+13  0.12E+14  0.14E+11  0.39E+10   2.75   460.   833.     2     1.2    2  c   
  13  10 21  5.73 -11 31 10.0  0.1197    189.    142.     5  1.21  0.22  0.57  0.28  0.08  0.07  0.28E+14  0.45E+14  0.15E+12  0.18E+11   2.47   184.   292.    17     7.6    2  bc  
  14  10 21  9.54 -12 18 32.5  0.0966      0.      0.     3  0.50  0.18  0.39  0.21  0.00  0.00  0.00E+00  0.00E+00  0.41E+11  0.73E+10   1.92     0.     0.     6     3.5    2  d   
  15* 10 25 28.34 -12  4 41.1  0.0714    127.    100.     4  0.32  0.09  0.23  0.08  0.05  0.04  0.51E+13  0.82E+13  0.29E+11  0.31E+10   1.55   175.   281.     5     2.5    2      
  16  10 26  3.95 -12 29  3.7  0.0810    203.    139.     8  0.59  0.06  0.42  0.10  0.06  0.04  0.24E+14  0.33E+14  0.12E+12  0.23E+11   1.60   208.   292.    12     4.2    2  bc  
  17  10 26 45.68 -11 58  5.4  0.0755    250.    182.     6  0.47  0.07  0.22  0.09  0.02  0.02  0.19E+14  0.29E+14  0.84E+11  0.13E+11   1.54   226.   343.     8     3.3    2  c   
  18* 10 27  4.25 -12  0 49.2  0.1479    258.    211.     3  1.82  0.42  2.09  0.32  0.22  0.18  0.19E+15  0.32E+15  0.22E+12  0.17E+11   4.02   891.  1463.    22    12.7    2      
  19* 10 27 17.51 -12 25 18.7  0.0718    192.    157.     3  0.30  0.02  0.37  0.02  0.05  0.04  0.19E+14  0.31E+14  0.65E+11  0.30E+11   1.68   295.   501.     4     2.3    2      
  20  10 28 24.63 -12 35 10.1  0.1388    251.    189.     5  0.54  0.14  0.32  0.09  0.03  0.03  0.28E+14  0.43E+14  0.29E+12  0.52E+11   3.64    97.   150.    27    12.1    2  bc  
  21  10 29 12.89 -12 13 21.6  0.1333    261.    196.     5  0.83  0.21  0.27  0.17  0.03  0.03  0.25E+14  0.41E+14  0.23E+12  0.83E+10   3.34   107.   175.    25    11.2    2  c   
  22  10 29 44.13 -11 19  1.0  0.0646    215.    162.     5  0.73  0.12  0.64  0.16  0.08  0.06  0.42E+14  0.63E+14  0.50E+11  0.58E+10   1.73   825.  1262.     6     2.7    2  b   
  23  10 30 38.87 -12 16 43.6  0.0839    195.    114.    16  0.94  0.05  0.69  0.07  0.09  0.06  0.37E+14  0.43E+14  0.26E+12  0.41E+11   1.80   143.   169.    24     6.0    2  bc  
  24* 10 32 25.93 -12  0 59.1  0.1226     33.     26.     4  0.90  0.25  0.71  0.19  0.57  0.47  0.11E+13  0.17E+13  0.16E+12  0.25E+11   2.85     7.    11.    16     8.0    2      
  25  10 32 28.35 -12 40  5.5  0.0847      0.      0.     3  0.46  0.08  0.55  0.07  0.00  0.00  0.00E+00  0.00E+00  0.25E+11  0.17E+10   1.82     0.     0.     5     2.9    2  bd  
  26  10 33 39.81 -12 29 42.7  0.0540     98.     71.     6  0.72  0.08  0.74  0.09  0.20  0.15  0.99E+13  0.14E+14  0.36E+11  0.53E+10   1.96   277.   405.     6     2.4    2  b   
  27  10 35 44.10 -11 47 47.4  0.1340    156.    122.     4  0.38  0.10  0.26  0.10  0.04  0.04  0.88E+13  0.14E+14  0.41E+12  0.19E+12   3.87    21.    36.    24    12.0    2  c   
  28  10 35 47.47 -11 40 24.2  0.0659    157.    114.     6  0.43  0.07  0.27  0.08  0.05  0.04  0.94E+13  0.14E+14  0.12E+12  0.39E+11   1.92    76.   115.     8     3.3    2  c   
  29  10 36 13.49 -11 31  8.8  0.0813    279.    182.    10  0.96  0.08  0.66  0.10  0.06  0.04  0.72E+14  0.94E+14  0.14E+12  0.16E+11   2.06   527.   695.    17     5.4    2  b   
  30  10 37 16.29 -11 19 14.7  0.0832     21.     17.     3  0.14  0.04  0.13  0.05  0.17  0.15  0.86E+11  0.14E+12  0.85E+11  0.41E+11   2.01     1.     2.     6     3.5    2  c   
  31  10 40 47.70 -12  9  5.7  0.0531    248.    180.     6  0.55  0.09  0.32  0.14  0.03  0.03  0.28E+14  0.42E+14  0.63E+11  0.19E+11   2.13   436.   674.     7     2.9    2  c   
  32  10 41 20.58 -11 40 50.9  0.1213    322.    252.     4  0.78  0.21  0.33  0.21  0.03  0.03  0.47E+14  0.80E+14  0.15E+12  0.13E+11   3.02   316.   535.    16     8.0    2  c   
  33  10 41 24.07 -12 16 54.2  0.0905    177.    145.     3  0.50  0.23  0.11  0.10  0.02  0.02  0.49E+13  0.91E+13  0.55E+11  0.12E+11   2.09    89.   167.     7     4.0    2  c   
  34* 10 42  5.91 -11 34 39.1  0.0797    149.    122.     3  0.39  0.08  0.42  0.13  0.08  0.07  0.13E+14  0.22E+14  0.46E+11  0.30E+10   2.00   279.   464.     5     2.9    2      
  35  10 42  9.28 -12 21  0.2  0.1188    445.    244.    21  1.72  0.06  0.99  0.19  0.06  0.03  0.27E+15  0.30E+15  0.86E+12  0.77E+11   2.94   317.   355.    53    12.5    2  bc  
  36  10 43 59.75 -12 31 53.1  0.1194    145.    118.     3  0.79  0.35  0.29  0.23  0.05  0.06  0.84E+13  0.15E+14  0.17E+12  0.72E+11   2.88    51.    95.    12     6.9    2  bc  
  37* 10 44 24.46 -12 15 49.7  0.0802     98.     80.     3  0.58  0.19  0.51  0.23  0.14  0.13  0.68E+13  0.12E+14  0.42E+11  0.79E+10   1.93   164.   279.     5     2.9    2      
  38  10 44 36.63 -11 26  3.5  0.1102      0.      0.     3  0.27  0.03  0.32  0.05  0.00  0.00  0.00E+00  0.00E+00  0.91E+11  0.25E+11   2.63     0.     0.    10     5.8    2  d   
  39  10 48  0.96 -11 33 53.6  0.1176    250.    196.     4  0.74  0.18  0.41  0.23  0.04  0.04  0.35E+14  0.59E+14  0.31E+12  0.13E+12   2.60   115.   198.    14     7.0    2  c   
  40* 10 48 31.65 -11 44 29.8  0.0679    110.     83.     5  0.75  0.12  0.44  0.22  0.11  0.10  0.74E+13  0.12E+14  0.73E+11  0.20E+11   1.75   101.   163.     6     2.7    2      
  41* 10 49 13.14 -12  8 14.3  0.1441    204.    167.     3  0.54  0.17  0.48  0.21  0.06  0.06  0.28E+14  0.47E+14  0.21E+12  0.31E+11   4.05   134.   227.    20    11.5    2      
  42  10 49 20.93 -11 21 48.9  0.1246    205.    168.     3  0.43  0.15  0.32  0.18  0.04  0.04  0.19E+14  0.32E+14  0.14E+12  0.41E+11   2.91   132.   230.    13     7.5    2  b   
  43* 10 49 46.68 -12  2 44.6  0.0771    154.    126.     3  0.42  0.09  0.46  0.11  0.08  0.07  0.15E+14  0.25E+14  0.38E+11  0.12E+11   1.83   395.   664.     4     2.3    2      
  44* 10 50  4.80 -12 10 55.2  0.1228    184.    138.     5  1.30  0.19  1.28  0.20  0.19  0.14  0.60E+14  0.91E+14  0.23E+12  0.25E+11   2.91   265.   401.    20     8.9    2      
  45  10 50 54.25 -12  5  4.6  0.0689      0.      0.     3  0.38  0.17  0.11  0.09  0.00  0.00  0.00E+00  0.00E+00  0.18E+11  0.18E+10   1.84     0.     0.     4     2.3    2  cd  
  46  10 51  1.71 -11 49 27.3  0.0774    143.     95.     9  0.65  0.05  0.36  0.15  0.07  0.05  0.10E+14  0.14E+14  0.13E+12  0.16E+11   1.79    79.   111.    13     4.3    2  c   
  47  10 51  2.56 -11 39  9.6  0.1195    160.    120.     5  0.85  0.17  0.23  0.11  0.04  0.03  0.80E+13  0.13E+14  0.18E+12  0.23E+11   2.79    44.    69.    18     8.0    2  c   
  48  10 51 12.11 -12 32 19.0  0.1233    164.    134.     3  0.63  0.10  0.72  0.16  0.12  0.10  0.27E+14  0.44E+14  0.12E+12  0.36E+11   2.93   233.   392.    13     7.5    2  b   
  49  10 52 27.14 -12 38 37.4  0.0708    103.     84.     3  0.64  0.14  0.73  0.14  0.19  0.16  0.11E+14  0.17E+14  0.41E+11  0.12E+11   2.64   260.   434.     5     2.9    2  b   
  50  10 54  7.36 -12 16 18.7  0.0867     92.     69.     5  0.70  0.14  0.40  0.17  0.12  0.10  0.47E+13  0.74E+13  0.10E+12  0.13E+11   2.81    45.    71.    12     5.4    2  c   
  51  10 55  8.90 -12  4 52.9  0.1075      0.      0.     3  0.16  0.04  0.18  0.05  0.00  0.00  0.00E+00  0.00E+00  0.13E+12  0.64E+11   3.48     0.     0.    12     6.9    2  cd  
  52  10 56 27.89 -11 49  5.0  0.0856    137.    103.     5  0.48  0.09  0.26  0.09  0.05  0.04  0.69E+13  0.11E+14  0.18E+12  0.68E+11   2.78    39.    61.    12     5.4    2  c   
  53  10 57 21.51 -11 47  6.5  0.0751    245.    133.    22  1.28  0.05  0.98  0.08  0.11  0.06  0.82E+14  0.89E+14  0.38E+12  0.47E+11   2.25   216.   237.    28     6.0    2  bc  
  54  10 57 30.09 -12 39 53.5  0.1095    377.    308.     3  0.58  0.24  0.47  0.18  0.03  0.03  0.94E+14  0.16E+15  0.14E+12  0.45E+11   2.68   681.  1165.     9     5.2    2  b   
  55  10 58 44.69 -11 31  0.9  0.0755     69.     54.     4  0.25  0.06  0.21  0.07  0.08  0.07  0.14E+13  0.22E+13  0.53E+11  0.26E+11   1.67    26.    43.     5     2.5    2  c   
  56  10 58 55.69 -12 35  1.8  0.1140    141.    115.     3  0.81  0.23  0.81  0.28  0.15  0.14  0.22E+14  0.37E+14  0.72E+11  0.17E+11   2.35   309.   521.    10     5.8    2  b   
  57* 11  3 11.77 -11 58 31.0  0.1061    259.    211.     3  0.38  0.09  0.43  0.09  0.04  0.04  0.40E+14  0.65E+14  0.77E+11  0.15E+11   2.04   515.   854.     7     4.0    2      
  58  11  3 19.18 -11 33 19.5  0.0778    195.    114.    16  1.15  0.06  0.57  0.12  0.08  0.05  0.31E+14  0.36E+14  0.22E+12  0.51E+11   1.64   138.   168.    18     4.6    2  bc  
  59  11  9 50.45 -12 32 15.0  0.1054    211.    153.     6  1.19  0.18  0.53  0.24  0.07  0.06  0.33E+14  0.50E+14  0.36E+12  0.12E+12   2.77    90.   140.    17     6.9    2  bc  
  60  11 10 11.49 -12  2 32.1  0.0671    361.    222.    13  0.78  0.05  0.47  0.07  0.03  0.02  0.85E+14  0.10E+15  0.15E+12  0.25E+11   2.16   581.   726.    17     4.7    2  c   
  61  11 13 19.86 -11 17 30.0  0.1069      0.      0.     3  0.05  0.02  0.05  0.02  0.00  0.00  0.00E+00  0.00E+00  0.13E+12  0.55E+11   2.85     0.     0.    10     5.8    2  bcd 
  62  11 13 41.11 -12  5  0.5  0.0672    382.    191.    31  1.33  0.03  0.85  0.08  0.06  0.03  0.17E+15  0.17E+15  0.43E+12  0.49E+11   2.20   402.   406.    36     6.5    2  bc  
  63  11 15 15.91 -12 14  3.1  0.0966     84.     66.     4  1.20  0.26  1.07  0.32  0.34  0.29  0.10E+14  0.17E+14  0.70E+11  0.68E+10   2.66   148.   237.     9     4.5    2  b   
  64* 11 17  3.17 -11 54 44.9  0.1192    108.     88.     3  0.58  0.20  0.48  0.23  0.12  0.11  0.78E+13  0.13E+14  0.12E+12  0.42E+11   2.52    65.   114.    11     6.4    2      
  65* 11 17 16.73 -12  7 49.2  0.1255    213.    174.     3  0.94  0.38  0.55  0.36  0.07  0.07  0.34E+14  0.60E+14  0.15E+12  0.60E+11   2.78   234.   423.    13     7.5    2      
  66  11 17 58.99 -12 10 18.9  0.0955    277.    170.    13  1.55  0.10  1.12  0.16  0.11  0.07  0.12E+15  0.15E+15  0.23E+12  0.37E+11   1.85   514.   641.    23     6.4    2  bc  
  67* 11 19 46.63 -12 28 20.7  0.0978     81.     66.     3  0.55  0.20  0.41  0.22  0.14  0.13  0.38E+13  0.65E+13  0.50E+11  0.83E+10   1.93    75.   130.     6     3.5    2      
  68* 11 21 10.83 -12 22 13.6  0.1120     95.     72.     5  0.73  0.11  0.56  0.20  0.16  0.13  0.70E+13  0.11E+14  0.16E+12  0.31E+11   2.29    43.    67.    15     6.7    2      
  69  11 22 14.88 -12  9 54.7  0.1264    109.     79.     6  1.04  0.15  0.47  0.26  0.12  0.10  0.78E+13  0.12E+14  0.25E+12  0.30E+11   2.82    31.    48.    24     9.8    2  c   
  70* 11 23 27.60 -11 48 31.7  0.1147    153.    125.     3  0.89  0.24  0.95  0.24  0.17  0.14  0.31E+14  0.51E+14  0.13E+12  0.29E+11   2.44   246.   411.    10     5.8    2      
  71  11 24  5.04 -12 28  7.1  0.1121    151.    118.     4  0.48  0.11  0.21  0.14  0.04  0.04  0.66E+13  0.11E+14  0.12E+12  0.24E+11   2.25    56.    97.    12     6.0    2  c   
  72  11 25  8.85 -12  3 49.6  0.0989    290.    237.     3  0.38  0.15  0.24  0.15  0.02  0.02  0.29E+14  0.50E+14  0.11E+12  0.53E+11   1.90   272.   493.     6     3.5    2  c   
  73  11 27 33.83 -11 21 25.0  0.0786    179.    130.     6  0.41  0.05  0.40  0.05  0.06  0.04  0.18E+14  0.26E+14  0.93E+11  0.16E+11   1.63   190.   279.     8     3.3    2  b   
  74  11 28 31.74 -12 24 40.5  0.1026    286.    233.     3  0.87  0.25  0.88  0.28  0.08  0.07  0.10E+15  0.17E+15  0.10E+12  0.19E+11   3.21   997.  1669.    10     5.8    2  b   
  75  11 28 43.67 -12 15 18.0  0.0978      0.      0.     3  0.57  0.21  0.42  0.22  0.00  0.00  0.00E+00  0.00E+00  0.23E+12  0.16E+12   3.01     0.     0.     8     4.6    2  d   
  76  11 29 13.65 -12 26  6.0  0.0546     46.     36.     4  0.83  0.20  0.23  0.18  0.13  0.15  0.69E+12  0.12E+13  0.39E+11  0.74E+10   2.74    18.    31.     6     3.0    2  bc  
  77  11 29 25.10 -11 34  2.0  0.1078    251.    205.     3  0.49  0.22  0.14  0.12  0.01  0.02  0.12E+14  0.22E+14  0.14E+12  0.36E+11   3.40    88.   164.    12     6.9    2  c   
  78  11 29 25.86 -12 22 28.3  0.1044    144.    113.     4  1.16  0.26  0.96  0.35  0.18  0.15  0.28E+14  0.44E+14  0.20E+12  0.26E+11   3.24   141.   227.    13     6.5    2  b   
  79* 11 30 21.23 -11 48 40.4  0.0771     36.     30.     3  0.78  0.21  0.80  0.26  0.59  0.52  0.15E+13  0.24E+13  0.11E+12  0.44E+11   2.55    13.    22.     6     3.5    2      
  80  11 30 31.74 -11 37 15.2  0.1022    392.    220.    19  1.15  0.06  0.79  0.09  0.05  0.03  0.17E+15  0.19E+15  0.67E+12  0.10E+12   3.21   250.   285.    43    10.1    2  bc  
  81  11 30 35.18 -11 25 30.2  0.0711    455.    330.     6  0.69  0.09  0.38  0.15  0.02  0.02  0.11E+15  0.16E+15  0.99E+11  0.28E+11   2.54  1099.  1685.    11     4.5    2  bc  
  82  11 31 53.60 -12 24 44.7  0.0744    215.    176.     3  0.81  0.19  0.91  0.19  0.11  0.10  0.58E+14  0.96E+14  0.12E+12  0.33E+11   2.57   488.   814.     6     3.5    2  b   
  83* 11 31 58.87 -11 41 54.5  0.0771    136.    111.     3  0.56  0.13  0.61  0.16  0.12  0.10  0.16E+14  0.26E+14  0.65E+11  0.15E+11   2.58   242.   403.     6     3.5    2      
  84  11 32 16.12 -12 20 41.5  0.1171    302.    227.     5  0.57  0.13  0.22  0.09  0.02  0.02  0.28E+14  0.43E+14  0.32E+12  0.37E+11   3.77    86.   134.    22     9.8    2  c   
  85  11 32 57.03 -11 28  9.4  0.1021    169.    133.     4  0.55  0.07  0.60  0.11  0.10  0.08  0.24E+14  0.38E+14  0.11E+12  0.17E+11   3.25   210.   332.    12     6.0    2  b   
  86* 11 34 11.91 -12  1 35.9  0.0756    143.    117.     3  0.52  0.13  0.54  0.17  0.10  0.09  0.16E+14  0.26E+14  0.45E+11  0.38E+10   2.93   346.   576.     6     3.5    2      
  87  11 34 17.00 -11 25 13.7  0.1032    264.    207.     4  1.20  0.21  1.24  0.26  0.13  0.10  0.12E+15  0.19E+15  0.20E+12  0.39E+11   3.69   605.   963.    13     6.5    2  b   
  88  11 35 33.60 -12 31 45.5  0.1166     77.     61.     4  0.41  0.13  0.15  0.09  0.05  0.05  0.13E+13  0.22E+13  0.18E+12  0.35E+11   4.36     7.    12.    21    10.5    2  c   
  89  11 35 45.17 -11 37 50.6  0.1022    123.     93.     5  0.60  0.16  0.26  0.09  0.06  0.05  0.56E+13  0.86E+13  0.31E+12  0.13E+12   3.57    18.    29.    16     7.2    2  c   
  90* 11 35 54.68 -11 22  0.4  0.0783    194.    159.     3  0.12  0.03  0.14  0.03  0.02  0.02  0.72E+13  0.12E+14  0.61E+11  0.16E+11   2.95   118.   196.     6     3.5    2      
  91  11 36 53.75 -11 50 41.4  0.1120    209.    164.     4  0.92  0.18  0.39  0.27  0.05  0.05  0.23E+14  0.40E+14  0.23E+12  0.37E+11   4.09   102.   176.    19     9.5    2  c   
  92  11 37 41.51 -12 12 36.7  0.0765    235.    130.    20  1.61  0.06  0.78  0.17  0.09  0.05  0.60E+14  0.68E+14  0.46E+12  0.53E+11   2.94   131.   149.    31     7.1    2  bc  
  93  11 38 31.83 -11 23 40.7  0.1211    258.    194.     5  0.69  0.13  0.42  0.16  0.04  0.04  0.39E+14  0.61E+14  0.26E+12  0.53E+10   4.68   148.   230.    25    11.2    2  bc  
  94  11 38 38.74 -12  5  1.0  0.1183    457.    343.     5  0.90  0.14  0.51  0.27  0.03  0.03  0.15E+15  0.24E+15  0.26E+12  0.21E+11   4.29   571.   911.    24    10.7    2  c   
  95  11 38 41.04 -11 22 56.8  0.1004    304.    228.     5  0.82  0.15  0.40  0.16  0.04  0.03  0.51E+14  0.80E+14  0.32E+12  0.94E+11   3.48   163.   258.    15     6.7    2  bc  
  96  11 38 48.08 -12 25  1.6  0.0849    266.    193.     6  0.97  0.13  0.72  0.23  0.07  0.06  0.71E+14  0.10E+15  0.22E+12  0.72E+11   2.99   316.   481.    15     6.1    2  b   
  97  11 38 51.37 -11 59 46.0  0.1404      0.      0.     3  0.09  0.02  0.11  0.02  0.00  0.00  0.00E+00  0.00E+00  0.43E+12  0.91E+11   6.36     0.     0.    25    14.4    2  cd  
  98  11 39 50.87 -11 52 39.8  0.1010    216.    156.     6  1.36  0.21  0.51  0.31  0.06  0.06  0.33E+14  0.52E+14  0.23E+12  0.35E+11   2.95   145.   230.    17     6.9    2  c   
  99  11 40 19.06 -11 31 59.2  0.0788    336.    244.     6  0.99  0.13  0.19  0.11  0.01  0.01  0.29E+14  0.46E+14  0.14E+12  0.20E+11   2.46   210.   329.    11     4.5    2  bc  
 100  11 41  2.77 -11 25 52.7  0.1094    252.    197.     4  0.34  0.08  0.22  0.09  0.02  0.02  0.20E+14  0.32E+14  0.17E+12  0.33E+11   3.26   115.   187.    15     7.5    2  c   
 101  11 42 52.35 -11 53 57.0  0.1217      0.      0.     3  0.38  0.15  0.25  0.15  0.00  0.00  0.00E+00  0.00E+00  0.24E+12  0.25E+11   3.85     0.     0.    15     8.7    2  cd  
 102  11 43 27.60 -11 59 28.7  0.0888      0.      0.     3  0.69  0.31  0.21  0.18  0.00  0.00  0.00E+00  0.00E+00  0.44E+11  0.15E+10   2.67     0.     0.     8     4.6    2  cd  
 103* 11 43 53.15 -11 36 50.9  0.1301    234.    176.     5  0.98  0.14  0.83  0.22  0.09  0.08  0.63E+14  0.97E+14  0.42E+12  0.65E+11   4.47   152.   233.    30    13.4    2      
 104  11 44 44.35 -11 29 41.9  0.0758    181.    148.     3  0.77  0.10  0.91  0.14  0.13  0.11  0.41E+14  0.68E+14  0.84E+11  0.19E+11   2.48   490.   812.     5     2.9    2  b   
 105  11 45 30.94 -12 12  5.6  0.1029    151.    106.     7  0.99  0.14  0.54  0.16  0.10  0.07  0.17E+14  0.25E+14  0.28E+12  0.70E+11   2.73    62.    91.    18     6.8    2  c   
 106* 11 46 39.20 -12 12  0.4  0.0998    224.    183.     3  0.51  0.20  0.32  0.20  0.04  0.04  0.23E+14  0.39E+14  0.86E+11  0.26E+11   2.37   263.   466.     8     4.6    2      
 107* 11 49 48.81 -11 50 26.2  0.1141    190.    149.     4  0.58  0.19  0.34  0.12  0.05  0.04  0.17E+14  0.27E+14  0.16E+12  0.30E+11   2.77   107.   173.    15     7.5    2      
 108* 11 51 42.85 -12  2 33.2  0.1026    183.    149.     3  0.83  0.32  0.56  0.34  0.08  0.08  0.26E+14  0.45E+14  0.84E+11  0.27E+11   2.39   311.   550.     8     4.6    2      
 109* 11 53 29.90 -12 15 15.7  0.1335    134.    110.     3  1.37  0.17  1.64  0.18  0.33  0.27  0.41E+14  0.67E+14  0.19E+12  0.11E+11   3.14   222.   363.    16     9.2    2      
 110  11 54 41.97 -12 33 50.3  0.1332    199.    144.     6  0.99  0.15  0.77  0.18  0.10  0.08  0.42E+14  0.62E+14  0.37E+12  0.70E+11   3.10   116.   172.    28    11.4    2  b   
 111* 11 54 58.12 -12 12 27.4  0.0753    138.    113.     3  0.71  0.22  0.66  0.27  0.13  0.12  0.18E+14  0.30E+14  0.49E+11  0.14E+11   1.63   360.   615.     4     2.3    2      
 112  11 55 11.09 -11 36  4.4  0.0844    186.    146.     4  0.71  0.12  0.72  0.16  0.10  0.08  0.35E+14  0.55E+14  0.76E+11  0.20E+11   1.71   454.   728.     7     3.5    2  b   
 113  11 58 19.59 -11 24 12.0  0.0849    191.    156.     3  0.05  0.01  0.06  0.01  0.01  0.01  0.33E+13  0.53E+13  0.41E+11  0.71E+10   1.79    79.   130.     5     2.9    2  c   
 114* 11 58 52.06 -12  8  3.3  0.1320    264.    206.     4  1.15  0.16  1.22  0.26  0.12  0.10  0.12E+15  0.19E+15  0.21E+12  0.28E+11   3.16   573.   908.    20    10.0    2      
 115  11 59 42.87 -12 41 27.8  0.1069     27.     22.     3  0.08  0.03  0.06  0.03  0.06  0.06  0.59E+11  0.10E+12  0.88E+11  0.18E+11   2.18     1.     1.     8     4.6    2  bc  
 116  12  0 35.54 -12 35 56.1  0.0725    263.    198.     5  0.55  0.10  0.33  0.16  0.03  0.03  0.32E+14  0.50E+14  0.89E+11  0.35E+11   1.67   355.   578.     7     3.1    2  bc  
 117* 12  0 53.32 -12 19 57.4  0.0746     59.     48.     3  0.34  0.07  0.36  0.11  0.16  0.14  0.17E+13  0.29E+13  0.51E+11  0.18E+11   1.68    34.    58.     4     2.3    2      
 118  12  2 41.87 -12 24 10.3  0.1067      0.      0.     3  0.10  0.04  0.07  0.04  0.00  0.00  0.00E+00  0.00E+00  0.57E+11  0.52E+10   2.30     0.     0.     8     4.6    2  cd  
 119  12  3  8.73 -12 33  9.1  0.0741    128.     93.     6  0.22  0.03  0.18  0.03  0.04  0.03  0.41E+13  0.60E+13  0.91E+11  0.29E+11   1.45    45.    68.     7     2.9    2  c   
 120  12  6 27.47 -11 39 24.1  0.1187     64.     48.     5  1.21  0.19  1.14  0.21  0.48  0.37  0.66E+13  0.10E+14  0.14E+12  0.31E+11   2.24    47.    72.    15     6.7    2  b   
 121* 12  9 43.28 -11 47 22.9  0.1047    297.    232.     4  0.64  0.12  0.60  0.16  0.05  0.04  0.73E+14  0.12E+15  0.11E+12  0.28E+11   1.89   650.  1045.     9     4.5    2      
 122  12 12 16.71 -12 39 41.1  0.0800    130.     91.     7  0.77  0.11  0.42  0.15  0.09  0.07  0.98E+13  0.14E+14  0.16E+12  0.51E+11   1.53    63.    94.    10     3.8    2  bc  
 123  12 12 59.08 -12 36 41.9  0.1339    267.    218.     3  1.13  0.13  1.35  0.21  0.14  0.11  0.13E+15  0.22E+15  0.15E+12  0.27E+11   3.01   906.  1495.    15     8.7    2  b   
 124  12 13 58.46 -12 22 10.1  0.0668     93.     76.     3  0.80  0.19  0.89  0.16  0.26  0.22  0.11E+14  0.18E+14  0.32E+11  0.17E+11   1.50   336.   580.     3     1.7    2  b   
 125  12 16 30.21 -12 30 36.1  0.0686    201.    151.     5  1.08  0.15  1.11  0.16  0.15  0.11  0.63E+14  0.95E+14  0.40E+11  0.11E+11   1.64  1565.  2404.     6     2.7    2  b   
 126  12 16 54.69 -11 20 11.2  0.0658     26.     21.     3  0.19  0.07  0.11  0.07  0.11  0.12  0.98E+11  0.17E+12  0.28E+11  0.99E+10   1.67     4.     6.     3     1.7    2  bc  
 127* 12 18 44.56 -11 44 25.0  0.0943     30.     25.     3  0.19  0.05  0.21  0.05  0.19  0.16  0.27E+12  0.45E+12  0.71E+11  0.26E+11   1.84     4.     7.     6     3.5    2      
 128  12 20 33.88 -12 41 45.1  0.0724    186.    145.     4  0.37  0.10  0.25  0.10  0.04  0.03  0.12E+14  0.19E+14  0.41E+11  0.89E+10   1.63   290.   473.     5     2.5    2  b   
 129  12 21 33.91 -11 50 28.1  0.0958     26.     21.     3  0.45  0.21  0.09  0.08  0.09  0.11  0.79E+11  0.15E+12  0.78E+11  0.31E+11   1.72     1.     2.     6     3.5    2  c   
 130  12 28 12.79 -12 18 31.0  0.1361     16.     13.     3  1.00  0.23  1.13  0.19  1.86  1.55  0.42E+12  0.70E+12  0.10E+12  0.52E+10   3.01     4.     7.    15     8.7    2  a   
 131* 12 29  9.64 -12  0 45.7  0.1033    196.    153.     4  0.61  0.13  0.60  0.13  0.08  0.07  0.32E+14  0.51E+14  0.91E+11  0.28E+11   1.80   352.   567.     8     4.0    2      
 132* 12 30 40.92 -12  1 52.3  0.0713    409.    320.     4  0.54  0.07  0.61  0.09  0.04  0.03  0.14E+15  0.22E+15  0.44E+11  0.86E+10   1.52  3258.  5161.     5     2.5    2      
 133  12 30 56.45 -11 42 29.7  0.0980    205.    160.     4  0.60  0.10  0.45  0.21  0.06  0.05  0.26E+14  0.43E+14  0.13E+12  0.11E+11   1.69   197.   322.     7     3.5    2  b   
 134  12 32  5.52 -12 32 22.8  0.1480     95.     78.     3  0.19  0.05  0.21  0.04  0.06  0.05  0.26E+13  0.43E+13  0.25E+12  0.67E+11   3.40    10.    17.    19    11.0    2  c   
 135* 12 32 15.74 -11 52  3.4  0.1456    447.    365.     3  0.82  0.27  0.71  0.32  0.04  0.04  0.20E+15  0.34E+15  0.15E+12  0.55E+10   3.33  1302.  2204.    18    10.4    2      
 136  12 32 31.15 -11 58 33.4  0.0979    140.    114.     3  1.02  0.26  1.14  0.22  0.22  0.18  0.31E+14  0.51E+14  0.48E+11  0.43E+10   1.72   643.  1060.     5     2.9    2  b   
 137  12 35 56.09 -11 44  6.5  0.0988    177.    145.     3  0.12  0.02  0.15  0.02  0.02  0.02  0.64E+13  0.10E+14  0.67E+11  0.22E+11   1.68    95.   159.     6     3.5    2  c   
 138* 12 37 21.05 -12 22 42.4  0.1373    106.     87.     3  0.25  0.06  0.28  0.07  0.07  0.06  0.43E+13  0.71E+13  0.14E+12  0.24E+11   2.85    31.    52.    14     8.1    2      
 139  12 37 39.46 -12 12 28.8  0.0973    327.    246.     5  0.43  0.05  0.31  0.14  0.03  0.02  0.47E+14  0.73E+14  0.17E+12  0.52E+11   1.67   278.   445.     9     4.0    2  c   
 140  12 38  9.78 -11 46 35.2  0.1381    122.    100.     3  1.06  0.21  1.19  0.28  0.26  0.22  0.25E+14  0.41E+14  0.10E+12  0.15E+11   2.84   240.   397.    14     8.1    2  b   
 141  12 38 25.13 -11 56 12.3  0.0979    310.    233.     5  0.79  0.10  0.82  0.12  0.07  0.05  0.11E+15  0.17E+15  0.11E+12  0.30E+11   1.68  1023.  1573.     9     4.0    2  b   
 142  12 40 30.48 -11 56 40.7  0.0965    279.    175.    12  0.80  0.05  0.32  0.11  0.03  0.02  0.35E+14  0.46E+14  0.36E+12  0.80E+11   2.63    96.   127.    22     6.4    2  c   
 143* 12 41 37.44 -12  9 50.3  0.0970    109.     89.     3  0.61  0.19  0.57  0.23  0.14  0.13  0.93E+13  0.16E+14  0.10E+12  0.20E+11   2.78    93.   158.     8     4.6    2      
 144  12 42  5.37 -11 40 16.7  0.0964    370.    210.    18  1.15  0.04  0.82  0.11  0.06  0.03  0.16E+15  0.18E+15  0.61E+12  0.12E+12   2.80   254.   296.    37     8.7    2  bc  
 145  12 42  7.88 -11 49 35.6  0.1382    325.    228.     7  1.42  0.16  0.56  0.33  0.05  0.04  0.82E+14  0.13E+15  0.82E+12  0.11E+12   5.26   101.   155.    47    17.8    2  c   
 146  12 42 30.52 -12 28  0.9  0.0478    334.    273.     3  0.33  0.08  0.38  0.06  0.03  0.03  0.59E+14  0.97E+14  0.29E+11  0.85E+10   2.66  2014.  3357.     4     2.3    2  b   
 147* 12 43 31.54 -11 46  1.8  0.0971    264.    206.     4  1.01  0.22  0.63  0.34  0.06  0.06  0.61E+14  0.10E+15  0.90E+11  0.10E+11   2.81   675.  1119.    10     5.0    2      
 148  12 43 44.15 -11 43 16.3  0.0499     80.     66.     3  0.44  0.21  0.08  0.08  0.03  0.03  0.75E+12  0.14E+13  0.31E+11  0.16E+11   2.54    25.    47.     4     2.3    2  c   
 149  12 44  9.28 -12 19 52.7  0.0487      0.      0.     3  0.67  0.14  0.73  0.21  0.00  0.00  0.00E+00  0.00E+00  0.24E+11  0.21E+10   2.68     0.     0.     4     2.3    2  bd  
 150  12 46  5.34 -11 56 49.4  0.0491    376.    223.    15  1.01  0.05  0.68  0.12  0.05  0.03  0.13E+15  0.16E+15  0.14E+12  0.22E+11   2.33   932.  1129.    16     4.1    2  bc  
 151  12 46 27.42 -11 29 35.0  0.0969    237.    194.     3  1.02  0.15  1.21  0.17  0.14  0.11  0.95E+14  0.16E+15  0.92E+11  0.19E+11   2.56  1029.  1699.     7     4.0    2  b   
 152  12 46 31.24 -12 18 57.8  0.0853      0.      0.     3  0.11  0.00  0.13  0.01  0.00  0.00  0.00E+00  0.00E+00  0.41E+11  0.11E+11   2.26     0.     0.     7     4.0    2  d   
 153* 12 48 17.65 -12 22 44.0  0.1091    277.    226.     3  0.76  0.21  0.77  0.25  0.07  0.07  0.83E+14  0.14E+15  0.13E+12  0.15E+11   2.91   629.  1050.    11     6.4    2      
 154  12 48 18.31 -12 24 35.0  0.0492    162.    118.     6  0.86  0.11  0.34  0.21  0.06  0.05  0.12E+14  0.20E+14  0.27E+11  0.29E+10   2.40   463.   734.     7     2.9    2  bc  
 155  12 49 19.04 -12 27 44.3  0.0974    197.    161.     3  1.14  0.26  1.29  0.22  0.18  0.15  0.70E+14  0.12E+15  0.77E+11  0.22E+11   2.60   916.  1527.     7     4.0    2  b   
 156  12 50 23.74 -11 48 44.0  0.1028     67.     55.     3  0.04  0.01  0.05  0.01  0.02  0.02  0.29E+12  0.47E+12  0.66E+11  0.61E+10   2.72     4.     7.     9     5.2    2  c   
 157  12 50 42.95 -11 40 40.0  0.0980    276.    189.     8  1.12  0.10  1.03  0.13  0.10  0.07  0.11E+15  0.15E+15  0.22E+12  0.37E+11   2.57   491.   679.    18     6.4    2  b   
 158  12 52 13.36 -11 43 39.9  0.1420    197.    161.     3  1.17  0.52  0.40  0.33  0.05  0.06  0.22E+14  0.40E+14  0.35E+12  0.51E+11   6.10    62.   113.    25    14.4    2  c   
 159  12 53  3.72 -12 21 18.1  0.0599    221.    124.    19  0.77  0.03  0.60  0.05  0.07  0.04  0.41E+14  0.46E+14  0.31E+12  0.35E+11   2.83   131.   149.    25     5.7    2  bc  
 160  12 53 32.63 -12 18  2.5  0.0986    286.    179.    12  1.95  0.13  1.52  0.20  0.14  0.09  0.17E+15  0.22E+15  0.58E+12  0.68E+11   3.33   298.   377.    21     7.4    2  b   
 161  12 55 27.92 -11 52 54.3  0.1141    180.    141.     4  0.05  0.01  0.06  0.01  0.01  0.01  0.25E+13  0.40E+13  0.15E+12  0.12E+11   4.01    17.    27.    19     9.5    2  c   
 162  12 55 33.38 -11 20 28.2  0.1114    160.    130.     3  0.13  0.05  0.06  0.04  0.01  0.01  0.22E+13  0.39E+13  0.15E+12  0.29E+11   3.82    14.    25.    14     8.1    2  c   
 163  12 56  0.59 -12 15 21.5  0.0990    553.    352.    11  0.85  0.08  0.42  0.09  0.02  0.01  0.18E+15  0.23E+15  0.49E+12  0.12E+12   3.30   363.   478.    27     8.1    2  c   
 164  12 57 29.75 -11 47  6.5  0.0983    202.    158.     4  0.68  0.24  0.34  0.21  0.04  0.04  0.19E+14  0.32E+14  0.94E+11  0.16E+11   2.82   204.   345.    10     5.0    2  c   
 165  12 59 59.66 -12 31 10.9  0.0488     75.     51.     8  0.45  0.04  0.35  0.09  0.13  0.09  0.28E+13  0.39E+13  0.58E+11  0.12E+11   1.70    47.    67.     7     2.5    2  bc  
 166* 13  1 29.11 -11 42 20.1  0.1401    333.    261.     4  0.43  0.10  0.39  0.08  0.03  0.03  0.60E+14  0.95E+14  0.28E+12  0.95E+11   3.05   218.   353.    20    10.0    2      
 167  13  2  6.73 -11 35  5.8  0.0471      0.      0.     3  0.65  0.17  0.70  0.18  0.00  0.00  0.00E+00  0.00E+00  0.18E+11  0.77E+10   1.75     0.     0.     2     1.2    2  bd  
 168* 13  2 10.65 -12 10 37.0  0.0633     78.     64.     3  0.29  0.06  0.32  0.08  0.11  0.09  0.27E+13  0.45E+13  0.26E+11  0.61E+10   1.44   105.   176.     3     1.7    2      
 169  13  2 19.27 -11 35 42.3  0.0641    241.    188.     4  0.23  0.06  0.16  0.06  0.02  0.02  0.13E+14  0.21E+14  0.33E+11  0.55E+10   1.45   402.   650.     4     2.0    2  c   
 170  13  2 55.39 -11 26 29.1  0.1101      0.      0.     3  0.79  0.20  0.86  0.22  0.00  0.00  0.00E+00  0.00E+00  0.11E+12  0.31E+11   1.91     0.     0.     8     4.6    2  bd  
 171  13  5 28.80 -12 30 13.2  0.1385    136.    107.     4  1.65  0.27  1.75  0.33  0.34  0.28  0.45E+14  0.71E+14  0.21E+12  0.20E+11   3.26   220.   347.    21    10.5    2  b   
 172* 13  6 13.91 -12 13 43.4  0.1076    240.    174.     6  1.07  0.15  0.97  0.16  0.11  0.08  0.77E+14  0.11E+15  0.13E+12  0.26E+11   2.02   584.   860.    15     6.1    2      
 173* 13  8 18.35 -12  7 18.5  0.0478     63.     48.     5  0.57  0.09  0.58  0.08  0.24  0.19  0.32E+13  0.48E+13  0.51E+11  0.15E+11   1.76    62.    96.     4     1.8    2      
 174  13 13 45.46 -11 25 51.5  0.0958    256.    175.     8  1.52  0.17  1.11  0.19  0.12  0.08  0.10E+15  0.14E+15  0.18E+12  0.41E+11   1.79   561.   784.    15     5.3    2  b   
 175* 13 15 10.09 -11 44  4.7  0.0964     52.     43.     3  0.29  0.06  0.33  0.07  0.17  0.14  0.13E+13  0.21E+13  0.46E+11  0.77E+10   1.90    27.    45.     6     3.5    2      
 176* 13 18 37.40 -12 19  6.4  0.1008    166.    136.     3  0.61  0.25  0.31  0.22  0.05  0.05  0.12E+14  0.21E+14  0.11E+12  0.62E+11   2.24   106.   196.     8     4.6    2      
 177* 13 24  2.68 -12  0 56.8  0.0944    257.    201.     4  0.38  0.05  0.42  0.06  0.04  0.04  0.39E+14  0.61E+14  0.59E+11  0.58E+10   1.90   657.  1034.     9     4.5    2      
 178* 13 24 46.50 -12 17  7.5  0.0959     59.     48.     3  0.43  0.12  0.47  0.11  0.21  0.18  0.23E+13  0.38E+13  0.13E+12  0.44E+11   1.88    17.    29.     6     3.5    2      
 179  13 25 15.91 -12 35  0.9  0.0945    309.    225.     6  0.81  0.11  0.35  0.16  0.03  0.03  0.47E+14  0.71E+14  0.11E+12  0.12E+11   1.93   430.   656.    13     5.3    2  bc  
 180* 13 26 32.99 -11 54 56.3  0.0566     89.     72.     3  0.15  0.04  0.16  0.04  0.05  0.04  0.17E+13  0.29E+13  0.27E+11  0.82E+10   1.60    64.   107.     3     1.7    2      
 181  13 26 55.70 -12 38 56.8  0.1263    191.    156.     3  0.24  0.08  0.20  0.10  0.03  0.03  0.10E+14  0.17E+14  0.12E+12  0.15E+11   2.93    82.   141.    14     8.1    2  bc  
 182  13 27 58.65 -12 30 46.1  0.0960    266.    200.     5  0.29  0.04  0.27  0.06  0.03  0.02  0.27E+14  0.41E+14  0.84E+11  0.20E+11   1.91   317.   488.    10     4.5    2  c   
 183* 13 28 19.51 -11 48 17.5  0.0706    155.    127.     3  0.58  0.10  0.67  0.19  0.12  0.10  0.23E+14  0.37E+14  0.24E+11  0.32E+09   1.84   947.  1568.     4     2.3    2      
 184  13 29 22.09 -11 22 35.4  0.0792     84.     69.     3  0.33  0.08  0.35  0.10  0.11  0.10  0.35E+13  0.57E+13  0.78E+11  0.24E+11   2.62    44.    75.     6     3.5    2  b   
 185* 13 29 32.70 -12  1 16.2  0.0783    203.    152.     5  0.65  0.14  0.42  0.13  0.06  0.05  0.24E+14  0.37E+14  0.12E+12  0.38E+11   2.64   201.   315.    10     4.5    2      
 186  13 29 59.38 -12 30 58.4  0.0620    134.    109.     3  0.35  0.15  0.16  0.12  0.03  0.04  0.41E+13  0.73E+13  0.38E+11  0.14E+11   2.71   108.   198.     5     2.9    2  bc  
 187  13 30 46.74 -11 19  3.9  0.0931    324.    265.     3  0.19  0.06  0.17  0.07  0.01  0.01  0.25E+14  0.42E+14  0.75E+11  0.10E+11   2.95   334.   565.     9     5.2    2  bc  
 188  13 31 43.94 -12 10  3.5  0.1020     83.     62.     5  0.98  0.21  0.38  0.22  0.12  0.12  0.36E+13  0.58E+13  0.21E+12  0.39E+11   3.18    17.    28.    15     6.7    2  c   
 189  13 32  2.43 -11 46 15.5  0.0587    449.    259.    17  0.76  0.04  0.47  0.08  0.03  0.02  0.13E+15  0.15E+15  0.27E+12  0.40E+11   2.68   479.   563.    23     5.6    2  bc  
 190  13 32  7.28 -12 34 12.5  0.0593    186.    135.     6  0.40  0.07  0.13  0.06  0.02  0.02  0.65E+13  0.98E+13  0.78E+11  0.85E+10   2.67    83.   126.     9     3.7    2  bc  
 191  13 33 50.58 -12 34 19.5  0.0943    181.    136.     5  0.57  0.14  0.24  0.13  0.04  0.03  0.11E+14  0.17E+14  0.10E+12  0.72E+10   2.60   108.   173.    13     5.8    2  bc  
 192  13 35 14.92 -12 22 15.8  0.0540     30.     21.     7  0.82  0.10  0.33  0.20  0.30  0.28  0.41E+12  0.63E+12  0.97E+11  0.22E+11   2.41     4.     7.     9     3.4    2  bc  
 193* 13 35 24.69 -12 12 10.0  0.1219    398.    325.     3  0.65  0.13  0.76  0.11  0.05  0.04  0.17E+15  0.27E+15  0.12E+12  0.19E+11   3.53  1420.  2339.    14     8.1    2      
 194  13 35 45.09 -12 32 37.0  0.0946    167.    114.     8  1.26  0.13  1.05  0.16  0.17  0.12  0.41E+14  0.56E+14  0.21E+12  0.41E+11   2.51   194.   270.    19     6.7    2  b   
 195  13 38 31.51 -11 51 53.6  0.0532    290.    151.    26  1.04  0.03  0.69  0.08  0.06  0.03  0.81E+14  0.85E+14  0.34E+12  0.42E+11   2.42   241.   255.    27     5.3    2  bc  
 196* 13 39 26.68 -12  8  2.9  0.1057     89.     69.     4  1.43  0.25  1.51  0.26  0.46  0.37  0.17E+14  0.26E+14  0.11E+12  0.32E+11   2.72   149.   239.    12     6.0    2      
 197  13 40 39.15 -11 43 49.1  0.0572     81.     61.     5  0.80  0.11  0.81  0.12  0.27  0.21  0.73E+13  0.11E+14  0.82E+11  0.26E+11   1.61    89.   138.     6     2.7    2  b   
 198  13 43 35.63 -12 35 29.8  0.1107      0.      0.     4  0.96  0.11  1.11  0.14  0.00  0.00  0.00E+00  0.00E+00  0.12E+12  0.15E+11   2.41     0.     0.    13     6.5    2  bd  
 199  13 44 59.64 -12 32 50.4  0.0598    287.    216.     5  0.43  0.05  0.47  0.06  0.04  0.03  0.54E+14  0.82E+14  0.46E+11  0.16E+11   1.61  1166.  1807.     6     2.7    2  b   
 200  13 47 16.86 -11 40 41.9  0.0883    540.    274.    29  1.02  0.03  0.24  0.15  0.01  0.01  0.98E+14  0.12E+15  0.11E+13  0.19E+12   2.88    91.   110.    59    11.1    2  bc  
 201  13 48 33.32 -12 38 10.5  0.0702    305.    222.     6  0.59  0.10  0.41  0.09  0.04  0.03  0.53E+14  0.78E+14  0.18E+12  0.44E+11   2.52   297.   442.    11     4.5    2  b   
 202* 13 48 54.89 -11 49 36.1  0.0899    174.    142.     3  0.74  0.21  0.75  0.23  0.12  0.10  0.32E+14  0.53E+14  0.16E+12  0.98E+11   2.92   204.   363.    10     5.8    2      
 203* 13 50 23.00 -11 46 58.8  0.0866    243.    171.     7  0.67  0.08  0.50  0.11  0.06  0.04  0.41E+14  0.58E+14  0.24E+12  0.41E+11   2.85   172.   247.    18     6.8    2      
 204  13 50 23.26 -12 27 23.2  0.0595     82.     67.     3  0.87  0.23  0.96  0.20  0.32  0.27  0.89E+13  0.15E+14  0.71E+11  0.16E+11   2.54   126.   209.     5     2.9    2  b   
 205  13 52 16.78 -12 33 11.7  0.0614     39.     31.     3  0.41  0.11  0.44  0.13  0.31  0.27  0.92E+12  0.15E+13  0.45E+11  0.89E+10   2.34    20.    34.     5     2.9    2  b   
 206* 13 53 13.36 -11 55 29.3  0.0718     91.     75.     3  0.62  0.18  0.60  0.22  0.18  0.16  0.70E+13  0.12E+14  0.64E+11  0.29E+10   2.30   109.   183.     5     2.9    2      
 207  13 53 29.18 -12 28  6.9  0.0705    309.    252.     3  0.62  0.24  0.46  0.25  0.04  0.04  0.62E+14  0.11E+15  0.33E+11  0.42E+10   2.40  1870.  3229.     5     2.9    2  b   
 208  13 53 48.59 -12 15 29.8  0.0606    282.    173.    13  0.95  0.06  0.62  0.11  0.06  0.04  0.69E+14  0.85E+14  0.22E+12  0.44E+11   2.30   312.   391.    17     4.7    2  bc  
 209  13 55  0.35 -12  8  3.4  0.1039    226.    170.     5  0.21  0.04  0.15  0.05  0.02  0.01  0.11E+14  0.16E+14  0.19E+12  0.36E+11   3.02    55.    86.    15     6.7    2  c   
 210  13 55 36.79 -12 36 36.0  0.0708    250.    151.    14  0.84  0.05  0.45  0.13  0.05  0.03  0.39E+14  0.48E+14  0.25E+12  0.44E+11   2.28   158.   198.    20     5.3    2  bc  
 211* 13 55 45.98 -11 46  1.2  0.1038     69.     56.     3  1.20  0.28  1.34  0.27  0.53  0.44  0.88E+13  0.15E+14  0.13E+12  0.56E+10   2.98    67.   110.     9     5.2    2      
 212  13 56 14.83 -11 47 28.2  0.0695    186.    124.     9  0.72  0.05  0.55  0.14  0.08  0.06  0.26E+14  0.36E+14  0.15E+12  0.33E+11   2.25   171.   236.    14     4.7    2  c   
 213  13 56 39.44 -11 22  7.2  0.0688    264.    215.     3  0.44  0.10  0.49  0.11  0.05  0.04  0.47E+14  0.78E+14  0.49E+11  0.19E+11   2.26   972.  1645.     5     2.9    2  b   
 214  13 57  7.29 -11 39  4.9  0.0384     96.     75.     4  0.63  0.13  0.40  0.20  0.11  0.10  0.52E+13  0.86E+13  0.53E+11  0.21E+11   3.07    99.   167.     4     2.0    2  b   
 215  13 59  7.36 -11 26 17.3  0.0388    425.    228.    23  0.54  0.02  0.32  0.04  0.02  0.01  0.81E+14  0.87E+14  0.18E+12  0.30E+11   2.61   441.   483.    19     4.0    2  bc  
 216  13 59 19.48 -11 38 28.7  0.0607     76.     57.     5  0.31  0.07  0.21  0.06  0.07  0.06  0.17E+13  0.26E+13  0.56E+11  0.17E+11   1.71    30.    47.     6     2.7    2  c   
 217  13 59 42.26 -11 59 23.7  0.0606    184.    130.     7  0.36  0.05  0.17  0.05  0.02  0.02  0.79E+13  0.11E+14  0.10E+12  0.22E+11   1.72    77.   113.     8     3.0    2  c   
 218* 13 59 52.00 -12 18  5.9  0.0706     96.     78.     3  0.31  0.13  0.20  0.12  0.06  0.06  0.25E+13  0.44E+13  0.25E+11  0.42E+10   1.72   100.   176.     4     2.3    2      
 219  14  1 33.73 -11 36 10.4  0.0392    257.    210.     3  0.77  0.15  0.89  0.15  0.09  0.08  0.82E+14  0.13E+15  0.12E+11  0.25E+10   2.63  6909. 11436.     2     1.2    2  b   
 220  14  2 26.87 -12 27 42.2  0.1238    235.    192.     3  1.05  0.29  1.09  0.33  0.12  0.11  0.84E+14  0.14E+15  0.10E+12  0.30E+10   2.99   835.  1388.    14     8.1    2  b   
 221* 14  3 42.60 -11 53  6.3  0.0369     84.     66.     4  0.48  0.08  0.41  0.17  0.13  0.12  0.41E+13  0.66E+13  0.34E+11  0.94E+10   3.11   121.   198.     4     2.0    2      
 222  14  4 27.19 -11 34 25.7  0.1225     96.     68.     7  0.43  0.05  0.32  0.06  0.09  0.07  0.41E+13  0.58E+13  0.34E+12  0.45E+11   3.28    12.    17.    28    10.6    2  c   
 223  14  5 19.81 -12  9 27.1  0.1226    310.    225.     6  0.99  0.19  0.58  0.17  0.05  0.04  0.78E+14  0.12E+15  0.36E+12  0.97E+11   3.26   216.   324.    25    10.2    2  c   
 224  14  5 55.77 -11 52 46.8  0.0690     20.     16.     3  0.16  0.06  0.13  0.07  0.18  0.17  0.69E+11  0.12E+12  0.50E+11  0.12E+11   1.94     1.     2.     4     2.3    2  c   
 225  14  6 59.69 -12 11 39.6  0.1224    171.    134.     4  0.25  0.06  0.23  0.06  0.04  0.03  0.94E+13  0.15E+14  0.25E+12  0.40E+11   3.23    38.    60.    18     9.0    2  c   
 226  14  7  7.89 -11 25  7.4  0.0444     19.     14.     5  0.18  0.02  0.16  0.05  0.23  0.19  0.77E+11  0.12E+12  0.49E+11  0.18E+11   2.55     2.     2.     6     2.7    2  bc  
 227  14  7  8.67 -11 56 59.4  0.0669    279.    186.     9  0.50  0.06  0.24  0.08  0.02  0.02  0.26E+14  0.36E+14  0.96E+11  0.37E+11   1.96   273.   388.    12     4.0    2  c   
 228* 14  7 16.86 -11 52 39.0  0.1218    177.    144.     3  1.04  0.28  1.12  0.29  0.17  0.15  0.49E+14  0.81E+14  0.10E+12  0.26E+10   3.30   476.   787.    14     8.1    2      
 229  14  7 53.68 -12 28 24.0  0.0780     32.     26.     3  0.56  0.12  0.62  0.16  0.51  0.44  0.90E+12  0.15E+13  0.94E+11  0.18E+11   2.04    10.    16.     5     2.9    2  b   
 230  14  9 13.63 -12 16 51.1  0.0674    262.    190.     6  1.01  0.13  0.83  0.21  0.08  0.07  0.79E+14  0.12E+15  0.82E+11  0.17E+11   1.77   967.  1438.     8     3.3    2  b   
 231  14 11 34.07 -12  3 55.7  0.0743      0.      0.     4  0.26  0.03  0.29  0.04  0.00  0.00  0.00E+00  0.00E+00  0.65E+11  0.21E+11   1.51     0.     0.     5     2.5    2  d   
 232* 14 12  3.59 -11 42 54.4  0.1007    281.    229.     3  0.79  0.20  0.82  0.25  0.08  0.07  0.90E+14  0.15E+15  0.48E+11  0.57E+10   1.88  1874.  3118.     7     4.0    2      
 233  14 13 58.57 -11 41  5.4  0.0987    253.    153.    14  1.06  0.06  0.71  0.11  0.08  0.05  0.63E+14  0.77E+14  0.38E+12  0.92E+11   1.86   168.   209.    24     6.4    2  bc  
 234  14 19  2.31 -12  5 56.7  0.0891    421.    258.    13  1.24  0.08  0.81  0.14  0.05  0.03  0.20E+15  0.25E+15  0.18E+12  0.24E+11   1.52  1114.  1390.    19     5.3    2  c   
 235* 14 19 24.65 -12  8 17.1  0.1043    121.     99.     3  0.79  0.29  0.62  0.32  0.14  0.13  0.13E+14  0.22E+14  0.64E+11  0.19E+11   1.74   196.   339.     6     3.5    2      
 236  14 22  5.17 -11 34 15.0  0.1291      0.      0.     3  0.35  0.12  0.28  0.14  0.00  0.00  0.00E+00  0.00E+00  0.79E+11  0.33E+10   2.53     0.     0.    12     6.9    2  cd  
 237  14 24 42.35 -11 51 25.4  0.1054      0.      0.     3  0.97  0.24  1.08  0.22  0.00  0.00  0.00E+00  0.00E+00  0.83E+11  0.20E+11   1.78     0.     0.     7     4.0    2  d   
 238  14 30 30.56 -12 19 16.4  0.0721    157.    128.     3  0.48  0.21  0.20  0.15  0.03  0.04  0.70E+13  0.13E+14  0.26E+11  0.33E+10   1.59   272.   491.     4     2.3    2  c   
 239  14 30 55.59 -12 35 46.4  0.1036     78.     64.     3  0.79  0.19  0.87  0.19  0.30  0.25  0.74E+13  0.12E+14  0.74E+11  0.23E+11   2.11   100.   168.     7     4.0    2  b   
 240  14 31 13.67 -12 29  3.6  0.0856    215.    132.    13  1.21  0.09  0.61  0.14  0.08  0.05  0.39E+14  0.49E+14  0.21E+12  0.37E+11   1.74   191.   241.    19     5.5    2  bc  
 241  14 32  6.05 -11 36  2.3  0.0598    166.    130.     4  0.14  0.04  0.09  0.03  0.02  0.01  0.36E+13  0.58E+13  0.44E+11  0.24E+11   1.59    83.   141.     4     2.0    2  c   
 242  14 32 43.86 -12 11 29.3  0.1052    207.    162.     4  0.47  0.15  0.24  0.11  0.03  0.03  0.14E+14  0.23E+14  0.76E+11  0.13E+11   2.26   184.   302.    10     5.0    2  c   
 243* 14 33 47.67 -12  3 48.0  0.1060    177.    144.     3  0.43  0.13  0.41  0.16  0.06  0.06  0.18E+14  0.30E+14  0.85E+11  0.39E+11   2.00   208.   362.     8     4.6    2      
 244* 14 34 29.89 -11 35 24.9  0.1050    113.     92.     3  0.77  0.21  0.77  0.28  0.18  0.16  0.14E+14  0.23E+14  0.79E+11  0.34E+11   2.00   173.   300.     7     4.0    2      
 245  14 34 53.23 -12  4 34.7  0.0852      0.      0.     3  0.67  0.16  0.72  0.19  0.00  0.00  0.00E+00  0.00E+00  0.38E+11  0.10E+11   1.63     0.     0.     5     2.9    2  d   
 246  14 34 54.74 -11 30 14.2  0.0722      0.      0.     3  0.57  0.17  0.54  0.22  0.00  0.00  0.00E+00  0.00E+00  0.33E+11  0.12E+11   1.48     0.     0.     4     2.3    2  bd  
 247* 14 34 55.95 -12 14 19.5  0.1044    362.    296.     3  0.62  0.07  0.74  0.11  0.05  0.05  0.13E+15  0.22E+15  0.66E+11  0.12E+11   2.00  2031.  3353.     7     4.0    2      
 248* 14 35 29.12 -11 35 50.7  0.1419    382.    299.     4  1.06  0.17  1.12  0.21  0.08  0.06  0.23E+15  0.36E+15  0.25E+12  0.44E+11   3.55   927.  1470.    23    11.5    2      
 249* 14 37  2.71 -11 48 44.0  0.1410    242.    198.     3  0.70  0.18  0.74  0.20  0.08  0.07  0.61E+14  0.10E+15  0.19E+12  0.39E+11   3.45   327.   546.    18    10.4    2      
 250  14 39  0.77 -11 28 58.0  0.1409    354.    249.     7  1.02  0.15  0.42  0.16  0.03  0.03  0.73E+14  0.11E+15  0.51E+12  0.73E+11   3.40   144.   210.    35    13.2    2  bc  
 251  14 39 58.60 -11 45 47.8  0.0772    332.    185.    20  0.73  0.03  0.54  0.05  0.04  0.02  0.82E+14  0.92E+14  0.30E+12  0.52E+11   1.58   278.   313.    23     5.1    2  c   
 252  14 40 24.30 -12 33 56.5  0.0759    179.    114.    11  0.92  0.06  0.59  0.13  0.09  0.06  0.26E+14  0.34E+14  0.13E+12  0.20E+11   1.85   205.   268.    15     4.5    2  bc  
 253  14 43 41.34 -11 43 29.3  0.0975    202.    152.     5  1.35  0.22  1.25  0.25  0.17  0.13  0.71E+14  0.11E+15  0.65E+11  0.61E+10   2.34  1090.  1658.    10     4.5    2  b   
 254  14 45 21.01 -11 53 20.5  0.0973    287.    187.    10  0.81  0.07  0.49  0.11  0.05  0.03  0.56E+14  0.74E+14  0.21E+12  0.30E+11   2.17   272.   361.    18     5.7    2  c   
 255  14 47 21.30 -11 21 53.0  0.0993     75.     61.     3  0.17  0.05  0.16  0.06  0.06  0.05  0.12E+13  0.21E+13  0.76E+11  0.36E+11   2.15    16.    28.     7     4.0    2  c   
 256  14 54 41.14 -12 30 39.7  0.1162     77.     63.     3  0.76  0.33  0.35  0.26  0.12  0.13  0.28E+13  0.51E+13  0.13E+12  0.38E+11   2.52    23.    41.    11     6.4    2  b   
 257  14 55  2.50 -11 25 56.1  0.1397    413.    310.     5  1.20  0.23  0.78  0.31  0.05  0.04  0.19E+15  0.29E+15  0.39E+12  0.73E+11   3.74   478.   749.    29    13.0    2  b   
 258  14 56 50.12 -12 32 37.3  0.1137     84.     69.     3  0.18  0.07  0.09  0.07  0.03  0.03  0.91E+12  0.16E+13  0.84E+11  0.73E+10   2.35    11.    19.    11     6.4    2  c   
 259  14 59 10.82 -11 56 27.7  0.1120    304.    228.     5  0.63  0.11  0.29  0.17  0.03  0.02  0.37E+14  0.60E+14  0.20E+12  0.85E+11   2.38   189.   316.    16     7.2    2  c   
 260  15  1 27.38 -11 17 54.2  0.1141    112.     88.     4  0.53  0.11  0.50  0.14  0.12  0.10  0.88E+13  0.14E+14  0.13E+12  0.32E+11   2.46    65.   105.    14     7.0    2  b   
 261  15  1 47.80 -12 26  5.2  0.1101    248.    161.    10  1.17  0.11  0.59  0.16  0.06  0.04  0.50E+14  0.67E+14  0.37E+12  0.70E+11   2.32   136.   182.    26     8.7    2  bc  
 262  15  2 11.91 -11 19 55.0  0.0809    157.    123.     4  0.40  0.17  0.07  0.03  0.01  0.01  0.23E+13  0.38E+13  0.63E+11  0.22E+11   1.65    36.    61.     7     3.5    2  bc  
 263* 15  2 37.76 -11 41 44.5  0.1169     34.     27.     4  0.74  0.13  0.75  0.16  0.59  0.48  0.12E+13  0.19E+13  0.13E+12  0.20E+11   2.55     9.    14.    15     7.5    2      
 264  15  3  9.15 -12 38 49.7  0.1431    149.    117.     4  0.73  0.16  0.27  0.20  0.05  0.05  0.84E+13  0.15E+14  0.50E+12  0.14E+12   4.08    17.    30.    28    14.0    2  bc  
 265  15  4  4.93 -11 47 53.5  0.1091      0.      0.     3  0.76  0.16  0.84  0.22  0.00  0.00  0.00E+00  0.00E+00  0.11E+12  0.14E+11   2.25     0.     0.     9     5.2    2  d   
 266* 15  5  5.97 -11 55  7.9  0.1279    201.    119.    15  1.12  0.07  0.88  0.07  0.12  0.07  0.49E+14  0.59E+14  0.63E+12  0.85E+11   2.82    79.    94.    44    11.8    2      
 267  15  5 18.82 -11 22 41.7  0.1271    161.    110.     8  1.17  0.10  0.87  0.26  0.15  0.11  0.31E+14  0.44E+14  0.29E+12  0.40E+11   2.76   107.   150.    27     9.5    2  bc  
 268  15  6 25.53 -11 27  7.0  0.1090    321.    233.     6  0.93  0.11  0.79  0.18  0.07  0.05  0.11E+15  0.17E+15  0.13E+12  0.14E+11   2.29   875.  1291.    15     6.1    2  b   
 269  15  8  0.03 -11 42 13.1  0.1487     36.     29.     3  1.25  0.24  1.43  0.26  1.07  0.90  0.26E+13  0.42E+13  0.15E+12  0.11E+11   3.75    18.    29.    19    11.0    2  a   
 270  15 10  8.06 -11 19  3.8  0.1111    104.     82.     4  0.53  0.14  0.38  0.12  0.10  0.08  0.58E+13  0.93E+13  0.89E+11  0.17E+11   2.11    65.   105.    11     5.5    2  b   
 271  15 10 51.77 -11 27 51.6  0.1098    198.    144.     6  0.86  0.09  0.85  0.14  0.12  0.09  0.46E+14  0.68E+14  0.13E+12  0.13E+11   2.02   360.   527.    14     5.7    2  b   
 272* 15 14 12.52 -12 17 47.7  0.1055    197.    154.     4  0.35  0.06  0.37  0.08  0.05  0.04  0.20E+14  0.31E+14  0.76E+11  0.15E+11   1.95   258.   410.     9     4.5    2      
 273  15 14 28.59 -11 27 58.4  0.1306     77.     63.     3  0.83  0.35  0.38  0.28  0.13  0.15  0.31E+13  0.56E+13  0.11E+12  0.25E+11   2.60    27.    49.    12     6.9    2  b   
 274  15 14 51.94 -12 12 29.8  0.1464    189.    148.     4  0.78  0.20  0.36  0.23  0.05  0.05  0.18E+14  0.30E+14  0.19E+12  0.27E+11   3.23    95.   161.    21    10.5    2  c   
 275* 15 15 11.77 -12 23  8.0  0.1054    332.    260.     4  0.78  0.16  0.76  0.16  0.06  0.05  0.12E+15  0.18E+15  0.94E+11  0.11E+11   1.93  1236.  1958.     9     4.5    2      
 276* 15 19 37.20 -11 55 56.4  0.1495    249.    195.     4  1.33  0.20  1.43  0.26  0.15  0.12  0.12E+15  0.19E+15  0.28E+12  0.85E+11   3.71   436.   700.    24    12.0    2      


==> tab01d.dat <==

LCRS -39deg Group Catalogue

================================================================================================================
The properties of each LCRS group.

Group data are listed according to the following format:

Col 1:     Group ID; an asterisk (*) appended to the group id indicates that the group is a member of the
              clean sample.
Cols 2-4:  Group barycenter RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  Group barycenter DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     Group redshift, corrected for motion relative to the Cosmic Microwave Background, cz_cmb, in km/s.
Col 9:     Group line-of-sight velocity dispersion, sigma_los, in km/s.
Col 10:    Formal standard error in the group line-of-sight velocity dispersion, in km/s.
Col 11:    The observed number of LCRS galaxies (including any 55-arcsec "orphans") comprising the group, N_obs.
Col 12:    The mean pairwise separation, Rp, in Mpc/h.
Col 13:    The estimated rms error in Rp, in Mpc/h.
Col 14:    The harmonic radius, Rh, in Mpc/h.
Col 15:    The estimated rms error in Rh, in Mpc/h.
Col 16:    The crossing time, t_cr, as a fraction of the Hubble time (1/H0).
Col 17:    The estimated rms error in t_cr as a fraction of the Hubble time (1/H0).
Col 18:    The group's virial mass, M_vir, in M_sun/h. 
Col 19:    The estimated rms error in M_vir, in M_sun/h.
Col 20:    The total group LCRS R-band luminosity, L_tot, in L_sun/h^2.
Col 21:    The estimated rms error in L_tot, in L_sun/h^2.
Col 22:    The ratio, L_rat, by which the sum of the luminosities of the observed N_obs galaxies must be
              multiplied in order to obtain an estimate of the group's total (LCRS R-band) luminosity, L_tot.
Col 23:    The group mass-to-light ratio, M/L, in h M_sun/L_sun (LCRS R-band).
Col 24:    The estimated rms error in M/L, in h M_sun/L_sun (LCRS R-band).
Col 25:    An estimate of the group's Abell counts, C_grp; note that, for Abell clusters in the LCRS, 
              we find that C_grp = 0.19 C_ACO + 12, where C_ACO is the value for the Abell counts from 
              Abell, Corwin, and Olowin (1989).
Col 26:    The estimated rms error in C_grp, based upon Poisson statistics of the observed number of
              LCRS member galaxies within a projected distance of 1.5 Mpc/h of the group center.
Col 27:    The type of group:  
              1 = group is within the borders of a 50-fiber field.
              2 = group is within the borders of a 112-fiber field.
              3 = group straddles the border of a 50-fiber and a 112-fiber field.
Col 28:    A column to reference any applicable table notes:
              a = The group's crossing time t_cr is greater than a Hubble time (1/H0).
              b = The group's barycenter is closer than 2Rp to a slice edge.
              c = The group contains at least one 55-arcsec "orphan" with a faked velocity.
              d = The group's line-of-sight velocity dispersion, corrected for galaxy velocity errors, 
                     is less than or equal to 0 km/s.  
================================================================================================================


   1*  0  6  6.22 -38 30 16.8  0.1235    173.    142.     3  0.49  0.13  0.51  0.15  0.08  0.07  0.21E+14  0.35E+14  0.15E+12  0.29E+11   3.26   146.   244.    14     8.1    2      
   2   0  7 36.81 -39 39 36.6  0.1158    257.    193.     5  0.41  0.05  0.38  0.11  0.04  0.03  0.35E+14  0.53E+14  0.24E+12  0.58E+11   3.01   143.   222.    19     8.5    2  bc  
   3   0  8 47.03 -38 25 45.6  0.0749    216.    144.     9  0.74  0.07  0.47  0.11  0.06  0.04  0.30E+14  0.41E+14  0.20E+12  0.38E+11   2.14   153.   209.    14     4.7    2  bc  
   4*  0  9 45.94 -39  3 35.2  0.0749    176.    128.     6  0.81  0.12  0.72  0.12  0.11  0.08  0.31E+14  0.45E+14  0.14E+12  0.43E+11   2.15   220.   329.    10     4.1    2      
   5*  0 13  6.98 -39 26 13.0  0.0613    205.    167.     3  0.28  0.08  0.31  0.07  0.04  0.03  0.18E+14  0.30E+14  0.53E+11  0.26E+11   2.56   349.   600.     4     2.3    2      
   6   0 17 50.93 -39 37 58.3  0.0903    263.    215.     3  0.59  0.10  0.68  0.12  0.07  0.06  0.65E+14  0.11E+15  0.58E+11  0.98E+10   2.83  1137.  1878.     8     4.6    2  b   
   7   0 19 13.59 -38 57 46.5  0.0985    123.     90.     6  1.31  0.15  0.46  0.32  0.10  0.10  0.98E+13  0.16E+14  0.19E+12  0.43E+11   2.96    52.    85.    17     6.9    2  c   
   8   0 20 10.84 -38 22 11.5  0.1214    372.    262.     7  0.52  0.08  0.38  0.06  0.03  0.02  0.73E+14  0.10E+15  0.40E+12  0.11E+12   3.71   180.   260.    30    11.3    2  bc  
   9   0 20 17.87 -38 42 11.2  0.1172    254.    191.     5  0.36  0.06  0.31  0.08  0.03  0.03  0.28E+14  0.42E+14  0.17E+12  0.19E+11   3.54   163.   248.    22     9.8    2  c   
  10   0 20 29.83 -39 23 31.0  0.0681    159.    125.     4  1.19  0.18  1.32  0.17  0.22  0.18  0.47E+14  0.73E+14  0.81E+11  0.18E+11   2.50   575.   912.     6     3.0    2  b   
  11   0 20 30.11 -39 25 46.6  0.1224      0.      0.     3  0.52  0.05  0.63  0.06  0.00  0.00  0.00E+00  0.00E+00  0.16E+12  0.49E+11   3.70     0.     0.    15     8.7    2  d   
  12   0 20 55.20 -38 28 60.0  0.1165    217.    139.    11  1.25  0.12  0.03  0.03  0.00  0.00  0.18E+13  0.29E+13  0.79E+12  0.14E+12   4.55     2.     4.    52    15.7    3  bc  
  13   0 24 16.16 -39 31 56.3  0.0671    247.    194.     4  1.16  0.12  1.32  0.20  0.14  0.11  0.11E+15  0.18E+15  0.28E+12  0.39E+11  11.74   403.   637.    14     7.0    1  b   
  14   0 32  5.69 -38 43 51.1  0.0739    296.    241.     3  0.85  0.34  0.48  0.33  0.04  0.05  0.58E+14  0.10E+15  0.35E+12  0.11E+11  11.71   168.   297.    16     9.2    1  b   
  15*  0 33 28.64 -39  6 38.7  0.1083    139.    113.     3  0.56  0.18  0.49  0.23  0.10  0.09  0.13E+14  0.22E+14  0.26E+12  0.50E+11   7.42    50.    85.    25    14.4    1      
  16   0 35 13.94 -39 24 14.0  0.0625    462.    234.    29  1.15  0.07  0.82  0.12  0.05  0.03  0.24E+15  0.25E+15  0.94E+12  0.19E+12   5.01   258.   270.    37     7.0    3  bc  
  17*  0 36 17.54 -39  6  0.4  0.1009    274.    214.     4  0.73  0.15  0.70  0.17  0.07  0.06  0.73E+14  0.12E+15  0.10E+12  0.19E+11   2.34   711.  1134.    10     5.0    2      
  18   0 37 56.56 -39 31 48.3  0.0649    109.     72.     9  0.71  0.07  0.28  0.09  0.07  0.05  0.47E+13  0.64E+13  0.13E+12  0.27E+11   2.03    35.    49.    10     3.3    2  bc  
  19   0 39  7.92 -39 30 15.2  0.1088    317.    259.     3  0.22  0.06  0.21  0.09  0.02  0.02  0.29E+14  0.49E+14  0.13E+12  0.30E+11   2.51   226.   384.    10     5.8    2  c   
  20   0 41 20.76 -39 29 56.8  0.1080    163.    133.     3  0.59  0.28  0.10  0.09  0.02  0.02  0.35E+13  0.66E+13  0.89E+11  0.13E+11   2.59    40.    74.    10     5.8    2  c   
  21*  0 43  1.47 -39 19  6.3  0.0748     94.     76.     3  0.36  0.13  0.28  0.15  0.08  0.08  0.34E+13  0.58E+13  0.32E+11  0.99E+10   2.00   104.   182.     5     2.9    2      
  22*  0 43 47.19 -38 52 40.6  0.1152    325.    266.     3  0.69  0.14  0.71  0.28  0.06  0.05  0.10E+15  0.17E+15  0.65E+11  0.50E+10   2.64  1589.  2672.    11     6.4    2      
  23   0 44 52.13 -39 25 43.8  0.1352     24.     20.     3  0.25  0.08  0.22  0.10  0.25  0.23  0.18E+12  0.31E+12  0.14E+12  0.11E+11   3.15     1.     2.    16     9.2    2  c   
  24   0 45 45.21 -38 44 30.8  0.1340    261.    213.     3  0.69  0.29  0.36  0.25  0.04  0.04  0.34E+14  0.61E+14  0.19E+12  0.74E+11   2.97   181.   328.    15     8.7    2  c   
  25   0 47  8.87 -39 26 46.8  0.0750      0.      0.     3  0.76  0.21  0.78  0.25  0.00  0.00  0.00E+00  0.00E+00  0.49E+11  0.24E+11   1.77     0.     0.     4     2.3    2  bd  
  26   0 50  6.69 -39 35 50.1  0.0751      0.      0.     4  0.63  0.14  0.54  0.15  0.00  0.00  0.00E+00  0.00E+00  0.67E+11  0.28E+11   1.72     0.     0.     6     3.0    2  bd  
  27*  0 50 49.36 -39  0 43.0  0.0565    231.    174.     5  0.50  0.07  0.47  0.10  0.05  0.04  0.35E+14  0.53E+14  0.74E+11  0.23E+11   1.97   472.   732.     5     2.2    2      
  28   0 56 58.14 -39 23 17.6  0.1210    221.    180.     3  0.80  0.35  0.32  0.25  0.04  0.04  0.22E+14  0.39E+14  0.15E+12  0.29E+11   2.60   147.   268.    11     6.4    2  c   
  29   0 59 46.81 -39 24 18.7  0.1225    192.    157.     3  1.07  0.31  1.05  0.39  0.15  0.13  0.54E+14  0.90E+14  0.11E+12  0.22E+11   2.69   504.   850.    12     6.9    2  b   
  30*  0 59 51.96 -39 11 14.1  0.0728     86.     70.     3  0.60  0.08  0.72  0.07  0.23  0.19  0.73E+13  0.12E+14  0.55E+11  0.30E+11   1.76   133.   229.     4     2.3    2      
  31   1  1  4.38 -38 25 44.8  0.0598      0.      0.     3  0.29  0.09  0.27  0.11  0.00  0.00  0.00E+00  0.00E+00  0.36E+11  0.19E+11   1.84     0.     0.     3     1.7    2  bd  
  32   1  3  1.86 -38 48  0.7  0.0771    159.    130.     3  0.07  0.02  0.07  0.03  0.01  0.01  0.24E+13  0.40E+13  0.15E+12  0.38E+11   5.60    16.    27.    12     6.9    1  c   
  33*  1  6  0.57 -38 54 37.1  0.0759    205.    167.     3  0.76  0.17  0.86  0.16  0.11  0.09  0.50E+14  0.83E+14  0.14E+12  0.23E+11   5.64   365.   604.    11     6.4    1      
  34*  1  9 14.88 -39 10 12.1  0.1168    116.     87.     5  0.86  0.10  0.89  0.15  0.21  0.16  0.17E+14  0.25E+14  0.43E+12  0.59E+11   6.02    39.    60.    40    17.9    1      
  35*  1 10 51.67 -38 47  2.9  0.1143    320.    262.     3  0.76  0.25  0.64  0.30  0.05  0.05  0.91E+14  0.15E+15  0.34E+12  0.79E+11   5.90   265.   455.    25    14.4    1      
  36   1 15  4.30 -39 40  3.1  0.0520    120.     94.     4  0.44  0.12  0.47  0.21  0.11  0.10  0.95E+13  0.16E+14  0.29E+12  0.19E+12  23.57    32.    57.    10     5.0    3  b   
  37   1 15 27.16 -38 17 54.8  0.0747    102.     80.     4  0.17  0.04  0.14  0.04  0.04  0.03  0.21E+13  0.33E+13  0.24E+12  0.68E+11   2.91     9.    14.     9     4.5    2  bc  
  38   1 16 20.58 -38 54 23.6  0.0898    167.    125.     5  0.12  0.02  0.01  0.01  0.00  0.00  0.34E+12  0.60E+12  0.10E+12  0.12E+11   3.27     3.     6.    15     6.7    2  c   
  39*  1 17  3.10 -38 42 54.6  0.0752    312.    244.     4  0.67  0.11  0.71  0.13  0.06  0.05  0.96E+14  0.15E+15  0.18E+12  0.88E+11   3.03   528.   871.     9     4.5    2      
  40   1 19 32.70 -38 20  8.1  0.1144      0.      0.     4  0.77  0.19  0.56  0.23  0.00  0.00  0.00E+00  0.00E+00  0.17E+12  0.31E+11   4.23     0.     0.    20    10.0    2  bd  
  41   1 21  4.42 -39 36 30.9  0.1213    124.     87.     7  1.06  0.16  0.26  0.10  0.06  0.04  0.55E+13  0.81E+13  0.48E+12  0.71E+11   4.52    12.    17.    34    12.9    2  bc  
  42   1 22  7.63 -39 35 26.6  0.0910     82.     62.     5  1.04  0.18  0.86  0.24  0.28  0.22  0.80E+13  0.12E+14  0.21E+12  0.43E+11   3.19    37.    57.    14     6.3    2  b   
  43   1 23 55.65 -38 25  8.6  0.0794    224.    143.    11  1.12  0.07  0.68  0.27  0.08  0.06  0.48E+14  0.64E+14  0.26E+12  0.62E+11   2.52   181.   245.    23     6.9    2  bc  
  44   1 24 15.24 -39 27 21.8  0.0850    149.    112.     5  0.46  0.08  0.26  0.13  0.05  0.04  0.80E+13  0.13E+14  0.14E+12  0.52E+11   2.47    57.    93.    13     5.8    2  c   
  45*  1 25  9.28 -39 13 15.8  0.0911    180.    147.     3  0.41  0.15  0.32  0.17  0.05  0.05  0.14E+14  0.25E+14  0.13E+12  0.18E+11   2.45   110.   189.     7     4.0    2      
  46*  1 26 17.87 -38 46 10.2  0.0795    352.    265.     5  0.92  0.13  0.92  0.17  0.07  0.05  0.16E+15  0.24E+15  0.78E+11  0.11E+11   2.38  2035.  3098.    11     4.9    2      
  47   1 27 22.66 -39 11 30.0  0.1329    352.    287.     3  0.36  0.16  0.13  0.10  0.01  0.01  0.22E+14  0.40E+14  0.25E+12  0.33E+11   4.14    90.   164.    19    11.0    2  c   
  48   1 28  4.60 -38 48 40.1  0.0764    341.    278.     3  0.12  0.03  0.13  0.04  0.01  0.01  0.21E+14  0.35E+14  0.10E+12  0.64E+11   2.30   206.   367.     6     3.5    2  c   
  49   1 28 19.37 -38 20 19.1  0.0803     41.     33.     3  0.44  0.17  0.29  0.18  0.19  0.19  0.67E+12  0.12E+13  0.52E+11  0.16E+11   2.45    13.    23.     7     4.0    2  b   
  50   1 31  1.99 -38 59 24.5  0.0674     98.     80.     3  0.31  0.15  0.07  0.06  0.02  0.02  0.10E+13  0.18E+13  0.74E+11  0.17E+11   2.34    13.    25.     4     2.3    2  c   
  51*  1 31 44.33 -38 51 29.1  0.0934    156.    118.     5  0.92  0.16  0.72  0.21  0.12  0.10  0.25E+14  0.38E+14  0.17E+12  0.53E+11   2.56   149.   234.    12     5.4    2      
  52   1 33 46.08 -38 27 31.6  0.0933    105.     82.     4  0.73  0.17  0.50  0.23  0.13  0.11  0.77E+13  0.12E+14  0.72E+11  0.12E+11   1.94   106.   173.     8     4.0    2  b   
  53   1 36  6.81 -38 31 27.3  0.1002    291.    237.     3  0.31  0.12  0.18  0.12  0.02  0.02  0.22E+14  0.38E+14  0.70E+11  0.21E+11   2.04   308.   551.     7     4.0    2  c   
  54   1 37 54.64 -38 32 52.4  0.0714    178.    134.     5  0.85  0.11  0.24  0.19  0.04  0.04  0.11E+14  0.18E+14  0.81E+11  0.24E+11   1.81   133.   229.     7     3.1    2  bc  
  55   1 39  8.75 -38 46  7.9  0.0364      0.      0.     3  0.53  0.22  0.28  0.19  0.00  0.00  0.00E+00  0.00E+00  0.32E+11  0.19E+11   3.78     0.     0.     3     1.7    2  bd  
  56*  1 53 29.91 -39  8 33.2  0.1236    323.    264.     3  0.69  0.21  0.64  0.26  0.05  0.05  0.93E+14  0.16E+15  0.26E+12  0.27E+11   4.42   363.   611.    22    12.7    1      
  57*  1 58 34.10 -39  0 31.0  0.1041    127.     96.     5  0.86  0.16  0.78  0.14  0.16  0.13  0.18E+14  0.27E+14  0.21E+12  0.68E+11   3.06    83.   128.    16     7.2    2      
  58   2  1 29.98 -38 33 37.7  0.0905      0.      0.     4  0.43  0.05  0.47  0.08  0.00  0.00  0.00E+00  0.00E+00  0.13E+12  0.38E+11   2.62     0.     0.    10     5.0    2  d   
  59*  2  3 30.43 -38 48 25.1  0.0982    163.    128.     4  1.01  0.14  1.04  0.31  0.17  0.14  0.38E+14  0.61E+14  0.13E+12  0.25E+11   2.56   306.   492.    11     5.5    2      
  60*  2  3 55.01 -39 13  9.2  0.0957    155.    117.     5  0.42  0.05  0.39  0.10  0.07  0.05  0.13E+14  0.20E+14  0.12E+12  0.35E+11   2.34   105.   164.    12     5.4    2      
  61   2  6  9.28 -39 12 44.2  0.0993    217.    164.     5  0.58  0.12  0.28  0.15  0.03  0.03  0.19E+14  0.30E+14  0.14E+12  0.23E+11   1.96   128.   205.    11     4.9    2  c   
  62   2  6 43.19 -39 18  3.1  0.0920      0.      0.     3  0.15  0.04  0.16  0.05  0.00  0.00  0.00E+00  0.00E+00  0.51E+11  0.16E+11   1.81     0.     0.     6     3.5    2  cd  
  63   2 16 24.91 -39  0 59.9  0.0665      0.      0.     3  0.44  0.19  0.17  0.13  0.00  0.00  0.00E+00  0.00E+00  0.24E+11  0.57E+09   1.73     0.     0.     3     1.7    2  cd  
  64   2 17 15.56 -38 20 36.1  0.0713    198.    162.     3  0.31  0.15  0.07  0.06  0.01  0.01  0.38E+13  0.70E+13  0.32E+11  0.61E+10   1.68   117.   218.     4     2.3    2  bc  
  65*  2 17 24.33 -38 41 30.7  0.0600    140.    109.     4  0.45  0.09  0.46  0.08  0.09  0.07  0.13E+14  0.20E+14  0.55E+11  0.21E+11   1.68   229.   371.     4     2.0    2      
  66   2 17 36.20 -38 24 27.7  0.1224    102.     83.     3  0.89  0.23  0.95  0.25  0.25  0.22  0.14E+14  0.23E+14  0.10E+12  0.61E+10   2.68   133.   220.    12     6.9    2  b   
  67   2 18 14.43 -38 56 38.2  0.0382      0.      0.     3  0.14  0.03  0.16  0.03  0.00  0.00  0.00E+00  0.00E+00  0.28E+11  0.31E+10   2.62     0.     0.     2     1.2    2  d   
  68   2 19 22.99 -38 25  4.1  0.1227    125.    102.     3  0.68  0.28  0.31  0.23  0.07  0.07  0.68E+13  0.12E+14  0.11E+12  0.18E+10   2.75    63.   113.    12     6.9    2  bc  
  69*  2 22  1.76 -39 20  3.5  0.1144    242.    190.     4  0.35  0.05  0.39  0.06  0.04  0.03  0.32E+14  0.51E+14  0.19E+12  0.26E+11   2.99   171.   269.    18     9.0    1      
  70*  2 22 53.75 -38 44 47.9  0.1146    260.    212.     3  0.90  0.25  0.92  0.29  0.09  0.08  0.86E+14  0.14E+15  0.15E+12  0.34E+11   2.94   586.   984.    14     8.1    1      
  71   2 26  8.78 -39 39  0.4  0.0993    105.     82.     4  0.35  0.05  0.40  0.05  0.10  0.08  0.61E+13  0.96E+13  0.13E+12  0.23E+11   3.01    46.    73.    14     7.0    1  b   
  72*  2 28 38.24 -38 51 50.7  0.1256    174.    142.     3  1.09  0.37  0.89  0.46  0.14  0.13  0.37E+14  0.64E+14  0.17E+12  0.28E+11   3.28   216.   371.    18    10.4    1      
  73   2 36 29.31 -39 37  6.3  0.1078      0.      0.     3  0.24  0.07  0.25  0.07  0.00  0.00  0.00E+00  0.00E+00  0.75E+11  0.81E+10   2.38     0.     0.    10     5.8    2  d   
  74   2 39  5.73 -39 22 56.7  0.0694    251.    167.     9  0.55  0.05  0.34  0.08  0.04  0.03  0.30E+14  0.40E+14  0.11E+12  0.20E+11   1.70   268.   367.    12     4.0    2  c   
  75   2 39 24.89 -39  6 23.9  0.1071     72.     59.     3  0.47  0.20  0.23  0.16  0.08  0.09  0.16E+13  0.29E+13  0.80E+11  0.59E+10   2.34    20.    36.     9     5.2    2  c   
  76*  2 40 21.55 -38 47  6.3  0.1080     74.     61.     3  0.23  0.06  0.25  0.05  0.09  0.08  0.19E+13  0.32E+13  0.86E+11  0.15E+11   2.35    22.    37.    10     5.8    2      
  77   2 40 22.23 -38 43 49.1  0.1258      0.      0.     3  0.76  0.29  0.51  0.31  0.00  0.00  0.00E+00  0.00E+00  0.13E+12  0.31E+11   3.03     0.     0.    15     8.7    2  d   
  78   2 40 35.82 -38 31  5.8  0.0690     52.     43.     3  0.71  0.19  0.77  0.18  0.40  0.34  0.30E+13  0.49E+13  0.46E+11  0.24E+11   1.66    64.   112.     4     2.3    2  b   
  79*  2 42 42.52 -39  0 48.8  0.0616     57.     44.     4  0.30  0.05  0.31  0.07  0.15  0.12  0.14E+13  0.22E+13  0.58E+11  0.21E+11   1.67    24.    39.     4     2.0    2      
  80   2 45 29.61 -39 29 12.2  0.0620    279.    210.     5  0.24  0.03  0.20  0.06  0.02  0.02  0.22E+14  0.33E+14  0.92E+11  0.23E+11   1.80   235.   365.     6     2.7    2  c   
  81   2 45 35.23 -39  4 39.8  0.0624      0.      0.     3  0.17  0.05  0.17  0.06  0.00  0.00  0.00E+00  0.00E+00  0.38E+11  0.14E+11   1.82     0.     0.     3     1.7    2  d   
  82   2 49 33.71 -39 17 17.9  0.0960    165.    135.     3  0.08  0.01  0.09  0.01  0.02  0.01  0.36E+13  0.58E+13  0.96E+11  0.55E+10   2.15    37.    61.     8     4.6    2  c   
  83   2 50 11.91 -39  6 40.7  0.1050    136.    111.     3  0.04  0.01  0.05  0.01  0.01  0.01  0.12E+13  0.21E+13  0.12E+12  0.31E+11   2.46    10.    17.     9     5.2    2  c   
  84   2 51 23.50 -39 30 44.2  0.0694    169.    132.     4  0.72  0.15  0.62  0.22  0.10  0.08  0.24E+14  0.39E+14  0.59E+11  0.13E+11   1.80   412.   667.     6     3.0    2  b   
  85   2 52 28.89 -39  7 25.4  0.0686      0.      0.     4  0.79  0.13  0.84  0.16  0.00  0.00  0.00E+00  0.00E+00  0.49E+11  0.59E+10   1.84     0.     0.     6     3.0    2  d   
  86   2 53 14.21 -39 28 17.2  0.0649    136.     99.     6  0.18  0.03  0.12  0.03  0.02  0.02  0.31E+13  0.46E+13  0.10E+12  0.33E+11   1.79    30.    45.     7     2.9    2  c   
  87   2 54 30.51 -38 29 47.3  0.0649    132.     95.     6  0.51  0.07  0.33  0.13  0.07  0.06  0.80E+13  0.12E+14  0.95E+11  0.35E+11   1.80    83.   129.     7     2.9    2  bc  
  88   2 56 23.53 -39 29 15.5  0.0414      0.      0.     3  0.46  0.18  0.28  0.18  0.00  0.00  0.00E+00  0.00E+00  0.22E+11  0.11E+11   2.44     0.     0.     3     1.7    2  bd  
  89   2 59  1.57 -38 24 14.2  0.0963    728.    395.    22  0.86  0.03  0.64  0.06  0.02  0.01  0.47E+15  0.51E+15  0.73E+12  0.13E+12   2.15   647.   713.    42     9.0    2  bc  
  90   2 59 55.49 -38 35 55.7  0.0699    101.     79.     4  0.83  0.13  0.88  0.16  0.23  0.19  0.12E+14  0.20E+14  0.52E+11  0.78E+10   1.79   238.   377.     6     3.0    2  b   
  91   3  0 55.14 -38 42 40.7  0.0660     53.     40.     5  0.69  0.26  0.44  0.16  0.22  0.18  0.17E+13  0.27E+13  0.12E+12  0.58E+11   3.65    14.    23.     8     3.6    3  c   
  92   3  3 56.86 -39  4 54.2  0.0898    642.    439.     8  1.84  0.16  0.49  0.27  0.02  0.02  0.28E+15  0.41E+15  0.69E+12  0.69E+11   8.73   402.   593.    43    16.3    1  bc  
  93*  3  6 39.81 -38 52 51.8  0.1061    255.    208.     3  1.52  0.41  1.57  0.48  0.16  0.14  0.14E+15  0.24E+15  0.35E+12  0.30E+11   8.44   400.   666.    26    15.0    1      
  94   3  9  7.68 -38 42 52.2  0.0663      0.      0.     3  0.44  0.05  0.53  0.06  0.00  0.00  0.00E+00  0.00E+00  0.23E+12  0.36E+11  12.70     0.     0.    11     6.4    1  d   
  95   3 10 24.52 -39  0  1.2  0.0532      0.      0.     3  0.91  0.26  0.94  0.27  0.00  0.00  0.00E+00  0.00E+00  0.38E+12  0.12E+12  30.65     0.     0.    10     5.8    1  d   
  96   3 11 22.68 -38 30 26.5  0.0820    826.    538.    10  0.82  0.09  0.36  0.11  0.01  0.01  0.35E+15  0.46E+15  0.72E+12  0.84E+11   7.75   477.   641.    49    15.5    1  bc  
  97   3 15  7.83 -38 25  9.4  0.1445    645.    505.     4  0.59  0.11  0.29  0.17  0.01  0.01  0.17E+15  0.28E+15  0.97E+12  0.21E+12   9.19   174.   292.    58    29.0    3  bc  
  98*  3 16 23.99 -39 16  8.3  0.1333    445.    363.     3  0.98  0.37  0.71  0.41  0.04  0.04  0.19E+15  0.34E+15  0.30E+12  0.13E+12   4.20   650.  1159.    19    11.0    2      
  99   3 16 35.27 -38 57 19.5  0.0802    201.    164.     3  0.65  0.31  0.13  0.12  0.02  0.02  0.74E+13  0.14E+14  0.88E+11  0.23E+11   2.45    83.   157.     7     4.0    2  c   
 100   3 16 40.00 -39 26 23.0  0.1008    237.    145.    13  1.15  0.10  0.27  0.08  0.03  0.02  0.21E+14  0.26E+14  0.51E+12  0.11E+12   2.82    41.    52.    29     8.4    2  bc  
 101*  3 16 48.59 -39  0 30.3  0.1364    312.    255.     3  1.11  0.34  1.00  0.45  0.09  0.08  0.14E+15  0.23E+15  0.18E+12  0.14E+11   4.84   754.  1280.    22    12.7    2      
 102   3 18  5.29 -38 40 15.2  0.0545    273.    192.     7  1.01  0.12  0.64  0.19  0.06  0.05  0.66E+14  0.95E+14  0.62E+11  0.17E+11   2.73  1075.  1574.     8     3.0    2  b   
 103   3 18 23.52 -39 40 18.1  0.1300     60.     49.     3  0.44  0.17  0.28  0.18  0.12  0.13  0.14E+13  0.24E+13  0.16E+12  0.56E+10   4.13     9.    15.    19    11.0    2  bc  
 104*  3 18 42.63 -39 12  1.3  0.0555    107.     84.     4  0.36  0.07  0.37  0.07  0.09  0.07  0.58E+13  0.92E+13  0.53E+11  0.15E+11   2.66   109.   175.     5     2.5    2      
 105   3 21 21.50 -38 45 37.4  0.1014    180.    147.     3  1.37  0.31  1.52  0.32  0.23  0.19  0.68E+14  0.11E+15  0.95E+11  0.15E+11   2.95   720.  1192.     9     5.2    2  b   
 106   3 23 26.93 -39 35 59.7  0.0626    244.    156.    11  0.97  0.08  0.70  0.13  0.08  0.05  0.58E+14  0.75E+14  0.24E+12  0.48E+11   2.51   243.   317.    13     3.9    2  bc  
 107   3 24  5.27 -39 19 54.2  0.0658    127.    104.     3  0.11  0.04  0.10  0.05  0.02  0.02  0.22E+13  0.37E+13  0.29E+11  0.42E+10   2.70    76.   130.     4     2.3    2  c   
 108   3 25 14.53 -38 26  0.1  0.1032    268.    219.     3  0.52  0.25  0.06  0.06  0.01  0.01  0.65E+13  0.12E+14  0.10E+12  0.19E+11   3.14    64.   121.    10     5.8    2  bc  
 109*  3 26 38.98 -39 19 12.5  0.1137    164.    134.     3  1.02  0.31  0.98  0.37  0.16  0.14  0.37E+14  0.61E+14  0.15E+12  0.42E+11   3.45   245.   416.    13     7.5    2      
 110   3 26 59.84 -38 36 12.1  0.1043    155.    121.     4  0.50  0.19  0.10  0.06  0.02  0.02  0.33E+13  0.56E+13  0.13E+12  0.28E+11   3.16    26.    45.    13     6.5    2  c   
 111   3 27 18.36 -39 38 46.4  0.0624    194.    159.     3  0.81  0.04  1.00  0.09  0.14  0.11  0.52E+14  0.86E+14  0.55E+11  0.28E+11   2.62   953.  1632.     4     2.3    2  b   
 112   3 27 51.76 -39 16 38.4  0.0621    120.     98.     3  0.09  0.03  0.07  0.04  0.02  0.02  0.14E+13  0.23E+13  0.40E+11  0.12E+11   2.67    34.    60.     4     2.3    2  c   
 113   3 27 56.58 -39 38 28.1  0.1002    173.    142.     3  0.69  0.08  0.83  0.08  0.13  0.11  0.35E+14  0.57E+14  0.70E+11  0.11E+11   3.07   496.   815.     9     5.2    2  b   
 114*  3 29  5.30 -39  5 11.6  0.0633    314.    257.     3  0.58  0.18  0.55  0.22  0.05  0.04  0.75E+14  0.13E+15  0.38E+11  0.13E+11   2.68  1989.  3413.     4     2.3    2      
 115   3 29 59.51 -39 21 38.8  0.1040    328.    195.    15  1.83  0.10  1.22  0.21  0.10  0.06  0.18E+15  0.22E+15  0.55E+12  0.70E+11   3.18   329.   397.    33     9.5    2  bc  
 116   3 30 26.56 -38 18  6.3  0.0585    111.     90.     3  0.02  0.01  0.03  0.01  0.01  0.01  0.43E+12  0.71E+12  0.63E+11  0.19E+11   2.72     7.    11.     4     2.3    2  c   
 117   3 32 48.67 -39  3  7.9  0.0618    411.    189.    44  1.55  0.03  0.92  0.05  0.06  0.03  0.22E+15  0.20E+15  0.85E+12  0.88E+11   3.08   255.   236.    42     6.6    2  bc  
 118   3 33  4.55 -39 38 20.6  0.0988    140.    109.     4  0.70  0.15  0.38  0.24  0.07  0.07  0.10E+14  0.17E+14  0.23E+12  0.57E+11   3.62    45.    76.    13     6.5    2  bc  
 119   3 35 40.37 -38 28 46.3  0.1107      0.      0.     4  0.21  0.07  0.10  0.05  0.00  0.00  0.00E+00  0.00E+00  0.26E+12  0.63E+11   4.38     0.     0.    19     9.5    2  cd  
 120*  3 35 43.56 -39 20 51.1  0.0707    117.     96.     3  0.30  0.09  0.28  0.11  0.06  0.06  0.54E+13  0.90E+13  0.13E+12  0.77E+11   3.32    42.    75.     7     4.0    2      
 121*  3 35 53.86 -38 56 35.3  0.1112    583.    410.     7  0.76  0.07  0.67  0.12  0.03  0.02  0.32E+15  0.45E+15  0.64E+12  0.17E+12   4.38   496.   716.    30    11.3    2      
 122   3 36 29.39 -38 31 17.1  0.0618    369.    302.     3  0.82  0.19  0.88  0.24  0.06  0.06  0.17E+15  0.28E+15  0.84E+11  0.32E+11   3.40  1992.  3385.     4     2.3    2  b   
 123   3 36 46.63 -39 14 15.2  0.0634    240.    169.     7  1.29  0.14  0.53  0.33  0.06  0.06  0.43E+14  0.66E+14  0.15E+12  0.35E+11   3.46   282.   439.     9     3.4    2  bc  
 124   3 37 14.40 -39 13  9.0  0.1135    157.    128.     3  0.77  0.36  0.18  0.15  0.03  0.04  0.61E+13  0.11E+14  0.20E+12  0.82E+11   4.43    31.    58.    16     9.2    2  c   
 125   3 37 50.22 -38 19 38.3  0.1129    174.    142.     3  0.58  0.28  0.08  0.07  0.01  0.02  0.33E+13  0.63E+13  0.16E+12  0.31E+11   4.54    21.    39.    16     9.2    2  bc  
 126*  3 42 36.61 -39  6 53.5  0.1068    175.    137.     4  0.67  0.15  0.51  0.20  0.08  0.07  0.22E+14  0.35E+14  0.20E+12  0.39E+11   4.14   109.   177.    20    10.0    1      
 127*  3 48 30.61 -39 28 27.0  0.0916    329.    269.     3  0.33  0.10  0.26  0.16  0.02  0.02  0.40E+14  0.69E+14  0.18E+12  0.56E+11   5.76   215.   380.    14     8.1    1      
 128   3 52 11.02 -38 42  6.9  0.0779    483.    322.     9  0.87  0.09  0.32  0.12  0.02  0.01  0.10E+15  0.14E+15  0.51E+12  0.55E+11   8.31   204.   283.    37    12.3    1  bc  
 129   3 53  9.13 -39 21 20.6  0.0952    200.    157.     4  0.38  0.11  0.15  0.10  0.02  0.02  0.85E+13  0.15E+14  0.25E+12  0.61E+11   6.04    35.    60.    22    11.0    1  c   
 130*  3 56 28.23 -39 14 22.8  0.0866     94.     77.     3  0.63  0.16  0.70  0.13  0.20  0.17  0.87E+13  0.14E+14  0.56E+11  0.97E+10   2.36   156.   258.     8     4.6    2      
 131   3 57 14.05 -38 32  2.9  0.0655      0.      0.     4  0.41  0.15  0.19  0.07  0.00  0.00  0.00E+00  0.00E+00  0.51E+11  0.14E+11   2.20     0.     0.     5     2.5    2  d   
 132   3 57 39.81 -38 52 53.4  0.0590    159.    112.     7  0.50  0.05  0.24  0.11  0.04  0.03  0.84E+13  0.12E+14  0.10E+12  0.10E+11   2.22    83.   124.     9     3.4    2  c   
 133   3 57 45.15 -38 58 19.5  0.1492    432.    353.     3  1.00  0.43  0.38  0.30  0.02  0.03  0.98E+14  0.18E+15  0.30E+12  0.11E+11   5.81   323.   586.    29    16.7    2  c   
 134*  3 58  9.57 -39 14 30.5  0.0955     33.     27.     3  0.52  0.15  0.56  0.14  0.46  0.39  0.84E+12  0.14E+13  0.12E+12  0.61E+11   2.48     7.    12.     9     5.2    2      
 135   3 58 59.50 -38 27 22.2  0.0593    155.    121.     4  0.63  0.16  0.27  0.18  0.05  0.05  0.89E+13  0.15E+14  0.58E+11  0.10E+11   2.25   153.   262.     5     2.5    2  bc  
 136   3 59  8.65 -38 46 48.7  0.0662      0.      0.     3  0.40  0.11  0.42  0.12  0.00  0.00  0.00E+00  0.00E+00  0.57E+11  0.33E+11   2.15     0.     0.     4     2.3    2  d   
 137   4  0 18.51 -39 36 38.9  0.0476    211.    172.     3  0.12  0.05  0.05  0.04  0.01  0.01  0.32E+13  0.57E+13  0.64E+11  0.25E+11   2.59    50.    91.     4     2.3    2  c   
 138   4  4  9.84 -38 58 45.9  0.0561    302.    182.    14  0.53  0.03  0.46  0.05  0.04  0.03  0.59E+14  0.71E+14  0.21E+12  0.39E+11   2.05   282.   345.    14     3.7    2  c   
 139*  4  4 40.06 -38 50 29.6  0.0517    116.     95.     3  0.74  0.04  0.91  0.06  0.21  0.17  0.17E+14  0.28E+14  0.28E+11  0.80E+10   2.05   610.  1012.     3     1.7    2      
 140   4  5  7.73 -39  7 40.9  0.0741      0.      0.     6  0.59  0.08  0.46  0.10  0.00  0.00  0.00E+00  0.00E+00  0.74E+11  0.15E+11   1.86     0.     0.     9     3.7    2  d   
 141   4 11 29.33 -38 25 14.5  0.0504    470.    264.    19  1.60  0.07  1.29  0.08  0.07  0.04  0.40E+15  0.45E+15  0.22E+12  0.29E+11   2.07  1777.  2013.    16     3.9    2  b   
 142   4 11 40.40 -39  5 52.2  0.0497    182.    128.     7  0.75  0.07  0.52  0.21  0.08  0.06  0.24E+14  0.35E+14  0.60E+11  0.10E+11   2.11   399.   587.     7     2.6    2  c   
 143   4 13 47.52 -39 28 36.8  0.0510    316.    201.    11  0.59  0.04  0.38  0.09  0.03  0.02  0.53E+14  0.69E+14  0.93E+11  0.13E+11   2.05   567.   739.    11     3.3    2  bc  
 144   4 14 33.66 -39  5 59.0  0.0699    210.    171.     3  0.17  0.07  0.08  0.06  0.01  0.01  0.47E+13  0.83E+13  0.48E+11  0.14E+11   1.81    98.   178.     4     2.3    2  c   
 145   4 16 17.59 -39  8 33.6  0.0502     60.     47.     4  0.31  0.09  0.12  0.06  0.05  0.05  0.59E+12  0.97E+12  0.30E+11  0.78E+10   2.08    20.    33.     4     2.0    2  c   
 146   4 17 17.25 -39 31 14.2  0.1460     55.     45.     3  1.14  0.22  1.29  0.26  0.63  0.53  0.55E+13  0.90E+13  0.22E+12  0.18E+11   4.60    25.    40.    24    13.9    2  b   
 147*  4 18  1.18 -39 18 59.9  0.0501    126.     89.     7  0.48  0.05  0.46  0.06  0.10  0.07  0.10E+14  0.14E+14  0.12E+12  0.23E+11   2.04    87.   124.     7     2.6    2      
 148*  4 20 28.40 -38 41 28.3  0.1389    223.    182.     3  0.44  0.11  0.45  0.15  0.05  0.05  0.31E+14  0.52E+14  0.16E+12  0.35E+10   3.93   188.   314.    20    11.5    2      
 149*  4 21 52.75 -39 10 12.1  0.1243    224.    183.     3  0.58  0.22  0.41  0.24  0.05  0.05  0.29E+14  0.50E+14  0.27E+12  0.16E+11   5.94   104.   181.    28    16.2    1      
 150*  4 22  3.45 -38 29 34.7  0.1437    102.     84.     3  0.63  0.16  0.69  0.15  0.18  0.15  0.10E+14  0.17E+14  0.47E+12  0.32E+11   7.82    22.    36.    43    24.8    1      
 151   4 25 48.23 -38 19 26.8  0.1484    921.    752.     3  0.59  0.10  0.71  0.06  0.02  0.02  0.84E+15  0.14E+16  0.70E+12  0.99E+11   8.42  1198.  1966.    48    27.7    1  b   
 152   4 27 30.20 -39 24 40.6  0.0548     95.     71.     5  0.50  0.09  0.29  0.12  0.08  0.07  0.37E+13  0.58E+13  0.36E+12  0.21E+11  20.85    10.    16.    14     6.3    1  b   
 153  21  3 32.21 -39 14 41.6  0.1012    452.    369.     3  0.67  0.33  0.00  0.00  0.00  0.00  0.46E+12  0.88E+12  0.29E+12  0.33E+11   8.66     2.     3.    23    13.3    1  c   
 154  21  3 34.10 -39 38 47.1  0.0890    138.    113.     3  0.73  0.16  0.83  0.15  0.16  0.13  0.22E+14  0.36E+14  0.34E+12  0.55E+11   9.02    64.   105.    22    12.7    1  b   
 155  21  4 35.24 -39 30 56.5  0.0497    435.    297.     8  1.25  0.11  1.08  0.19  0.07  0.05  0.28E+15  0.39E+15  0.15E+13  0.24E+12  58.26   184.   256.    29    10.3    1  b   
 156* 21  8 30.75 -38 42 32.2  0.0924    305.    229.     5  0.44  0.07  0.41  0.09  0.04  0.03  0.53E+14  0.80E+14  0.22E+12  0.61E+11   3.18   235.   362.    14     6.3    2      
 157  21  9 54.40 -38 48 38.8  0.1006    213.    167.     4  0.51  0.14  0.18  0.11  0.02  0.02  0.11E+14  0.19E+14  0.26E+12  0.93E+11   3.50    44.    76.    13     6.5    2  c   
 158* 21 10 20.83 -38 51 58.1  0.1422    440.    359.     3  1.69  0.29  1.98  0.31  0.12  0.10  0.53E+15  0.87E+15  0.40E+12  0.41E+11   6.95  1346.  2213.    31    17.9    2      
 159* 21 10 23.97 -39  1 16.4  0.0421    135.    110.     3  0.40  0.14  0.35  0.15  0.07  0.07  0.90E+13  0.15E+14  0.69E+11  0.20E+11   4.17   131.   224.     5     2.9    2      
 160  21 10 48.01 -39 18 15.4  0.0821    155.    126.     3  1.07  0.28  1.16  0.29  0.20  0.17  0.39E+14  0.64E+14  0.62E+11  0.10E+11   3.02   626.  1040.     9     5.2    2  b   
 161  21 11 24.77 -38 27 13.3  0.0900    368.    288.     4  0.56  0.16  0.36  0.15  0.03  0.02  0.68E+14  0.11E+15  0.14E+12  0.28E+11   3.14   479.   781.    12     6.0    2  b   
 162* 21 11 53.75 -38 46 24.1  0.0899    148.    121.     3  0.54  0.11  0.59  0.17  0.11  0.09  0.18E+14  0.30E+14  0.13E+12  0.55E+11   3.07   141.   241.     9     5.2    2      
 163  21 12  7.51 -38 59  5.0  0.0822     68.     53.     4  0.20  0.03  0.20  0.05  0.08  0.06  0.13E+13  0.20E+13  0.12E+12  0.31E+11   2.92    11.    17.    12     6.0    2  c   
 164  21 13 36.38 -39 34 24.1  0.0563    322.    194.    14  1.29  0.07  0.75  0.24  0.06  0.04  0.11E+15  0.14E+15  0.29E+12  0.58E+11   2.81   376.   476.    16     4.3    2  bc  
 165  21 14 13.34 -38 58 14.9  0.1101    306.    250.     3  0.47  0.19  0.26  0.18  0.02  0.02  0.33E+14  0.59E+14  0.16E+12  0.26E+11   3.86   215.   383.    14     8.1    2  c   
 166  21 14 57.28 -39 22 18.2  0.0860    234.    191.     3  0.12  0.04  0.10  0.05  0.01  0.01  0.74E+13  0.13E+14  0.10E+12  0.32E+11   3.01    71.   125.    10     5.8    2  c   
 167  21 16 29.10 -39 32 40.8  0.1436    214.    168.     4  1.41  0.29  1.31  0.34  0.16  0.14  0.84E+14  0.13E+15  0.37E+12  0.72E+11   4.21   224.   358.    28    14.0    2  b   
 168  21 17 21.18 -38 28  6.3  0.1032    119.     98.     3  1.27  0.26  1.43  0.30  0.32  0.27  0.28E+14  0.47E+14  0.95E+11  0.22E+11   2.28   299.   498.     8     4.6    2  b   
 169  21 19 32.20 -39 44  4.4  0.0589     81.     66.     3  0.06  0.02  0.07  0.02  0.02  0.02  0.61E+12  0.10E+13  0.50E+11  0.34E+11   1.96    12.    22.     3     1.7    2  bc  
 170* 21 26 11.22 -39  7 28.1  0.0807    139.    114.     3  0.62  0.16  0.71  0.10  0.14  0.11  0.19E+14  0.31E+14  0.50E+11  0.21E+11   2.29   380.   643.     7     4.0    2      
 171  21 26 18.86 -38 45 51.7  0.1328    148.    121.     3  0.10  0.02  0.11  0.03  0.02  0.02  0.34E+13  0.56E+13  0.17E+12  0.24E+11   4.18    20.    34.    20    11.5    2  c   
 172  21 26 31.51 -38 50  6.9  0.0763    161.    113.     7  0.91  0.11  0.50  0.20  0.08  0.07  0.18E+14  0.27E+14  0.12E+12  0.29E+11   2.21   157.   233.    13     4.9    2  c   
 173* 21 26 49.99 -39 21  5.6  0.1352     69.     54.     4  0.81  0.26  0.49  0.16  0.19  0.16  0.33E+13  0.52E+13  0.35E+12  0.53E+11   4.34     9.    15.    27    13.5    2      
 174  21 26 54.81 -38 24 36.1  0.1328     96.     75.     4  0.14  0.03  0.12  0.03  0.03  0.03  0.16E+13  0.25E+13  0.22E+12  0.14E+11   4.21     7.    12.    25    12.5    2  c   
 175* 21 30 13.81 -38 44 43.6  0.1333    190.    148.     4  0.63  0.13  0.50  0.20  0.07  0.06  0.25E+14  0.41E+14  0.38E+12  0.35E+11   4.19    67.   108.    25    12.5    2      
 176  21 30 22.86 -39 37 24.0  0.1206    117.     96.     3  0.76  0.23  0.79  0.24  0.18  0.16  0.15E+14  0.25E+14  0.22E+12  0.10E+12   3.37    67.   116.    15     8.7    2  b   
 177* 21 39 34.30 -38 44 21.5  0.0540    212.    154.     6  0.36  0.05  0.32  0.06  0.04  0.03  0.20E+14  0.29E+14  0.82E+11  0.31E+11   2.50   243.   367.     7     2.9    2      
 178  21 40 31.39 -39 15 17.8  0.0658    371.    169.    46  1.28  0.03  0.94  0.03  0.07  0.03  0.18E+15  0.16E+15  0.81E+12  0.87E+11   2.57   222.   203.    45     6.9    3  bc  
 179  21 41 25.24 -38 31 58.6  0.0662    298.    199.     9  0.93  0.11  0.64  0.19  0.06  0.04  0.79E+14  0.11E+15  0.29E+12  0.52E+11   3.17   271.   374.    15     5.0    3  bc  
 180  21 57 18.48 -39 24 51.9  0.0598     99.     81.     3  0.05  0.02  0.05  0.02  0.01  0.01  0.73E+12  0.12E+13  0.31E+11  0.51E+10   2.10    24.    40.     4     2.3    2  c   
 181  21 59  0.08 -39 18  5.1  0.0706      0.      0.     3  0.48  0.09  0.56  0.09  0.00  0.00  0.00E+00  0.00E+00  0.37E+11  0.75E+10   2.01     0.     0.     5     2.9    2  d   
 182  21 59 10.79 -39 27 45.4  0.0925    200.    163.     3  0.73  0.17  0.79  0.19  0.11  0.09  0.44E+14  0.73E+14  0.14E+12  0.50E+11   2.25   325.   550.     7     4.0    2  b   
 183* 22  0 13.52 -39  2 39.0  0.0925     49.     40.     3  0.84  0.19  0.93  0.21  0.52  0.44  0.31E+13  0.50E+13  0.45E+11  0.31E+10   2.26    68.   112.     7     4.0    2      
 184  22  0 56.96 -38 27  3.1  0.0590     73.     60.     3  0.48  0.23  0.10  0.09  0.04  0.04  0.76E+12  0.14E+13  0.28E+11  0.62E+10   2.12    27.    51.     4     2.3    2  bc  
 185  22  3  3.62 -38 20 38.4  0.1107    212.    173.     3  0.05  0.01  0.06  0.01  0.01  0.01  0.36E+13  0.59E+13  0.73E+11  0.33E+10   2.77    48.    80.    11     6.4    2  c   
 186  22  3 38.91 -39 27 22.9  0.0696    225.    158.     7  0.46  0.06  0.22  0.09  0.03  0.02  0.15E+14  0.23E+14  0.12E+12  0.21E+11   1.98   126.   185.    10     3.8    2  c   
 187  22  6 10.95 -38 24 55.0  0.1094    183.    143.     4  1.13  0.27  0.94  0.33  0.14  0.12  0.44E+14  0.70E+14  0.16E+12  0.42E+11   3.13   276.   449.    15     7.5    2  b   
 188* 22  6 28.41 -39 14 40.0  0.0956    240.    196.     3  0.42  0.09  0.46  0.13  0.05  0.04  0.37E+14  0.61E+14  0.84E+11  0.18E+11   2.62   436.   728.     9     5.2    2      
 189* 22  7 23.48 -38 47  8.8  0.1398    135.    105.     4  1.64  0.26  1.71  0.36  0.34  0.28  0.43E+14  0.68E+14  0.41E+12  0.13E+12   4.79   104.   168.    30    15.0    2      
 190  22 10 39.27 -38 40  5.1  0.0357    135.     86.    11  0.80  0.08  0.45  0.10  0.09  0.06  0.11E+14  0.15E+14  0.19E+12  0.28E+11   4.69    60.    78.    12     3.6    2  bc  
 191  22 15 20.58 -39  4 32.9  0.1407    557.    313.    19  1.74  0.07  1.35  0.12  0.07  0.04  0.58E+15  0.66E+15  0.19E+13  0.13E+12   5.46   308.   348.    91    23.5    2  c   
 192  22 16 36.11 -38 33  9.1  0.0614      0.      0.     4  0.59  0.13  0.48  0.15  0.00  0.00  0.00E+00  0.00E+00  0.64E+11  0.20E+11   2.56     0.     0.     6     3.0    2  bd  
 193  22 16 55.62 -39  6 22.1  0.0391      0.      0.     3  0.08  0.02  0.09  0.02  0.00  0.00  0.00E+00  0.00E+00  0.28E+11  0.54E+10   3.84     0.     0.     4     2.3    2  d   
 194  22 18 44.00 -39 40  4.4  0.0729    141.    115.     3  0.41  0.18  0.15  0.12  0.03  0.03  0.42E+13  0.76E+13  0.41E+11  0.77E+10   2.61   103.   188.     6     3.5    2  bc  
 195  22 19 17.65 -38 54 45.2  0.0719    243.    190.     4  0.18  0.04  0.11  0.06  0.01  0.01  0.93E+13  0.15E+14  0.18E+12  0.54E+11   2.47    51.    84.     8     4.0    2  c   
 196  22 19 49.59 -39  1 54.6  0.0937      0.      0.     3  0.89  0.15  1.03  0.19  0.00  0.00  0.00E+00  0.00E+00  0.80E+11  0.14E+11   2.92     0.     0.     8     4.6    2  d   
 197  22 27 35.70 -38 50 11.3  0.0743    252.    205.     3  1.28  0.40  1.46  0.34  0.16  0.13  0.13E+15  0.21E+15  0.16E+12  0.31E+11   8.26   818.  1359.    12     6.9    1  b   
 198  22 29 31.16 -38 22 42.6  0.0733     84.     66.     4  0.73  0.20  0.40  0.21  0.13  0.12  0.39E+13  0.65E+13  0.25E+12  0.21E+11  12.24    16.    26.    20    10.0    1  b   
 199* 22 32 16.49 -38 44  1.1  0.0621    150.    118.     4  0.62  0.13  0.44  0.20  0.08  0.07  0.14E+14  0.23E+14  0.48E+12  0.88E+11  20.64    29.    47.    13     6.5    1      
 200* 22 33 23.71 -39  2 26.0  0.1486    274.    206.     5  1.95  0.22  2.05  0.30  0.20  0.15  0.21E+15  0.32E+15  0.14E+13  0.24E+12  10.71   158.   240.    80    35.8    1      
 201  22 34  7.75 -39 27 19.8  0.0726     89.     69.     4  1.18  0.26  1.02  0.33  0.31  0.26  0.11E+14  0.18E+14  0.31E+12  0.75E+11  12.65    36.    58.    21    10.5    1  b   
 202* 22 36 35.59 -38 53 47.5  0.0645    315.    257.     3  0.27  0.06  0.29  0.07  0.02  0.02  0.40E+14  0.66E+14  0.72E+11  0.47E+11   2.82   558.   990.     4     2.3    2      
 203  22 36 40.39 -39  4 13.4  0.0725      0.      0.     3  0.89  0.20  0.99  0.23  0.00  0.00  0.00E+00  0.00E+00  0.68E+11  0.22E+11   2.86     0.     0.     7     4.0    2  d   
 204  22 37 33.37 -39 20 47.3  0.1136    163.    123.     5  1.67  0.20  1.82  0.21  0.30  0.23  0.67E+14  0.10E+15  0.28E+12  0.23E+11   4.38   237.   358.    26    11.6    2  b   
 205  22 40 46.49 -39 23 10.4  0.0656     69.     56.     3  0.61  0.29  0.09  0.08  0.03  0.04  0.60E+12  0.11E+13  0.86E+11  0.50E+11   2.80     7.    14.     4     2.3    2  bc  
 206  22 43  1.57 -38 24 11.0  0.1180    270.    221.     3  0.84  0.32  0.57  0.34  0.06  0.06  0.58E+14  0.10E+15  0.29E+12  0.19E+11   4.53   201.   350.    18    10.4    2  b   
 207* 22 43 27.39 -39 14 48.4  0.0986    143.    108.     5  0.76  0.10  0.70  0.18  0.13  0.10  0.20E+14  0.31E+14  0.22E+12  0.38E+11   3.36    92.   142.    16     7.2    2      
 208* 22 45 35.37 -38 46 59.5  0.1056     98.     80.     3  1.27  0.32  1.41  0.27  0.38  0.32  0.19E+14  0.31E+14  0.87E+11  0.14E+11   2.43   219.   362.    10     5.8    2      
 209  22 45 41.54 -38 26 31.9  0.1210    343.    249.     6  1.43  0.19  1.09  0.36  0.09  0.07  0.18E+15  0.27E+15  0.32E+12  0.41E+11   3.04   559.   835.    25    10.2    2  b   
 210  22 46 50.68 -38 57  9.5  0.1063    106.     75.     7  0.94  0.14  0.41  0.11  0.10  0.08  0.65E+13  0.93E+13  0.28E+12  0.37E+11   2.41    23.    33.    20     7.6    2  c   
 211* 22 46 56.36 -38 39 12.2  0.0825    267.    218.     3  0.67  0.07  0.81  0.08  0.08  0.07  0.80E+14  0.13E+15  0.11E+12  0.67E+11   1.85   700.  1217.     6     3.5    2      
 212* 22 47 33.75 -38 47 11.4  0.1230    199.    156.     4  0.84  0.16  0.83  0.20  0.11  0.09  0.46E+14  0.73E+14  0.27E+12  0.20E+11   3.14   168.   267.    18     9.0    2      
 213  22 49 30.55 -38 44 39.9  0.0823    231.    163.     7  1.14  0.11  0.57  0.32  0.07  0.06  0.42E+14  0.64E+14  0.14E+12  0.17E+11   1.89   296.   449.    14     5.3    2  bc  
 214* 22 49 38.49 -39 10 49.5  0.1239    212.    173.     3  0.98  0.37  0.66  0.40  0.08  0.09  0.41E+14  0.72E+14  0.13E+12  0.17E+11   3.25   306.   535.    15     8.7    2      
 215  22 50  4.53 -38 51 19.5  0.1048     87.     71.     3  0.20  0.07  0.15  0.08  0.05  0.05  0.16E+13  0.27E+13  0.92E+11  0.64E+10   2.40    17.    29.     9     5.2    2  c   
 216  22 53 22.06 -39 23 14.3  0.0921     65.     53.     3  0.64  0.29  0.19  0.16  0.08  0.09  0.11E+13  0.21E+13  0.89E+11  0.14E+11   2.37    13.    24.     7     4.0    2  c   
 217  22 55 39.82 -39 34 13.1  0.0999     20.     16.     4  0.95  0.16  1.05  0.14  1.38  1.09  0.61E+12  0.96E+12  0.12E+12  0.15E+11   2.59     5.     8.    11     5.5    2  ab  
 218  22 56  5.40 -39 22 31.8  0.1487      0.      0.     3  0.95  0.30  0.82  0.38  0.00  0.00  0.00E+00  0.00E+00  0.42E+12  0.62E+11   5.94     0.     0.    30    17.3    2  d   
 219* 22 59 23.75 -38 46 17.7  0.0917     66.     54.     3  0.51  0.17  0.44  0.21  0.18  0.17  0.26E+13  0.45E+13  0.94E+11  0.25E+11   2.33    28.    48.     7     4.0    2      
 220  23  0  3.49 -38 33 35.7  0.0564      0.      0.     4  0.28  0.07  0.13  0.08  0.00  0.00  0.00E+00  0.00E+00  0.42E+11  0.18E+11   2.07     0.     0.     4     2.0    2  cd  
 221* 23  7 34.06 -39 25 13.5  0.0596    125.    102.     3  0.29  0.10  0.24  0.12  0.05  0.05  0.52E+13  0.90E+13  0.18E+12  0.25E+11  11.34    28.    49.    10     5.8    1      
 222  23 10 47.35 -39 17  2.9  0.0627      0.      0.     3  0.80  0.31  0.51  0.32  0.00  0.00  0.00E+00  0.00E+00  0.14E+12  0.25E+11   9.98     0.     0.     9     5.2    1  bd  
 223  23 14 12.72 -39 15 14.4  0.0639    248.    165.     9  1.09  0.13  0.95  0.17  0.10  0.07  0.81E+14  0.11E+15  0.35E+12  0.10E+12   7.96   230.   317.    19     6.3    3  b   
 224  23 14 35.60 -39 30 56.0  0.0912    233.    175.     5  0.76  0.13  0.36  0.21  0.04  0.04  0.27E+14  0.44E+14  0.33E+12  0.44E+11   4.57    82.   133.    21     9.4    1  bc  
 225* 23 15 26.56 -38 47 31.0  0.0927    214.    175.     3  0.68  0.28  0.70  0.08  0.09  0.07  0.44E+14  0.73E+14  0.95E+11  0.62E+11   3.60   466.   821.     9     5.2    3      
 226  23 15 32.14 -39  5  7.2  0.0927      0.      0.     3  0.36  0.17  0.08  0.07  0.00  0.00  0.00E+00  0.00E+00  0.41E+11  0.30E+10   2.04     0.     0.     6     3.5    2  cd  
 227  23 17  7.57 -38 19 52.5  0.0923    154.    121.     4  0.39  0.13  0.17  0.08  0.03  0.03  0.56E+13  0.91E+13  0.99E+11  0.43E+11   1.95    56.    95.     8     4.0    2  bc  
 228  23 17 21.02 -39 25  1.4  0.0651    238.    194.     3  0.30  0.12  0.16  0.11  0.02  0.02  0.13E+14  0.23E+14  0.29E+11  0.44E+10   1.79   437.   778.     3     1.7    2  c   
 229  23 20 15.99 -38 24  9.5  0.0527    162.    121.     5  0.80  0.11  0.84  0.11  0.14  0.11  0.30E+14  0.46E+14  0.55E+11  0.21E+11   2.02   553.   862.     5     2.2    2  b   
 230* 23 21 56.94 -38 41 40.0  0.1321    432.    338.     4  0.34  0.06  0.37  0.05  0.02  0.02  0.97E+14  0.15E+15  0.27E+12  0.22E+11   3.24   360.   565.    21    10.5    2      
 231* 23 22 20.99 -38 55 52.4  0.1298    105.     86.     3  0.47  0.14  0.48  0.15  0.12  0.11  0.73E+13  0.12E+14  0.17E+12  0.33E+11   3.13    44.    74.    16     9.2    2      
 232  23 23 26.04 -39 28 35.0  0.0348    149.    112.     5  0.35  0.05  0.35  0.06  0.06  0.05  0.11E+14  0.16E+14  0.49E+11  0.21E+11   4.12   222.   348.     5     2.2    2  b   
 233* 23 25 44.20 -39  7  7.7  0.0346     62.     50.     3  0.50  0.12  0.57  0.10  0.25  0.21  0.30E+13  0.49E+13  0.54E+11  0.24E+11   5.36    56.    95.     4     2.3    2      
 234  23 26 35.59 -38 23 56.9  0.0928    139.    113.     3  0.34  0.14  0.17  0.12  0.03  0.04  0.45E+13  0.81E+13  0.55E+11  0.15E+11   2.59    82.   147.     8     4.6    2  bc  
 235  23 26 41.74 -38 33 21.8  0.0350     94.     74.     4  0.75  0.15  0.74  0.16  0.21  0.17  0.91E+13  0.14E+14  0.50E+11  0.19E+11   5.00   182.   296.     5     2.5    2  b   
 236  23 27  5.18 -39 22 31.1  0.0537    376.    184.    34  1.42  0.03  0.97  0.09  0.07  0.03  0.19E+15  0.19E+15  0.53E+12  0.52E+11   2.54   363.   358.    31     5.4    2  bc  
 237  23 28 50.20 -38 48  2.9  0.1025     25.     20.     3  0.77  0.05  0.94  0.08  1.03  0.84  0.79E+12  0.13E+13  0.74E+11  0.48E+10   2.82    11.    18.     9     5.2    2  a   
 238  23 33 22.38 -38 51 50.6  0.0637    133.    104.     4  0.07  0.02  0.04  0.01  0.01  0.01  0.11E+13  0.17E+13  0.57E+11  0.16E+11   2.57    19.    31.     5     2.5    2  c   
 239  23 33 23.70 -38 41 57.0  0.1075     84.     63.     5  1.01  0.18  0.49  0.28  0.16  0.15  0.47E+13  0.76E+13  0.32E+12  0.54E+11   3.25    15.    24.    18     8.0    2  c   
 240  23 34  8.74 -38 34 35.4  0.0385      0.      0.     3  0.62  0.14  0.67  0.17  0.00  0.00  0.00E+00  0.00E+00  0.21E+11  0.50E+10   4.28     0.     0.     4     2.3    2  bd  
 241  23 35 27.80 -38 27 18.8  0.1079    204.    136.     9  1.13  0.10  0.90  0.14  0.12  0.08  0.52E+14  0.70E+14  0.46E+12  0.13E+12   3.24   113.   155.    29     9.7    2  b   
 242  23 35 36.03 -38 44 18.0  0.0549    138.    108.     4  0.10  0.02  0.09  0.02  0.02  0.02  0.25E+13  0.40E+13  0.75E+11  0.22E+11   2.73    33.    54.     5     2.5    2  c   
 243  23 40 35.33 -39 41  3.3  0.0896     82.     67.     3  0.30  0.11  0.24  0.12  0.08  0.07  0.22E+13  0.38E+13  0.57E+11  0.75E+10   2.84    39.    67.     9     5.2    2  b   
 244* 23 41 13.50 -38 32 14.3  0.1004    339.    277.     3  0.63  0.22  0.71  0.22  0.06  0.05  0.11E+15  0.19E+15  0.16E+12  0.66E+11   4.34   711.  1219.    12     6.9    3      
 245  23 44 26.90 -38 44 57.4  0.0416    455.    320.     7  0.80  0.09  0.52  0.14  0.03  0.02  0.15E+15  0.22E+15  0.26E+12  0.39E+11  17.81   584.   840.    35    13.2    1  b   
 246* 23 46 27.61 -38 58 10.0  0.1012    305.    249.     3  1.77  0.41  1.98  0.38  0.17  0.15  0.26E+15  0.42E+15  0.23E+12  0.97E+11   6.57  1105.  1874.    19    11.0    1      
 247  23 48  6.14 -39  6 10.0  0.0583    143.    117.     3  0.30  0.13  0.14  0.10  0.03  0.03  0.39E+13  0.69E+13  0.36E+12  0.42E+11  26.77    11.    20.    11     6.4    1  c   
 248  23 54 20.90 -39 30 44.8  0.0512    217.    177.     3  1.05  0.45  1.22  0.36  0.15  0.13  0.80E+14  0.13E+15  0.15E+12  0.82E+11   9.42   530.   926.     6     3.5    3  b   
 249  23 54 32.59 -39 18 36.4  0.1003    264.    216.     3  0.34  0.13  0.21  0.13  0.02  0.02  0.20E+14  0.35E+14  0.19E+12  0.11E+11   6.55   109.   191.    18    10.4    1  c   
 250  23 54 43.75 -38 40 18.1  0.0666    304.    238.     4  1.19  0.29  0.34  0.27  0.03  0.03  0.44E+14  0.77E+14  0.33E+12  0.68E+11  15.15   135.   238.    14     7.0    1  bc  
 251  23 57 10.37 -39 40 24.0  0.1014    297.    193.    10  1.22  0.09  1.02  0.14  0.09  0.06  0.12E+15  0.16E+15  0.46E+12  0.11E+12   3.13   272.   361.    27     8.5    2  b   
 252* 23 57 58.95 -38 55 34.8  0.0502    258.    187.     6  0.69  0.11  0.38  0.14  0.04  0.03  0.35E+14  0.53E+14  0.11E+12  0.24E+11   3.22   319.   483.     8     3.3    2      
 253  23 58 35.77 -39 26 10.0  0.0573    199.    162.     3  0.28  0.12  0.14  0.10  0.02  0.02  0.78E+13  0.14E+14  0.42E+11  0.79E+10   2.84   186.   334.     4     2.3    2  c   
 254  23 58 38.08 -39 21 45.3  0.1235    239.    195.     3  0.62  0.29  0.13  0.11  0.01  0.02  0.10E+14  0.19E+14  0.19E+12  0.16E+11   4.02    53.    99.    16     9.2    2  c   
 255  23 59  3.22 -38 17 32.4  0.0493    117.     91.     4  0.30  0.07  0.16  0.10  0.04  0.04  0.31E+13  0.51E+13  0.29E+11  0.46E+10   3.37   107.   180.     6     3.0    2  bc  
 256  23 59 16.96 -39  9 47.3  0.1022     18.     15.     3  0.25  0.08  0.22  0.10  0.31  0.29  0.10E+12  0.17E+12  0.82E+11  0.15E+11   3.21     1.     2.    10     5.8    2  c   


==> tab01e.dat <==

LCRS -42deg Group Catalogue

================================================================================================================
The properties of each LCRS group.

Group data are listed according to the following format:

Col 1:     Group ID; an asterisk (*) appended to the group id indicates that the group is a member of the
              clean sample.
Cols 2-4:  Group barycenter RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  Group barycenter DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     Group redshift, corrected for motion relative to the Cosmic Microwave Background, cz_cmb, in km/s.
Col 9:     Group line-of-sight velocity dispersion, sigma_los, in km/s.
Col 10:    Formal standard error in the group line-of-sight velocity dispersion, in km/s.
Col 11:    The observed number of LCRS galaxies (including any 55-arcsec "orphans") comprising the group, N_obs.
Col 12:    The mean pairwise separation, Rp, in Mpc/h.
Col 13:    The estimated rms error in Rp, in Mpc/h.
Col 14:    The harmonic radius, Rh, in Mpc/h.
Col 15:    The estimated rms error in Rh, in Mpc/h.
Col 16:    The crossing time, t_cr, as a fraction of the Hubble time (1/H0).
Col 17:    The estimated rms error in t_cr as a fraction of the Hubble time (1/H0).
Col 18:    The group's virial mass, M_vir, in M_sun/h. 
Col 19:    The estimated rms error in M_vir, in M_sun/h.
Col 20:    The total group LCRS R-band luminosity, L_tot, in L_sun/h^2.
Col 21:    The estimated rms error in L_tot, in L_sun/h^2.
Col 22:    The ratio, L_rat, by which the sum of the luminosities of the observed N_obs galaxies must be
              multiplied in order to obtain an estimate of the group's total (LCRS R-band) luminosity, L_tot.
Col 23:    The group mass-to-light ratio, M/L, in h M_sun/L_sun (LCRS R-band).
Col 24:    The estimated rms error in M/L, in h M_sun/L_sun (LCRS R-band).
Col 25:    An estimate of the group's Abell counts, C_grp; note that, for Abell clusters in the LCRS, 
              we find that C_grp = 0.19 C_ACO + 12, where C_ACO is the value for the Abell counts from 
              Abell, Corwin, and Olowin (1989).
Col 26:    The estimated rms error in C_grp, based upon Poisson statistics of the observed number of
              LCRS member galaxies within a projected distance of 1.5 Mpc/h of the group center.
Col 27:    The type of group:  
              1 = group is within the borders of a 50-fiber field.
              2 = group is within the borders of a 112-fiber field.
              3 = group straddles the border of a 50-fiber and a 112-fiber field.
Col 28:    A column to reference any applicable table notes:
              a = The group's crossing time t_cr is greater than a Hubble time (1/H0).
              b = The group's barycenter is closer than 2Rp to a slice edge.
              c = The group contains at least one 55-arcsec "orphan" with a faked velocity.
              d = The group's line-of-sight velocity dispersion, corrected for galaxy velocity errors, 
                     is less than or equal to 0 km/s.  
================================================================================================================


   1   0  0 14.48 -41 39 37.0  0.1402    194.    159.     3  0.12  0.04  0.11  0.05  0.01  0.01  0.57E+13  0.96E+13  0.34E+12  0.58E+11   4.36    17.    28.    20    11.5    2  c   
   2   0  0 33.52 -41 25  3.6  0.1237    158.    111.     7  0.99  0.11  0.41  0.25  0.07  0.07  0.14E+14  0.22E+14  0.39E+12  0.53E+11   3.43    37.    56.    27    10.2    2  bc  
   3   0  1 43.09 -42 12 55.7  0.1246    399.    290.     6  1.49  0.27  0.42  0.33  0.03  0.03  0.93E+14  0.15E+15  0.59E+12  0.14E+12   5.73   157.   261.    39    15.9    3  c   
   4   0  2  7.55 -42 35 13.5  0.1286    203.    166.     3  0.79  0.34  0.37  0.27  0.05  0.05  0.21E+14  0.38E+14  0.42E+12  0.74E+11   8.08    51.    91.    36    20.8    1  bc  
   5*  0  4  1.15 -41 42  3.6  0.0464    329.    268.     3  0.49  0.04  0.60  0.04  0.05  0.04  0.90E+14  0.15E+15  0.19E+13  0.12E+13 270.88    47.    82.    19    11.0    1      
   6   0  5 56.84 -42 33 57.3  0.1257    152.    119.     4  0.97  0.34  0.20  0.15  0.04  0.04  0.66E+13  0.11E+14  0.62E+12  0.86E+11   7.86    11.    18.    39    19.5    1  bc  
   7   0  6  2.41 -42 32  1.1  0.1047    157.    128.     3  0.15  0.04  0.16  0.05  0.03  0.02  0.53E+13  0.88E+13  0.30E+12  0.54E+11   7.37    18.    29.    23    13.3    1  c   
   8   0  9 54.94 -42 25  2.1  0.0848    368.    216.    16  2.35  0.13  1.34  0.24  0.10  0.06  0.25E+15  0.30E+15  0.15E+13  0.10E+12  10.20   166.   197.    51    16.1    1  bc  
   9   0 14 45.84 -41 50 48.1  0.0890    395.    257.    10  2.01  0.23  0.66  0.45  0.05  0.04  0.14E+15  0.21E+15  0.52E+12  0.89E+11   4.93   279.   412.    29    11.0    3  bc  
  10   0 16  8.74 -42  7 58.9  0.0931    337.    194.    17  0.98  0.06  0.58  0.08  0.05  0.03  0.92E+14  0.11E+15  0.59E+12  0.97E+11   3.00   156.   182.    39     9.5    2  c   
  11   0 17 32.26 -42 14 23.4  0.1482      0.      0.     3  0.09  0.00  0.10  0.00  0.00  0.00  0.00E+00  0.00E+00  0.51E+12  0.11E+12   6.61     0.     0.    32    18.5    2  cd  
  12*  0 18  0.87 -42  6 18.8  0.0529     73.     57.     4  0.45  0.10  0.38  0.12  0.14  0.12  0.28E+13  0.45E+13  0.13E+12  0.42E+11   2.87    22.    35.     5     2.5    2      
  13*  0 19 22.63 -42  1 51.3  0.1179    109.     89.     3  0.48  0.08  0.56  0.10  0.14  0.12  0.92E+13  0.15E+14  0.24E+12  0.11E+12   3.88    38.    65.    16     9.2    2      
  14*  0 19 53.23 -42  8 26.6  0.1254    213.    154.     6  1.60  0.23  1.37  0.29  0.17  0.13  0.86E+14  0.13E+15  0.47E+12  0.51E+11   4.64   183.   270.    26    11.6    2      
  15   0 20 57.67 -42 26 57.8  0.0523    252.    142.    19  0.71  0.03  0.57  0.05  0.06  0.03  0.50E+14  0.57E+14  0.35E+12  0.62E+11   2.96   143.   164.    22     5.0    2  bc  
  16   0 23 11.43 -42 15 39.4  0.0917      0.      0.     3  0.53  0.15  0.55  0.16  0.00  0.00  0.00E+00  0.00E+00  0.17E+12  0.11E+12   2.91     0.     0.     9     5.2    2  d   
  17   0 24 14.84 -41 54 42.2  0.0687    102.     80.     4  0.14  0.03  0.13  0.03  0.03  0.03  0.18E+13  0.29E+13  0.56E+11  0.13E+11   1.73    32.    52.     5     2.5    2  c   
  18   0 26 54.36 -41 18  6.1  0.0667    256.    200.     4  0.43  0.10  0.10  0.08  0.01  0.01  0.90E+13  0.16E+14  0.39E+11  0.48E+10   1.75   232.   412.     5     2.5    2  bc  
  19   0 28 12.71 -41 18 34.7  0.1227     42.     34.     3  0.96  0.27  0.96  0.31  0.62  0.55  0.23E+13  0.38E+13  0.15E+12  0.56E+11   2.77    16.    27.    12     6.9    2  b   
  20   0 29 48.62 -42 20 40.4  0.0692    182.    149.     3  0.70  0.18  0.76  0.18  0.11  0.10  0.35E+14  0.58E+14  0.39E+11  0.17E+11   1.75   904.  1542.     4     2.3    2  b   
  21   0 30 44.46 -42 33 39.1  0.0440      0.      0.     3  0.67  0.17  0.75  0.13  0.00  0.00  0.00E+00  0.00E+00  0.50E+11  0.13E+11   2.32     0.     0.     3     1.7    2  bd  
  22   0 33 53.29 -42 27 46.6  0.1256    211.    172.     3  1.13  0.22  1.28  0.26  0.16  0.14  0.79E+14  0.13E+15  0.19E+12  0.89E+11   2.77   426.   730.    13     7.5    2  b   
  23   0 34 24.00 -41 22 44.2  0.0689      0.      0.     5  0.23  0.03  0.25  0.04  0.00  0.00  0.00E+00  0.00E+00  0.79E+11  0.20E+11   1.70     0.     0.     6     2.7    2  bd  
  24   0 35 48.09 -42 39 35.5  0.1252    101.     69.     8  0.90  0.09  0.39  0.16  0.10  0.08  0.55E+13  0.79E+13  0.57E+12  0.89E+11   2.79    10.    14.    28     9.9    2  bc  
  25   0 36  9.46 -42 33 34.2  0.0535      0.      0.     3  0.49  0.11  0.52  0.16  0.00  0.00  0.00E+00  0.00E+00  0.25E+11  0.57E+10   1.81     0.     0.     2     1.2    2  bd  
  26   0 38  7.26 -42 22 21.5  0.1215    182.    119.    10  1.52  0.12  1.15  0.22  0.17  0.12  0.53E+14  0.70E+14  0.42E+12  0.46E+11   2.65   126.   166.    31    10.3    2  bc  
  27   0 39 22.12 -42 35 50.3  0.1251    455.    356.     4  0.89  0.16  0.54  0.31  0.03  0.03  0.16E+15  0.26E+15  0.23E+12  0.92E+11   2.94   689.  1181.    17     8.5    2  bc  
  28   0 44 26.08 -42 17  7.6  0.0534     98.     77.     4  1.16  0.15  1.30  0.19  0.36  0.28  0.17E+14  0.27E+14  0.39E+12  0.82E+11  28.42    45.    71.    11     5.5    1  b   
  29*  0 45  0.53 -41 43 24.4  0.1140     81.     66.     3  0.26  0.08  0.24  0.09  0.08  0.07  0.22E+13  0.38E+13  0.18E+12  0.54E+11   3.94    13.    21.    17     9.8    1      
  30   0 45 45.80 -42 20 34.9  0.0780    138.    100.     6  0.54  0.11  0.18  0.05  0.03  0.03  0.46E+13  0.69E+13  0.25E+12  0.35E+11   6.11    19.    28.    21     8.6    1  c   
  31*  0 46  3.68 -42 20 37.5  0.1397    368.    300.     3  0.99  0.26  1.08  0.26  0.08  0.07  0.20E+15  0.34E+15  0.28E+12  0.41E+11   4.93   733.  1214.    27    15.6    1      
  32*  0 47 16.62 -42  6 25.5  0.0830     40.     33.     3  0.64  0.22  0.52  0.26  0.34  0.33  0.12E+13  0.20E+13  0.16E+12  0.31E+11   5.39     7.    13.    13     7.5    1      
  33*  0 49 11.64 -42 32  5.2  0.0756    261.    213.     3  0.27  0.06  0.29  0.08  0.03  0.03  0.27E+14  0.45E+14  0.13E+12  0.27E+11   6.09   213.   356.    10     5.8    1      
  34   0 52 12.86 -42  5  1.4  0.0820    236.    193.     3  0.39  0.19  0.00  0.00  0.00  0.00  0.21E+12  0.41E+12  0.15E+12  0.10E+11   4.79     1.     3.    11     6.4    1  c   
  35   0 54  2.48 -41 47 25.7  0.0789    311.    254.     3  0.46  0.21  0.13  0.11  0.01  0.01  0.17E+14  0.31E+14  0.10E+12  0.20E+11   5.41   166.   307.    11     6.4    1  c   
  36*  0 57 59.90 -41 44 53.2  0.0791    112.     84.     5  0.57  0.11  0.35  0.12  0.08  0.07  0.60E+13  0.93E+13  0.79E+11  0.12E+11   1.59    76.   119.     7     3.1    2      
  37*  1  0 34.42 -42 14 45.9  0.0971    186.    140.     5  0.92  0.11  0.91  0.18  0.13  0.10  0.44E+14  0.67E+14  0.81E+11  0.10E+11   1.81   545.   830.    10     4.5    2      
  38*  1  2 23.16 -42  6 16.7  0.0962    204.    167.     3  0.64  0.25  0.41  0.26  0.05  0.06  0.24E+14  0.42E+14  0.26E+11  0.72E+09   1.77   905.  1583.     6     3.5    2      
  39*  1  3 11.93 -41 55 13.7  0.0980    298.    224.     5  0.39  0.06  0.37  0.07  0.03  0.03  0.46E+14  0.69E+14  0.82E+11  0.14E+11   1.80   560.   855.    10     4.5    2      
  40*  1  4 57.78 -41 56 32.9  0.0968    186.    140.     5  0.87  0.14  0.66  0.21  0.09  0.08  0.32E+14  0.48E+14  0.14E+12  0.72E+11   1.84   223.   361.    10     4.5    2      
  41   1  6 12.97 -42 29 18.1  0.0530    203.    142.     7  0.83  0.08  0.83  0.09  0.11  0.08  0.47E+14  0.67E+14  0.47E+11  0.66E+10   1.93  1017.  1442.     6     2.3    2  b   
  42   1  8 36.75 -42 30  2.1  0.0544     29.     24.     3  0.72  0.20  0.73  0.23  0.68  0.60  0.86E+12  0.14E+13  0.22E+11  0.73E+10   1.93    39.    66.     2     1.2    2  b   
  43   1  9 42.04 -42 34 22.7  0.1232    281.    229.     3  0.85  0.14  0.99  0.16  0.09  0.08  0.11E+15  0.18E+15  0.97E+11  0.27E+11   2.48  1118.  1861.    10     5.8    2  b   
  44   1  9 58.34 -42 11 32.5  0.0539    133.    100.     5  0.76  0.14  0.17  0.14  0.04  0.04  0.43E+13  0.73E+13  0.46E+11  0.14E+11   1.87    95.   164.     4     1.8    2  bc  
  45*  1 12 26.02 -42 24 49.6  0.0913     84.     69.     3  0.32  0.06  0.36  0.08  0.12  0.10  0.36E+13  0.59E+13  0.54E+11  0.13E+11   1.77    66.   110.     6     3.5    2      
  46   1 13  0.84 -41 48  2.4  0.1235    425.    239.    19  1.09  0.05  0.68  0.09  0.04  0.02  0.17E+15  0.19E+15  0.73E+12  0.11E+12   2.36   235.   268.    47    10.8    2  bc  
  47   1 17 29.38 -42 19 59.9  0.1487    200.    163.     3  1.41  0.30  1.60  0.32  0.22  0.18  0.89E+14  0.15E+15  0.21E+12  0.46E+11   3.47   430.   714.    19    11.0    2  b   
  48   1 24 14.24 -41 34 58.4  0.1207    101.     82.     3  1.65  0.30  1.92  0.31  0.51  0.43  0.27E+14  0.44E+14  0.26E+12  0.49E+11   4.25   103.   171.    20    11.5    1  b   
  49   1 28  5.45 -41 54 47.6  0.0946    104.     85.     3  0.65  0.29  0.23  0.18  0.06  0.07  0.34E+13  0.62E+13  0.16E+12  0.50E+11   4.36    22.    40.    13     7.5    1  c   
  50   1 28 44.15 -41 21 45.1  0.0869    330.    248.     5  0.84  0.11  0.75  0.22  0.06  0.05  0.11E+15  0.17E+15  0.24E+12  0.41E+11   5.30   479.   740.    20     8.9    1  b   
  51   1 30  3.61 -42 24 59.3  0.0871    334.    223.     9  0.87  0.07  0.52  0.16  0.04  0.03  0.81E+14  0.11E+15  0.43E+12  0.57E+11   5.45   188.   258.    32    10.7    1  bc  
  52   1 39  5.34 -42 27 51.1  0.0960    204.    154.     5  0.58  0.11  0.33  0.15  0.04  0.04  0.19E+14  0.30E+14  0.13E+12  0.26E+11   2.61   150.   238.    12     5.4    2  c   
  53   1 40  0.21 -42 20 26.8  0.0759    305.    187.    13  0.76  0.05  0.54  0.09  0.05  0.03  0.70E+14  0.87E+14  0.28E+12  0.73E+11   2.39   246.   311.    21     5.8    2  bc  
  54   1 41  6.88 -42 43 18.8  0.0949     77.     63.     3  0.31  0.13  0.15  0.11  0.05  0.06  0.13E+13  0.23E+13  0.69E+11  0.22E+11   2.67    18.    33.     8     4.6    2  bc  
  55   1 41 40.58 -41 35 55.1  0.0680     86.     70.     3  0.88  0.22  0.98  0.18  0.31  0.26  0.10E+14  0.16E+14  0.95E+11  0.47E+11   2.32   104.   179.     4     2.3    2  b   
  56*  1 44 10.74 -41 40  5.2  0.0688    126.    103.     3  0.44  0.18  0.32  0.16  0.07  0.07  0.71E+13  0.12E+14  0.55E+11  0.24E+11   1.91   128.   225.     4     2.3    2      
  57*  1 44 19.95 -41 45 30.7  0.0968    126.    103.     3  0.75  0.13  0.84  0.25  0.18  0.16  0.18E+14  0.31E+14  0.88E+11  0.22E+11   2.39   209.   351.     7     4.0    2      
  58*  1 45  8.40 -42  6 37.6  0.0870     60.     49.     3  0.56  0.19  0.47  0.23  0.21  0.20  0.24E+13  0.41E+13  0.29E+11  0.26E+10   1.70    82.   139.     5     2.9    2      
  59   1 46 49.83 -42 13 44.9  0.0695      0.      0.     3  0.58  0.15  0.62  0.17  0.00  0.00  0.00E+00  0.00E+00  0.20E+11  0.99E+09   1.61     0.     0.     3     1.7    2  d   
  60   1 48 48.90 -41 46 49.1  0.0548     36.     30.     3  0.46  0.22  0.07  0.06  0.05  0.06  0.12E+12  0.23E+12  0.37E+11  0.15E+11   1.73     3.     6.     2     1.2    2  c   
  61   1 49 24.47 -42 24 42.3  0.0905      0.      0.     3  0.99  0.25  1.08  0.26  0.00  0.00  0.00E+00  0.00E+00  0.46E+11  0.12E+11   1.70     0.     0.     5     2.9    2  bd  
  62*  1 49 34.00 -41 21 46.1  0.1394    132.    108.     3  0.22  0.03  0.26  0.04  0.05  0.04  0.63E+13  0.10E+14  0.12E+12  0.15E+11   3.05    51.    84.    15     8.7    2      
  63   1 49 55.26 -42 36 31.3  0.0687    231.    189.     3  0.40  0.10  0.42  0.12  0.05  0.04  0.31E+14  0.52E+14  0.36E+11  0.18E+11   1.57   877.  1520.     3     1.7    2  b   
  64   1 53 10.15 -42 17 51.0  0.0946     42.     34.     3  0.53  0.23  0.22  0.17  0.14  0.16  0.54E+12  0.97E+12  0.47E+11  0.84E+10   1.75    11.    21.     6     3.5    2  bc  
  65*  2  1 24.48 -41 21  1.3  0.1235    299.    225.     5  0.94  0.24  0.99  0.16  0.09  0.07  0.12E+15  0.19E+15  0.33E+12  0.85E+11   2.81   374.   575.    21     9.4    3      
  66   2  1 36.36 -41 22 49.1  0.1295    300.    211.     7  1.11  0.17  0.34  0.17  0.03  0.03  0.42E+14  0.63E+14  0.56E+12  0.13E+12   4.11    76.   115.    41    15.5    3  c   
  67   2  4 30.68 -41 41  0.7  0.1354    172.    140.     3  0.47  0.20  0.21  0.15  0.03  0.04  0.86E+13  0.15E+14  0.39E+12  0.11E+12   7.16    22.    40.    33    19.1    1  c   
  68   2  4 32.43 -42 37  9.0  0.1227    104.     81.     4  0.86  0.15  0.84  0.23  0.22  0.18  0.13E+14  0.20E+14  0.49E+12  0.60E+11   6.60    26.    41.    31    15.5    1  b   
  69   2  5 29.35 -41 37 35.1  0.0945      0.      0.     3  0.96  0.22  1.08  0.21  0.00  0.00  0.00E+00  0.00E+00  0.27E+12  0.51E+11   7.73     0.     0.    17     9.8    1  bd  
  70   2 15 45.47 -41 46 13.4  0.0456     70.     57.     3  1.04  0.28  1.15  0.23  0.44  0.37  0.77E+13  0.13E+14  0.88E+11  0.13E+11  12.49    88.   145.    16     9.2    1  b   
  71   2 19 44.65 -42 34  3.9  0.0564      0.      0.     4  0.46  0.14  0.20  0.11  0.00  0.00  0.00E+00  0.00E+00  0.67E+11  0.25E+11   2.22     0.     0.     4     2.0    2  bcd 
  72   2 21 56.99 -41 17 17.1  0.1085     79.     65.     3  0.32  0.09  0.34  0.09  0.12  0.10  0.30E+13  0.49E+13  0.61E+11  0.65E+10   2.58    49.    81.    10     5.8    2  b   
  73   2 27  4.41 -42  2 51.2  0.0968     91.     69.     5  0.71  0.15  0.11  0.09  0.03  0.04  0.13E+13  0.22E+13  0.10E+12  0.56E+10   1.95    13.    22.    10     4.5    2  c   
  74   2 27 47.95 -41 29 32.7  0.0603     59.     48.     3  0.59  0.23  0.40  0.24  0.18  0.19  0.19E+13  0.33E+13  0.26E+11  0.13E+11   1.79    73.   132.     3     1.7    2  b   
  75*  2 28 18.49 -41 58  7.6  0.0725     69.     57.     3  0.96  0.19  1.07  0.24  0.41  0.35  0.72E+13  0.12E+14  0.63E+11  0.14E+11   1.75   114.   189.     4     2.3    2      
  76   2 29 43.55 -42 16 26.9  0.0605      0.      0.     3  0.27  0.06  0.30  0.08  0.00  0.00  0.00E+00  0.00E+00  0.33E+11  0.12E+11   1.81     0.     0.     3     1.7    2  d   
  77*  2 32  1.49 -42  9 28.3  0.0694     73.     60.     3  0.51  0.15  0.50  0.18  0.18  0.16  0.38E+13  0.63E+13  0.48E+11  0.29E+11   1.70    79.   140.     4     2.3    2      
  78   2 32 39.79 -41 43 33.9  0.0703    144.     92.    11  0.83  0.07  0.55  0.09  0.10  0.07  0.16E+14  0.20E+14  0.15E+12  0.22E+11   1.99   106.   137.    14     4.2    2  c   
  79   2 33 27.21 -41 50 19.2  0.1072    181.    113.    12  1.28  0.08  0.83  0.26  0.12  0.09  0.38E+14  0.48E+14  0.35E+12  0.50E+11   3.11   107.   139.    34     9.8    2  c   
  80*  2 34 16.48 -42  4 26.8  0.0972     62.     50.     3  0.51  0.07  0.61  0.09  0.26  0.22  0.32E+13  0.52E+13  0.76E+11  0.17E+11   2.94    42.    69.     9     5.2    2      
  81*  2 35 18.55 -41 41 41.7  0.0705     71.     58.     3  0.56  0.21  0.39  0.23  0.15  0.15  0.28E+13  0.48E+13  0.82E+11  0.31E+11   2.60    34.    60.     5     2.9    2      
  82*  2 39 45.07 -42  4 29.3  0.1421    232.    189.     3  0.92  0.21  0.99  0.30  0.11  0.10  0.73E+14  0.12E+15  0.28E+12  0.43E+11   5.04   264.   441.    22    12.7    2      
  83   2 42  8.03 -41 23  9.5  0.1000    195.    153.     4  1.17  0.34  0.34  0.20  0.05  0.05  0.18E+14  0.30E+14  0.45E+12  0.12E+12   9.62    40.    67.    31    15.5    1  bc  
  84   2 42 52.02 -41 19 25.1  0.0697    371.    303.     3  0.60  0.29  0.08  0.07  0.01  0.01  0.14E+14  0.27E+14  0.46E+12  0.62E+11  18.97    31.    59.    14     8.1    1  bc  
  85   2 43 57.16 -42 34 42.6  0.0699    497.    361.     6  1.16  0.12  0.84  0.31  0.05  0.04  0.29E+15  0.43E+15  0.75E+12  0.13E+12  18.80   382.   575.    25    10.2    1  b   
  86*  2 45 53.05 -41 57 40.5  0.0704    712.    501.     7  0.89  0.12  0.77  0.10  0.03  0.02  0.54E+15  0.76E+15  0.89E+12  0.10E+12  19.07   610.   865.    29    11.0    1      
  87*  2 48 43.26 -42  1 55.2  0.1034    360.    294.     3  1.37  0.30  1.66  0.35  0.12  0.10  0.30E+15  0.49E+15  0.16E+12  0.28E+11   6.92  1850.  3063.    20    11.5    1      
  88   2 56 31.76 -41 18 56.9  0.0730      0.      0.     3  0.29  0.13  0.11  0.09  0.00  0.00  0.00E+00  0.00E+00  0.20E+11  0.17E+10   1.89     0.     0.     4     2.3    2  bcd 
  89*  2 58 49.29 -42 23 46.7  0.0719    178.    146.     3  0.24  0.08  0.19  0.10  0.03  0.03  0.83E+13  0.14E+14  0.40E+11  0.46E+10   1.83   205.   352.     4     2.3    2      
  90   3  8 25.45 -41 34 49.8  0.1404      0.      0.     3  0.08  0.02  0.08  0.02  0.00  0.00  0.00E+00  0.00E+00  0.14E+12  0.13E+10   3.51     0.     0.    16     9.2    2  cd  
  91   3  9 13.75 -42 36 42.9  0.0667     63.     51.     3  0.49  0.24  0.08  0.07  0.03  0.04  0.43E+12  0.80E+12  0.47E+11  0.21E+11   2.06     9.    18.     4     2.3    2  bc  
  92   3 10 32.64 -42 32  1.1  0.0631    284.    200.     7  0.49  0.06  0.37  0.08  0.03  0.03  0.42E+14  0.59E+14  0.13E+12  0.41E+11   2.09   312.   454.     8     3.0    2  b   
  93*  3 11 31.87 -41 50  9.1  0.0563     91.     74.     3  0.56  0.11  0.62  0.15  0.18  0.16  0.71E+13  0.12E+14  0.49E+11  0.36E+11   2.19   144.   259.     3     1.7    2      
  94   3 13 10.72 -41 21 39.1  0.0787    115.     94.     3  0.55  0.15  0.67  0.08  0.16  0.13  0.12E+14  0.20E+14  0.91E+11  0.22E+11   2.54   136.   225.     6     3.5    2  b   
  95*  3 15  9.22 -42 11  2.8  0.0626    423.    307.     6  0.58  0.07  0.50  0.10  0.03  0.02  0.13E+15  0.18E+15  0.17E+12  0.36E+11   4.14   752.  1114.    10     4.1    2      
  96   3 15 13.27 -41 23 43.7  0.0886    330.    269.     3  0.38  0.17  0.17  0.13  0.01  0.02  0.25E+14  0.45E+14  0.17E+12  0.77E+11   4.07   148.   275.     8     4.6    2  bc  
  97   3 18 32.39 -42 26 33.9  0.1138      0.      0.     3  0.06  0.01  0.07  0.01  0.00  0.00  0.00E+00  0.00E+00  0.16E+12  0.32E+11   5.02     0.     0.    16     9.2    2  cd  
  98   3 18 38.95 -41 19 37.7  0.1168    159.    124.     4  1.10  0.23  0.54  0.35  0.09  0.09  0.19E+14  0.32E+14  0.37E+12  0.69E+11   5.18    52.    89.    22    11.0    2  bc  
  99*  3 20 22.07 -41 55 22.2  0.1496    317.    248.     4  2.10  0.36  2.27  0.34  0.19  0.15  0.32E+15  0.50E+15  0.45E+12  0.14E+11   7.79   708.  1113.    41    20.5    2      
 100   3 20 36.89 -41 37 13.6  0.0631    665.    320.    36  1.33  0.05  0.65  0.08  0.03  0.01  0.40E+15  0.39E+15  0.87E+12  0.12E+12   4.83   461.   452.    45     7.7    3  bc  
 101*  3 28 37.79 -41 47 21.4  0.1322    305.    239.     4  1.25  0.25  1.10  0.36  0.10  0.08  0.14E+15  0.23E+15  0.49E+12  0.90E+11   5.55   291.   468.    35    17.5    1      
 102   3 33 39.41 -42 27 49.5  0.0631    448.    299.     9  1.18  0.14  0.47  0.19  0.03  0.02  0.13E+15  0.18E+15  0.53E+12  0.75E+11  16.04   250.   349.    26     8.7    3  bc  
 103   3 36 19.28 -41 43 49.6  0.0617    259.    203.     4  0.75  0.14  0.78  0.14  0.08  0.06  0.73E+14  0.11E+15  0.59E+11  0.18E+11   1.68  1229.  1970.     4     2.0    2  b   
 104   3 36 51.82 -42 24 28.2  0.1367    236.    178.     5  1.31  0.27  0.99  0.26  0.11  0.09  0.77E+14  0.12E+15  0.36E+12  0.43E+11   3.29   213.   326.    26    11.6    2  b   
 105   3 40 23.18 -42 13 23.3  0.0600    166.    117.     7  0.76  0.08  0.69  0.12  0.11  0.08  0.27E+14  0.38E+14  0.86E+11  0.17E+11   1.72   308.   440.     7     2.6    2  b   
 106   3 40 52.32 -41 40 54.3  0.0608    221.    138.    12  0.76  0.05  0.62  0.07  0.08  0.05  0.42E+14  0.53E+14  0.17E+12  0.36E+11   1.70   243.   309.    12     3.5    2  b   
 107*  3 41 17.42 -42 10 11.2  0.0872     77.     63.     3  0.59  0.15  0.64  0.15  0.22  0.19  0.52E+13  0.86E+13  0.34E+11  0.72E+10   1.84   152.   253.     5     2.9    2      
 108   3 42 58.05 -41 32  4.0  0.1168    302.    236.     4  0.57  0.07  0.60  0.15  0.05  0.04  0.76E+14  0.12E+15  0.15E+12  0.28E+11   2.41   508.   810.    14     7.0    2  b   
 109   3 43  8.05 -41 37  6.5  0.0865     40.     33.     3  0.66  0.28  0.28  0.21  0.19  0.21  0.64E+12  0.11E+13  0.86E+11  0.23E+11   1.79     7.    14.     5     2.9    2  b   
 110*  3 44  0.54 -41 53 14.0  0.0593    146.    110.     5  0.52  0.07  0.54  0.09  0.10  0.08  0.16E+14  0.24E+14  0.39E+11  0.12E+11   1.72   409.   631.     5     2.2    2      
 111   3 44 51.70 -42 26 35.0  0.0707    146.    114.     4  0.80  0.16  0.78  0.18  0.14  0.12  0.23E+14  0.37E+14  0.60E+11  0.20E+11   1.59   387.   624.     5     2.5    2  b   
 112   3 45 45.68 -42 36 23.1  0.1365      3.      2.     4  0.94  0.20  0.47  0.30  4.06  4.09  0.65E+10  0.11E+11  0.24E+12  0.27E+11   3.28     0.     0.    22    11.0    2  abc 
 113   3 46 31.39 -42 29 51.1  0.1048    149.    122.     3  0.71  0.19  0.74  0.22  0.13  0.12  0.23E+14  0.38E+14  0.54E+11  0.34E+10   2.11   429.   713.     8     4.6    2  b   
 114   3 46 56.42 -42 27 31.0  0.0681    124.    102.     3  0.54  0.17  0.46  0.22  0.10  0.09  0.99E+13  0.17E+14  0.28E+11  0.86E+10   1.61   358.   620.     3     1.7    2  b   
 115   3 47 17.20 -42 35 33.9  0.0536      0.      0.     3  0.42  0.14  0.37  0.16  0.00  0.00  0.00E+00  0.00E+00  0.29E+11  0.12E+11   1.77     0.     0.     2     1.2    2  bd  
 116   3 48 16.45 -41 32 36.8  0.0548    168.    126.     5  0.46  0.08  0.20  0.12  0.03  0.03  0.80E+13  0.13E+14  0.34E+11  0.79E+10   1.75   236.   385.     4     1.8    2  bc  
 117   3 51 11.77 -42 37 13.1  0.1110    129.    106.     3  0.53  0.17  0.46  0.22  0.10  0.09  0.11E+14  0.18E+14  0.13E+12  0.64E+11   2.16    80.   141.     9     5.2    2  b   
 118   3 54  2.03 -42 35 54.9  0.1016    250.    176.     7  0.71  0.10  0.36  0.10  0.04  0.03  0.31E+14  0.45E+14  0.20E+12  0.32E+11   2.01   155.   223.    17     6.4    2  bc  
 119   3 54  4.85 -41 32 23.9  0.1390     45.     35.     4  1.39  0.34  0.19  0.17  0.11  0.13  0.53E+12  0.96E+12  0.27E+12  0.38E+11   3.52     2.     4.    22    11.0    2  bc  
 120   3 55  4.21 -42 33 25.2  0.0727     93.     70.     5  0.62  0.09  0.64  0.09  0.18  0.14  0.77E+13  0.12E+14  0.70E+11  0.23E+11   1.69   111.   171.     7     3.1    2  b   
 121*  3 55  8.43 -42 11 40.0  0.1000    259.    194.     5  1.17  0.17  1.17  0.18  0.12  0.09  0.11E+15  0.16E+15  0.12E+12  0.11E+11   2.05   939.  1424.    12     5.4    2      
 122   3 56 42.99 -41 48 59.0  0.1382    358.    280.     4  1.34  0.25  1.18  0.42  0.09  0.08  0.21E+15  0.34E+15  0.24E+12  0.29E+11   3.45   866.  1393.    22    11.0    2  b   
 123   3 57 50.04 -41 32 49.1  0.0579    310.    176.    18  0.97  0.05  0.62  0.06  0.05  0.03  0.83E+14  0.95E+14  0.27E+12  0.37E+11   1.76   310.   357.    17     4.0    2  bc  
 124   4  1 10.49 -42 36 36.6  0.0731    194.    146.     5  0.62  0.09  0.61  0.11  0.08  0.06  0.32E+14  0.48E+14  0.71E+11  0.36E+11   1.71   448.   716.     7     3.1    2  b   
 125   4  1 55.87 -41 40 42.4  0.0575    183.    125.     8  0.44  0.06  0.23  0.07  0.03  0.02  0.11E+14  0.15E+14  0.73E+11  0.13E+11   2.04   144.   204.     9     3.2    2  c   
 126   4  4 44.45 -41 55 45.7  0.0680    108.     88.     3  0.18  0.06  0.15  0.07  0.04  0.04  0.25E+13  0.42E+13  0.26E+11  0.59E+10   1.95    94.   161.     4     2.3    2  c   
 127   4  5 54.38 -42 39 32.6  0.0557    114.     93.     3  0.34  0.15  0.14  0.11  0.03  0.04  0.26E+13  0.47E+13  0.45E+11  0.22E+11   2.06    58.   109.     3     1.7    2  bc  
 128   4 10 40.90 -42 24  4.9  0.0677    374.    238.    11  0.71  0.05  0.02  0.02  0.00  0.00  0.36E+13  0.58E+13  0.20E+12  0.44E+11   1.83    18.    30.    13     3.9    2  bc  
 129   4 13 18.55 -41 44 59.6  0.0603      0.      0.     3  0.51  0.20  0.33  0.20  0.00  0.00  0.00E+00  0.00E+00  0.53E+11  0.22E+11   1.92     0.     0.     3     1.7    2  d   
 130   4 14 47.81 -42 22 44.0  0.1397    356.    258.     6  0.58  0.10  0.36  0.10  0.03  0.02  0.64E+14  0.94E+14  0.37E+12  0.50E+11   3.51   172.   256.    29    11.8    2  c   
 131   4 17  8.84 -42 15 47.2  0.0545    352.    229.    10  0.40  0.04  0.21  0.04  0.02  0.01  0.37E+14  0.49E+14  0.14E+12  0.34E+11   1.89   273.   367.    10     3.2    2  c   
 132*  4 20 24.71 -42  7 26.3  0.0625    162.    127.     4  0.88  0.11  1.00  0.13  0.17  0.13  0.37E+14  0.57E+14  0.63E+11  0.29E+11   1.77   576.   942.     5     2.5    2      
 133*  4 23 15.11 -41 35 56.8  0.0942     77.     63.     3  0.27  0.08  0.29  0.07  0.10  0.09  0.24E+13  0.40E+13  0.51E+11  0.54E+10   2.13    47.    77.     7     4.0    2      
 134*  4 23 23.84 -41 44 18.0  0.0645    112.     84.     5  0.41  0.06  0.41  0.06  0.10  0.08  0.71E+13  0.11E+14  0.74E+11  0.20E+11   1.80    95.   146.     6     2.7    2      
 135   4 24 14.01 -41 21 53.9  0.1428    101.     83.     3  0.36  0.14  0.22  0.14  0.06  0.06  0.31E+13  0.55E+13  0.23E+12  0.27E+11   4.43    13.    23.    23    13.3    2  c   
 136   4 24 36.38 -42 30  7.0  0.1247     80.     66.     3  0.65  0.12  0.75  0.13  0.25  0.21  0.67E+13  0.11E+14  0.14E+12  0.28E+11   3.19    47.    77.    13     7.5    2  b   
 137   4 24 46.60 -42 39 13.6  0.0518    277.    226.     3  0.44  0.12  0.48  0.11  0.05  0.04  0.51E+14  0.83E+14  0.42E+11  0.13E+11   1.95  1200.  2011.     3     1.7    2  b   
 138*  4 30 43.99 -42  4 12.1  0.1441    393.    321.     3  1.84  0.45  2.04  0.42  0.14  0.12  0.44E+15  0.72E+15  0.47E+12  0.71E+11   4.72   939.  1552.    25    14.4    2      
 139*  4 30 49.36 -41 35 31.7  0.1461    153.    115.     5  1.12  0.19  0.78  0.27  0.14  0.11  0.26E+14  0.40E+14  0.52E+12  0.53E+11   4.93    49.    76.    40    17.9    2      
 140  21  4  5.41 -42 41 53.6  0.1061    320.    241.     5  0.52  0.07  0.54  0.08  0.04  0.03  0.77E+14  0.12E+15  0.22E+12  0.65E+11   2.49   353.   544.    15     6.7    2  b   
 141  21  4 18.17 -42  7 52.8  0.1067     67.     52.     4  0.66  0.14  0.62  0.16  0.25  0.21  0.39E+13  0.61E+13  0.11E+12  0.18E+11   2.55    35.    56.    13     6.5    2  b   
 142  21  5 30.76 -42 27  1.6  0.0784    321.    197.    13  1.01  0.07  0.61  0.08  0.05  0.03  0.88E+14  0.11E+15  0.34E+12  0.69E+11   1.87   259.   324.    21     5.8    2  b   
 143  21  7 42.07 -41 41  4.2  0.0859     11.      9.     3  0.40  0.19  0.11  0.09  0.28  0.33  0.17E+11  0.31E+11  0.66E+11  0.21E+11   1.98     0.     0.     6     3.5    2  bc  
 144* 21  9 53.51 -42  1 23.7  0.1440    428.    349.     3  0.93  0.24  0.98  0.28  0.06  0.05  0.25E+15  0.41E+15  0.36E+12  0.64E+11   4.52   687.  1146.    24    13.9    2      
 145  21 10 11.06 -42 32 16.4  0.0849    249.    195.     4  0.51  0.06  0.58  0.08  0.06  0.05  0.50E+14  0.79E+14  0.92E+11  0.23E+11   2.00   543.   863.     8     4.0    2  b   
 146* 21 11 29.98 -41 57 27.6  0.0880     46.     38.     3  0.26  0.06  0.30  0.06  0.17  0.15  0.89E+12  0.15E+13  0.41E+11  0.32E+10   2.13    22.    36.     6     3.5    2      
 147  21 12  0.75 -42  8 46.5  0.1247      0.      0.     3  0.54  0.13  0.58  0.15  0.00  0.00  0.00E+00  0.00E+00  0.13E+12  0.12E+11   3.08     0.     0.    13     7.5    2  d   
 148  21 12  4.89 -42 39 40.4  0.0753     87.     68.     4  0.46  0.11  0.36  0.12  0.11  0.10  0.38E+13  0.61E+13  0.70E+11  0.20E+11   1.82    54.    88.     6     3.0    2  b   
 149  21 15 46.25 -42  1 23.6  0.1089    142.    111.     4  0.15  0.04  0.12  0.03  0.02  0.02  0.33E+13  0.53E+13  0.11E+12  0.12E+11   2.41    31.    50.    13     6.5    2  c   
 150  21 17 32.51 -41 59 26.2  0.0765    135.     90.     9  0.57  0.05  0.37  0.10  0.07  0.05  0.93E+13  0.13E+14  0.15E+12  0.62E+11   1.77    62.    88.    14     4.7    2  c   
 151  21 18 17.18 -42 28 21.7  0.0701    120.     94.     4  1.08  0.17  1.17  0.18  0.26  0.21  0.23E+14  0.37E+14  0.47E+11  0.12E+11   1.74   497.   792.     5     2.5    2  b   
 152  21 19 36.49 -42 40 19.5  0.0739     68.     55.     3  0.39  0.09  0.43  0.09  0.17  0.14  0.28E+13  0.46E+13  0.34E+11  0.77E+10   1.74    81.   135.     4     2.3    2  b   
 153  21 23 36.47 -41 40 55.5  0.0752    156.    109.     7  0.93  0.10  0.79  0.14  0.14  0.10  0.27E+14  0.38E+14  0.20E+12  0.55E+11   2.30   135.   196.    12     4.5    2  b   
 154  21 24 38.94 -41 21 12.0  0.0754     67.     55.     3  0.19  0.04  0.21  0.06  0.08  0.07  0.13E+13  0.22E+13  0.75E+11  0.24E+11   2.35    17.    29.     6     3.5    2  b   
 155* 21 25 22.98 -41 41 10.7  0.1057    129.    105.     3  0.45  0.14  0.40  0.18  0.08  0.08  0.92E+13  0.16E+14  0.18E+12  0.59E+11   2.90    52.    90.    11     6.4    2      
 156  21 27  3.74 -42 31 54.8  0.1056     97.     76.     4  1.27  0.28  1.10  0.34  0.30  0.26  0.14E+14  0.23E+14  0.15E+12  0.18E+11   2.92    93.   149.    14     7.0    2  b   
 157  21 27 25.81 -42 20 46.9  0.1374    589.    443.     5  1.06  0.21  0.40  0.20  0.02  0.02  0.19E+15  0.30E+15  0.36E+12  0.60E+11   4.70   529.   842.    32    14.3    2  c   
 158  21 28 34.99 -42 28 57.6  0.0526      0.      0.     4  0.77  0.10  0.86  0.13  0.00  0.00  0.00E+00  0.00E+00  0.55E+11  0.25E+11   2.78     0.     0.     5     2.5    2  bd  
 159  21 28 56.95 -42 39 24.7  0.1381      0.      0.     3  1.17  0.19  1.41  0.06  0.00  0.00  0.00E+00  0.00E+00  0.31E+12  0.12E+12   4.87     0.     0.    22    12.7    2  bd  
 160  21 30  8.63 -41 26 24.9  0.0731    211.    172.     3  0.62  0.28  0.20  0.17  0.03  0.03  0.13E+14  0.23E+14  0.38E+11  0.96E+10   2.88   329.   608.     6     3.5    2  bc  
 161  21 30 49.86 -42 32 39.6  0.0632    251.    205.     3  0.09  0.03  0.08  0.04  0.01  0.01  0.74E+13  0.13E+14  0.32E+11  0.61E+10   2.89   229.   390.     5     2.9    2  c   
 162  21 31 25.65 -42 18 47.0  0.0876     83.     63.     5  0.40  0.06  0.30  0.11  0.10  0.08  0.29E+13  0.45E+13  0.16E+12  0.34E+11   3.04    19.    29.    12     5.4    2  c   
 163  21 32 57.22 -41 31 53.1  0.1060      0.      0.     3  1.40  0.27  1.63  0.23  0.00  0.00  0.00E+00  0.00E+00  0.18E+12  0.15E+11   3.55     0.     0.    12     6.9    2  bd  
 164  21 34  2.48 -41 24 13.8  0.0645    407.    242.    15  0.90  0.05  0.57  0.12  0.04  0.02  0.13E+15  0.16E+15  0.21E+12  0.24E+11   2.88   628.   761.    21     5.4    2  bc  
 165  21 36  5.16 -42  8 37.8  0.0633    171.    124.     6  0.67  0.14  0.38  0.14  0.06  0.05  0.15E+14  0.23E+14  0.10E+12  0.26E+11   1.89   149.   225.     7     2.9    2  c   
 166  21 37 24.63 -41 31 45.9  0.1039    129.    101.     4  1.01  0.21  0.91  0.28  0.19  0.16  0.21E+14  0.34E+14  0.11E+12  0.95E+10   2.38   193.   308.    12     6.0    2  b   
 167  21 37 33.49 -42 30  9.0  0.0904      0.      0.     4  0.96  0.21  0.75  0.31  0.00  0.00  0.00E+00  0.00E+00  0.11E+12  0.28E+11   2.01     0.     0.     9     4.5    2  bd  
 168  21 37 43.59 -42 32 55.7  0.0720    159.    115.     6  0.60  0.08  0.30  0.16  0.05  0.04  0.10E+14  0.16E+14  0.99E+11  0.23E+11   1.82   105.   164.     9     3.7    2  bc  
 169* 21 38  4.01 -41 44 57.7  0.0670    161.    131.     3  0.53  0.19  0.42  0.21  0.07  0.07  0.15E+14  0.26E+14  0.56E+11  0.22E+11   1.77   272.   476.     4     2.3    2      
 170  21 38 11.08 -41 35 50.8  0.0818      0.      0.     3  0.35  0.15  0.18  0.12  0.00  0.00  0.00E+00  0.00E+00  0.50E+11  0.21E+11   1.86     0.     0.     6     3.5    2  cd  
 171* 21 38 38.21 -41 46  2.2  0.0746    106.     87.     3  0.76  0.17  0.83  0.23  0.21  0.18  0.13E+14  0.22E+14  0.74E+11  0.25E+11   1.77   176.   297.     5     2.9    2      
 172  21 39 46.86 -41 19 35.0  0.0570     88.     72.     3  0.42  0.19  0.13  0.11  0.04  0.05  0.14E+13  0.25E+13  0.32E+11  0.15E+11   1.89    44.    82.     3     1.7    2  bc  
 173* 21 40 34.68 -42  3 55.0  0.0709    203.    143.     7  0.72  0.07  0.68  0.10  0.09  0.06  0.39E+14  0.55E+14  0.13E+12  0.46E+11   1.75   290.   422.    10     3.8    2      
 174  21 41 28.83 -42 36 56.5  0.0709    269.    179.     9  0.42  0.06  0.25  0.04  0.02  0.02  0.25E+14  0.33E+14  0.12E+12  0.31E+11   1.78   200.   274.    13     4.3    2  bc  
 175  21 42  5.97 -41 34 19.9  0.0719     29.     23.     3  0.56  0.10  0.66  0.10  0.62  0.51  0.76E+12  0.12E+13  0.38E+11  0.71E+10   1.78    20.    33.     4     2.3    2  b   
 176* 21 44  1.42 -41 37 23.8  0.1314     95.     78.     3  1.13  0.30  1.16  0.37  0.33  0.29  0.15E+14  0.24E+14  0.31E+12  0.98E+11   3.54    47.    80.    19    11.0    2      
 177  21 44 38.24 -42 16 44.9  0.0702     88.     72.     3  0.26  0.11  0.13  0.09  0.04  0.04  0.14E+13  0.25E+13  0.21E+11  0.18E+10   1.80    67.   119.     4     2.3    2  c   
 178  21 49  8.18 -42 19 38.4  0.0628    195.    107.    21  1.09  0.04  0.53  0.09  0.07  0.04  0.28E+14  0.31E+14  0.32E+12  0.47E+11   1.75    87.    98.    22     4.8    2  bc  
 179  21 50  3.91 -41 37 57.1  0.0632    148.    121.     3  0.47  0.23  0.08  0.07  0.01  0.02  0.24E+13  0.45E+13  0.54E+11  0.14E+11   1.72    45.    86.     3     1.7    2  c   
 180* 21 50 38.00 -42 12 21.6  0.0549    168.    126.     5  0.30  0.04  0.25  0.07  0.04  0.03  0.98E+13  0.15E+14  0.66E+11  0.24E+11   1.81   147.   231.     5     2.2    2      
 181* 21 52  3.61 -41 48 47.1  0.1273    109.     85.     4  0.41  0.09  0.39  0.09  0.10  0.08  0.65E+13  0.10E+14  0.24E+12  0.32E+11   3.41    27.    43.    21    10.5    2      
 182  21 53 52.76 -42 37 35.6  0.0552    199.    156.     4  0.39  0.09  0.14  0.10  0.02  0.02  0.76E+13  0.13E+14  0.73E+11  0.15E+11   1.86   104.   181.     4     2.0    2  bc  
 183* 21 53 57.44 -42 24 34.1  0.1326    236.    192.     3  0.87  0.16  0.97  0.24  0.11  0.09  0.75E+14  0.12E+15  0.32E+12  0.71E+11   3.79   232.   387.    20    11.5    2      
 184  22  4  3.14 -42 37 58.9  0.0849     73.     59.     3  0.62  0.24  0.41  0.24  0.15  0.15  0.30E+13  0.52E+13  0.38E+11  0.28E+10   1.79    80.   140.     6     3.5    2  b   
 185  22  4 15.74 -41 36 33.7  0.0641    124.    101.     3  0.39  0.18  0.07  0.07  0.02  0.02  0.16E+13  0.29E+13  0.46E+11  0.17E+11   1.58    34.    64.     3     1.7    2  c   
 186  22  6 22.80 -41 51 30.3  0.1122      0.      0.     3  0.49  0.10  0.55  0.12  0.00  0.00  0.00E+00  0.00E+00  0.11E+12  0.39E+11   2.34     0.     0.    11     6.4    2  d   
 187  22 10  4.02 -41 55 43.0  0.0796      0.      0.     3  0.29  0.09  0.26  0.12  0.00  0.00  0.00E+00  0.00E+00  0.73E+11  0.35E+11   1.95     0.     0.     6     3.5    2  d   
 188* 22 15 22.99 -41 50 41.3  0.0675    134.    105.     4  0.89  0.17  0.90  0.18  0.18  0.14  0.23E+14  0.36E+14  0.57E+11  0.14E+11   1.87   395.   631.     5     2.5    2      
 189  22 18  9.01 -41 49 28.7  0.0936    136.    106.     4  1.02  0.26  0.20  0.17  0.04  0.05  0.52E+13  0.93E+13  0.98E+11  0.14E+11   2.09    53.    95.     9     4.5    2  c   
 190* 22 20 31.65 -41 39 30.5  0.1121    244.    184.     5  0.38  0.05  0.38  0.08  0.04  0.03  0.31E+14  0.47E+14  0.19E+12  0.31E+11   2.62   162.   247.    18     8.0    2      
 191  22 21  6.53 -42  1 13.4  0.1124    142.    100.     7  0.79  0.09  0.40  0.18  0.07  0.06  0.11E+14  0.17E+14  0.29E+12  0.45E+11   2.67    39.    57.    24     9.1    2  c   
 192  22 22  2.27 -41 49 26.9  0.0568      0.      0.     3  0.52  0.21  0.28  0.19  0.00  0.00  0.00E+00  0.00E+00  0.28E+11  0.32E+10   1.82     0.     0.     3     1.7    2  d   
 193  22 22 44.98 -41 31 46.3  0.1152     62.     45.     6  0.96  0.11  0.82  0.19  0.35  0.27  0.44E+13  0.65E+13  0.34E+12  0.37E+11   2.71    13.    19.    23     9.4    2  b   
 194  22 23  9.35 -41 53 48.7  0.0667    342.    218.    11  0.90  0.08  0.59  0.14  0.05  0.03  0.97E+14  0.13E+15  0.18E+12  0.34E+11   1.81   529.   693.    14     4.2    2  c   
 195  22 25 31.23 -42 25 24.7  0.1097    197.    161.     3  0.67  0.30  0.19  0.16  0.03  0.03  0.10E+14  0.19E+14  0.12E+12  0.19E+11   3.16    84.   155.    13     7.5    2  c   
 196  22 28 25.24 -42  8 25.7  0.0567      0.      0.     3  0.33  0.08  0.34  0.11  0.00  0.00  0.00E+00  0.00E+00  0.56E+11  0.14E+11   2.26     0.     0.     3     1.7    2  d   
 197* 22 28 30.90 -42  6 19.1  0.0739     33.     26.     4  0.90  0.24  0.42  0.26  0.34  0.34  0.64E+12  0.11E+13  0.11E+12  0.20E+11   2.23     6.    10.     7     3.5    2      
 198  22 28 37.54 -42 24 47.8  0.0739    196.    142.     6  0.79  0.09  0.60  0.19  0.08  0.06  0.32E+14  0.47E+14  0.16E+12  0.55E+11   2.25   205.   314.    11     4.5    2  b   
 199* 22 30 48.58 -42 10  9.0  0.0570    101.     73.     6  0.59  0.07  0.54  0.10  0.14  0.11  0.76E+13  0.11E+14  0.11E+12  0.32E+11   2.24    67.   100.     7     2.9    2      
 200  22 31 10.53 -42 35 33.3  0.0744    152.     99.    10  0.94  0.08  0.54  0.17  0.09  0.07  0.17E+14  0.23E+14  0.23E+12  0.38E+11   2.28    73.    99.    17     5.4    2  bc  
 201  22 32 40.94 -42  8  5.2  0.1171      0.      0.     3  1.08  0.39  0.85  0.44  0.00  0.00  0.00E+00  0.00E+00  0.18E+12  0.48E+11   3.64     0.     0.    16     9.2    2  d   
 202  22 33  5.78 -41 40 26.2  0.0743    255.    185.     6  0.68  0.10  0.24  0.10  0.03  0.02  0.22E+14  0.33E+14  0.18E+12  0.37E+11   2.26   120.   183.    11     4.5    2  c   
 203* 22 33 51.11 -41 50 45.3  0.1167    131.    107.     3  1.15  0.26  1.29  0.26  0.26  0.22  0.31E+14  0.51E+14  0.21E+12  0.29E+11   3.59   147.   242.    16     9.2    2      
 204  22 34 10.52 -41 38 57.0  0.0576    131.    102.     4  1.00  0.20  0.93  0.27  0.19  0.16  0.22E+14  0.35E+14  0.13E+12  0.38E+11   2.29   174.   283.     5     2.5    2  b   
 205  22 34 33.21 -41 59  4.3  0.1098    142.    116.     3  0.12  0.03  0.13  0.03  0.02  0.02  0.36E+13  0.59E+13  0.14E+12  0.21E+11   3.30    25.    41.    13     7.5    2  c   
 206  22 35 58.12 -41 41  1.0  0.0935    185.    145.     4  0.05  0.01  0.01  0.01  0.00  0.00  0.26E+12  0.47E+12  0.91E+11  0.69E+10   2.77     3.     5.    11     5.5    2  c   
 207  22 39  8.09 -41 15 34.8  0.1031    118.     96.     3  0.14  0.02  0.17  0.02  0.04  0.03  0.33E+13  0.54E+13  0.15E+12  0.33E+11   3.04    22.    36.    11     6.4    2  b   
 208* 22 39 38.20 -42 10 15.1  0.1101    200.    157.     4  0.55  0.12  0.46  0.15  0.06  0.05  0.26E+14  0.41E+14  0.23E+12  0.39E+11   3.27   110.   177.    17     8.5    2      
 209  22 43  2.43 -41 25 19.3  0.1223     78.     64.     3  0.71  0.31  0.29  0.23  0.10  0.11  0.25E+13  0.45E+13  0.93E+11  0.48E+10   3.31    27.    48.    13     7.5    2  bc  
 210  22 45  4.56 -42 33 56.3  0.0671    138.    113.     3  0.39  0.13  0.34  0.15  0.07  0.06  0.90E+13  0.15E+14  0.11E+12  0.41E+11   2.16    84.   146.     4     2.3    2  b   
 211  22 45 35.61 -41 45  4.7  0.1078      0.      0.     6  0.72  0.11  0.57  0.15  0.00  0.00  0.00E+00  0.00E+00  0.23E+12  0.42E+11   2.74     0.     0.    19     7.8    2  d   
 212  22 46 43.78 -41 22 47.1  0.1253    104.     71.     8  0.93  0.11  0.50  0.15  0.13  0.10  0.75E+13  0.10E+14  0.37E+12  0.30E+11   3.43    20.    29.    31    11.0    2  bc  
 213  22 47 20.97 -42 12 13.0  0.0862      0.      0.     3  0.05  0.01  0.05  0.01  0.00  0.00  0.00E+00  0.00E+00  0.60E+11  0.24E+11   2.33     0.     0.     6     3.5    2  cd  
 214  22 47 21.37 -42 30 45.4  0.0862    124.     93.     5  0.39  0.08  0.29  0.09  0.06  0.05  0.62E+13  0.95E+13  0.84E+11  0.20E+11   2.26    74.   114.    10     4.5    2  c   
 215  22 47 24.67 -42 43 12.3  0.1260    272.    213.     4  1.06  0.28  0.43  0.29  0.04  0.04  0.44E+14  0.76E+14  0.18E+12  0.83E+10   3.53   252.   430.    19     9.5    2  bc  
 216  22 47 49.42 -42 17  3.7  0.1285    338.    216.    11  1.21  0.07  0.89  0.18  0.07  0.05  0.14E+15  0.18E+15  0.52E+12  0.37E+11   3.68   272.   352.    48    14.5    2  c   
 217  22 52 12.27 -41 22  4.6  0.1020    170.    128.     5  0.86  0.14  0.52  0.22  0.08  0.07  0.21E+14  0.33E+14  0.99E+11  0.10E+11   1.99   211.   330.    12     5.4    2  bc  
 218  22 52 57.10 -42 26 32.2  0.0554    229.    146.    11  0.66  0.06  0.40  0.07  0.05  0.03  0.29E+14  0.38E+14  0.14E+12  0.31E+11   1.72   215.   281.    10     3.0    2  bc  
 219* 22 53 34.08 -42  4 28.7  0.1030     42.     33.     4  1.12  0.18  1.18  0.23  0.76  0.61  0.29E+13  0.45E+13  0.71E+11  0.83E+10   1.94    40.    64.    10     5.0    2      
 220* 22 54 17.00 -42 17 28.7  0.1483    193.    157.     3  1.31  0.37  1.32  0.46  0.18  0.16  0.68E+14  0.11E+15  0.23E+12  0.51E+11   3.70   302.   508.    21    12.1    2      
 221  22 59 10.45 -41 34  6.0  0.0451     46.     35.     5  0.47  0.11  0.16  0.07  0.10  0.08  0.48E+12  0.76E+12  0.63E+11  0.18E+11   2.37     8.    12.     6     2.7    2  bc  
 222  22 59 31.70 -42 25 34.9  0.0875    338.    264.     4  0.70  0.17  0.35  0.21  0.03  0.03  0.55E+14  0.93E+14  0.11E+12  0.49E+11   2.13   484.   840.     8     4.0    2  bc  
 223* 23  0 49.64 -42 34 39.9  0.1357     64.     52.     3  0.24  0.06  0.26  0.06  0.11  0.09  0.15E+13  0.24E+13  0.24E+12  0.42E+11   4.28     6.    10.    22    12.7    2      
 224* 23  1 47.19 -41 29 54.7  0.1005    140.    109.     4  0.48  0.11  0.34  0.13  0.07  0.06  0.93E+13  0.15E+14  0.95E+11  0.14E+11   2.46    98.   158.    12     6.0    2      
 225  23  2 43.34 -41 49 12.0  0.1421    575.    417.     6  1.09  0.17  0.59  0.20  0.03  0.02  0.27E+15  0.41E+15  0.67E+12  0.11E+12   4.74   409.   613.    42    17.1    2  c   
 226* 23  2 45.67 -42 25 10.7  0.0992    312.    255.     3  0.55  0.10  0.62  0.13  0.05  0.04  0.84E+14  0.14E+15  0.12E+12  0.43E+11   2.38   710.  1198.     9     5.2    2      
 227  23  5 23.84 -42 27 58.6  0.0872    181.    121.     9  1.08  0.09  1.02  0.10  0.15  0.10  0.47E+14  0.63E+14  0.27E+12  0.77E+11   1.99   175.   240.    16     5.3    2  b   
 228  23 10 13.76 -41 32 28.1  0.0969    163.    133.     3  0.07  0.01  0.08  0.02  0.01  0.01  0.29E+13  0.47E+13  0.45E+11  0.59E+09   2.25    64.   105.     8     4.6    2  c   
 229  23 10 27.86 -42 41  8.5  0.0551    133.    109.     3  0.21  0.05  0.23  0.05  0.05  0.04  0.57E+13  0.93E+13  0.40E+11  0.74E+10   1.85   141.   233.     3     1.7    2  b   
 230  23 10 48.90 -42 43 18.4  0.0983    228.    166.     6  0.78  0.13  0.20  0.11  0.02  0.02  0.15E+14  0.23E+14  0.25E+12  0.42E+11   2.18    60.    93.    15     6.1    2  bc  
 231* 23 12  6.68 -42 31  3.9  0.1027    124.    102.     3  0.29  0.03  0.35  0.04  0.07  0.06  0.75E+13  0.12E+14  0.90E+11  0.24E+11   2.31    83.   138.     9     5.2    2      
 232  23 13 43.47 -42 31 25.9  0.0988    169.    132.     4  0.88  0.14  0.94  0.17  0.15  0.12  0.37E+14  0.59E+14  0.33E+12  0.93E+11   5.36   115.   184.    17     8.5    2  b   
 233  23 14 40.62 -42 37 47.6  0.1139    181.    142.     4  0.93  0.27  0.43  0.25  0.06  0.06  0.20E+14  0.33E+14  0.29E+12  0.26E+11   6.66    68.   113.    27    13.5    2  bc  
 234  23 16 36.79 -42 13 36.1  0.1132    193.    132.     8  1.07  0.13  0.69  0.19  0.10  0.07  0.36E+14  0.50E+14  0.87E+12  0.13E+12   6.49    41.    58.    46    16.3    2  c   
 235  23 16 37.61 -42 19 41.8  0.0539    561.    272.    35  1.76  0.05  0.27  0.17  0.01  0.01  0.12E+15  0.14E+15  0.74E+12  0.81E+11   4.63   160.   185.    30     5.7    2  bc  
 236  23 18 38.86 -41 18 50.7  0.0905    119.     93.     4  0.76  0.20  0.25  0.18  0.06  0.06  0.49E+13  0.85E+13  0.21E+12  0.59E+11   5.03    23.    41.    15     7.5    2  bc  
 237  23 19 12.45 -42 13 58.4  0.0883    403.    219.    22  1.45  0.06  0.72  0.10  0.05  0.03  0.16E+15  0.18E+15  0.12E+13  0.19E+12   4.87   137.   151.    44    10.1    3  bc  
 238  23 20  6.97 -42 39 57.2  0.0953    167.    118.     7  1.23  0.18  0.70  0.16  0.11  0.08  0.27E+14  0.39E+14  0.46E+12  0.10E+12   5.27    59.    85.    20     8.2    3  b   
 239  23 21  2.86 -41 24 37.4  0.0553    375.    306.     3  0.46  0.10  0.50  0.13  0.04  0.03  0.97E+14  0.16E+15  0.50E+11  0.18E+11   4.64  1944.  3295.     3     1.7    2  b   
 240* 23 21 12.89 -41 48 11.9  0.1304     94.     77.     3  0.85  0.33  0.55  0.34  0.16  0.16  0.68E+13  0.12E+14  0.47E+12  0.62E+11   8.79    15.    25.    33    19.1    2      
 241* 23 26 26.47 -42 21 42.4  0.0920    159.    125.     4  0.76  0.14  0.53  0.27  0.09  0.08  0.19E+14  0.31E+14  0.16E+12  0.36E+11   5.14   114.   189.    17     8.5    1      
 242  23 29 14.66 -41 52  1.1  0.0949    363.    255.     7  1.67  0.28  0.81  0.27  0.06  0.05  0.15E+15  0.21E+15  0.25E+12  0.38E+11   3.52   598.   869.    21     7.9    1  bc  
 243* 23 31 19.73 -41 59 30.5  0.0964     84.     69.     3  0.32  0.09  0.28  0.13  0.09  0.08  0.27E+13  0.47E+13  0.11E+12  0.25E+11   3.08    26.    45.    10     5.8    1      
 244  23 32  2.32 -42 39  9.8  0.0913    352.    276.     4  0.90  0.18  0.70  0.30  0.05  0.05  0.12E+15  0.20E+15  0.12E+12  0.19E+11   3.20  1044.  1702.    12     6.0    1  b   
 245  23 36  7.37 -42 37 31.9  0.0877    416.    293.     7  0.71  0.10  0.65  0.07  0.04  0.03  0.16E+15  0.22E+15  0.20E+12  0.51E+11   2.15   789.  1132.    14     5.3    3  b   
 246  23 38 53.14 -41 53 30.7  0.0606    120.     85.     7  1.05  0.12  0.99  0.11  0.22  0.16  0.20E+14  0.28E+14  0.64E+11  0.18E+11   2.06   310.   446.     8     3.0    2  b   
 247  23 39  0.97 -42 22 23.0  0.0874    225.    146.    10  1.20  0.10  0.69  0.17  0.08  0.06  0.49E+14  0.64E+14  0.21E+12  0.26E+11   2.05   233.   311.    17     5.4    2  bc  
 248  23 39 18.83 -42 39 45.6  0.0606     99.     81.     3  0.27  0.06  0.29  0.07  0.08  0.07  0.40E+13  0.66E+13  0.62E+11  0.34E+11   1.99    65.   113.     3     1.7    2  b   
 249  23 39 42.73 -42 22 29.7  0.0829    122.     99.     3  0.16  0.05  0.13  0.07  0.03  0.03  0.26E+13  0.44E+13  0.63E+11  0.20E+11   2.01    41.    72.     6     3.5    2  c   
 250* 23 41  0.34 -41 56  7.8  0.1114      9.      7.     3  0.25  0.07  0.27  0.07  0.79  0.68  0.31E+11  0.50E+11  0.87E+11  0.17E+11   2.55     0.     1.    10     5.8    2      
 251  23 41  5.08 -41 46 27.9  0.0882    292.    220.     5  0.31  0.06  0.22  0.06  0.02  0.02  0.26E+14  0.40E+14  0.15E+12  0.53E+11   2.03   179.   282.     9     4.0    2  c   
 252  23 42 30.48 -41 32 40.8  0.0401    146.    115.     4  0.24  0.05  0.15  0.08  0.03  0.03  0.45E+13  0.74E+13  0.56E+11  0.19E+11   3.03    79.   134.     4     2.0    2  c   
 253  23 42 30.98 -42  1 11.4  0.0878    410.    261.    11  0.56  0.05  0.29  0.08  0.02  0.01  0.69E+14  0.89E+14  0.17E+12  0.15E+11   2.09   409.   534.    19     5.7    2  c   
 254  23 44 11.35 -41 44 58.9  0.0877      0.      0.     4  0.49  0.11  0.30  0.16  0.00  0.00  0.00E+00  0.00E+00  0.61E+11  0.18E+11   1.74     0.     0.     7     3.5    2  cd  
 255  23 44 19.41 -42 31 10.6  0.0798     66.     54.     3  0.79  0.14  0.92  0.13  0.37  0.31  0.56E+13  0.92E+13  0.37E+11  0.10E+11   1.69   153.   255.     5     2.9    2  b   
 256* 23 47 43.30 -42 22 22.6  0.0870    259.    188.     6  0.69  0.08  0.66  0.11  0.07  0.05  0.62E+14  0.90E+14  0.13E+12  0.47E+11   1.71   466.   700.    10     4.1    2      
 257  23 49 47.33 -41 23 47.9  0.0656      0.      0.     3  0.55  0.14  0.61  0.13  0.00  0.00  0.00E+00  0.00E+00  0.44E+11  0.16E+11   1.65     0.     0.     3     1.7    2  bd  
 258* 23 50 20.37 -42 10  2.6  0.0663    114.     83.     6  0.91  0.14  0.69  0.15  0.16  0.12  0.12E+14  0.18E+14  0.81E+11  0.17E+11   1.66   155.   229.     7     2.9    2      
 259  23 51 18.95 -42 32 50.2  0.0869    211.    141.     9  0.74  0.06  0.65  0.08  0.08  0.06  0.40E+14  0.54E+14  0.17E+12  0.32E+11   1.72   233.   315.    14     4.7    2  b   
 260* 23 52 46.78 -42  2 51.5  0.1431    147.    120.     3  0.79  0.34  0.52  0.27  0.09  0.09  0.15E+14  0.27E+14  0.18E+12  0.15E+11   3.78    86.   147.    19    11.0    2      
 261  23 53 47.33 -41 34 16.3  0.0397    220.    180.     3  0.45  0.16  0.38  0.18  0.05  0.04  0.25E+14  0.43E+14  0.26E+11  0.13E+11   3.61   967.  1710.     4     2.3    2  b   
 262  23 54 20.16 -41 27 30.5  0.0609    350.    228.    10  0.60  0.06  0.34  0.06  0.03  0.02  0.59E+14  0.77E+14  0.17E+12  0.26E+11   2.33   350.   463.    12     3.8    2  bc  
 263  23 56 23.08 -41 49 23.6  0.0529      0.      0.     4  0.53  0.15  0.39  0.12  0.00  0.00  0.00E+00  0.00E+00  0.51E+11  0.20E+11   2.67     0.     0.     4     2.0    2  d   
 264* 23 57  0.57 -41 42 54.5  0.0606    141.    115.     3  0.34  0.12  0.25  0.14  0.05  0.05  0.70E+13  0.12E+14  0.92E+11  0.22E+11   2.32    77.   134.     4     2.3    2      
 265* 23 58 52.89 -42  1 54.8  0.0527     20.     16.     3  0.53  0.21  0.33  0.21  0.46  0.47  0.18E+12  0.31E+12  0.44E+11  0.14E+11   2.62     4.     7.     3     1.7    2      


==> tab01f.dat <==

LCRS -45deg Group Catalogue

================================================================================================================
The properties of each LCRS group.

Group data are listed according to the following format:

Col 1:     Group ID; an asterisk (*) appended to the group id indicates that the group is a member of the
              clean sample.
Cols 2-4:  Group barycenter RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  Group barycenter DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     Group redshift, corrected for motion relative to the Cosmic Microwave Background, cz_cmb, in km/s.
Col 9:     Group line-of-sight velocity dispersion, sigma_los, in km/s.
Col 10:    Formal standard error in the group line-of-sight velocity dispersion, in km/s.
Col 11:    The observed number of LCRS galaxies (including any 55-arcsec "orphans") comprising the group, N_obs.
Col 12:    The mean pairwise separation, Rp, in Mpc/h.
Col 13:    The estimated rms error in Rp, in Mpc/h.
Col 14:    The harmonic radius, Rh, in Mpc/h.
Col 15:    The estimated rms error in Rh, in Mpc/h.
Col 16:    The crossing time, t_cr, as a fraction of the Hubble time (1/H0).
Col 17:    The estimated rms error in t_cr as a fraction of the Hubble time (1/H0).
Col 18:    The group's virial mass, M_vir, in M_sun/h. 
Col 19:    The estimated rms error in M_vir, in M_sun/h.
Col 20:    The total group LCRS R-band luminosity, L_tot, in L_sun/h^2.
Col 21:    The estimated rms error in L_tot, in L_sun/h^2.
Col 22:    The ratio, L_rat, by which the sum of the luminosities of the observed N_obs galaxies must be
              multiplied in order to obtain an estimate of the group's total (LCRS R-band) luminosity, L_tot.
Col 23:    The group mass-to-light ratio, M/L, in h M_sun/L_sun (LCRS R-band).
Col 24:    The estimated rms error in M/L, in h M_sun/L_sun (LCRS R-band).
Col 25:    An estimate of the group's Abell counts, C_grp; note that, for Abell clusters in the LCRS, 
              we find that C_grp = 0.19 C_ACO + 12, where C_ACO is the value for the Abell counts from 
              Abell, Corwin, and Olowin (1989).
Col 26:    The estimated rms error in C_grp, based upon Poisson statistics of the observed number of
              LCRS member galaxies within a projected distance of 1.5 Mpc/h of the group center.
Col 27:    The type of group:  
              1 = group is within the borders of a 50-fiber field.
              2 = group is within the borders of a 112-fiber field.
              3 = group straddles the border of a 50-fiber and a 112-fiber field.
Col 28:    A column to reference any applicable table notes:
              a = The group's crossing time t_cr is greater than a Hubble time (1/H0).
              b = The group's barycenter is closer than 2Rp to a slice edge.
              c = The group contains at least one 55-arcsec "orphan" with a faked velocity.
              d = The group's line-of-sight velocity dispersion, corrected for galaxy velocity errors, 
                     is less than or equal to 0 km/s.  
================================================================================================================


   1*  0  0 27.94 -45 10 47.5  0.1296    277.    208.     5  1.51  0.23  1.45  0.27  0.14  0.11  0.15E+15  0.23E+15  0.30E+12  0.33E+11   3.71   518.   787.    25    11.2    2      
   2   0  1 27.29 -44 22 37.7  0.1403    157.    108.     8  1.33  0.15  0.83  0.19  0.14  0.10  0.29E+14  0.40E+14  0.79E+12  0.16E+12   4.39    36.    51.    46    16.3    2  bc  
   3   0  3 48.28 -44 24 22.2  0.1298    253.    207.     3  0.35  0.15  0.15  0.11  0.02  0.02  0.13E+14  0.24E+14  0.19E+12  0.35E+11   3.64    69.   125.    16     9.2    2  c   
   4   0  4 43.76 -44 40 45.0  0.0460    390.    225.    17  0.76  0.03  0.55  0.09  0.04  0.02  0.12E+15  0.13E+15  0.18E+12  0.26E+11   2.31   638.   748.    17     4.1    2  bc  
   5   0  5  6.91 -44 31 50.0  0.0381     20.     16.     3  0.52  0.17  0.54  0.15  0.72  0.62  0.30E+12  0.50E+12  0.29E+11  0.12E+11   2.69    10.    18.     3     1.7    2  b   
   6   0  5 31.74 -44 26 29.5  0.0842     13.     10.     4  0.49  0.17  0.20  0.10  0.41  0.38  0.51E+11  0.83E+11  0.54E+11  0.15E+11   1.71     1.     2.     7     3.5    2  bc  
   7*  0 11  7.11 -45 23 39.1  0.1374    491.    369.     5  0.85  0.18  0.70  0.14  0.04  0.03  0.24E+15  0.36E+15  0.43E+12  0.11E+12   3.31   551.   848.    26    11.6    2      
   8*  0 12 14.41 -45 16 38.9  0.1248    210.    165.     4  0.80  0.16  0.82  0.15  0.10  0.08  0.51E+14  0.80E+14  0.15E+12  0.28E+11   2.79   330.   524.    17     8.5    2      
   9   0 12 55.77 -44 34 36.1  0.1352    228.    165.     6  1.10  0.18  0.49  0.21  0.06  0.05  0.35E+14  0.54E+14  0.37E+12  0.44E+11   3.35    95.   145.    30    12.2    2  bc  
  10   0 13 48.50 -45 34 13.1  0.1376    178.    139.     4  1.35  0.18  1.50  0.22  0.23  0.18  0.66E+14  0.10E+15  0.31E+12  0.16E+11   3.65   215.   339.    22    11.0    2  b   
  11   0 14 11.25 -44 55  1.7  0.1297    130.    102.     4  1.03  0.27  0.53  0.31  0.11  0.11  0.12E+14  0.21E+14  0.36E+12  0.14E+12   3.42    34.    59.    20    10.0    2  c   
  12*  0 16  3.06 -45 12 35.0  0.0423     69.     57.     3  0.49  0.22  0.17  0.13  0.06  0.07  0.11E+13  0.20E+13  0.57E+11  0.16E+11   2.47    20.    36.     3     1.7    2      
  13   0 22  4.59 -45 34 16.0  0.0666    103.     84.     3  0.04  0.01  0.05  0.01  0.01  0.01  0.75E+12  0.12E+13  0.63E+11  0.23E+11   1.91    12.    20.     4     2.3    2  c   
  14   0 33 52.31 -44 50 35.0  0.1476     85.     70.     3  0.25  0.09  0.19  0.10  0.06  0.06  0.19E+13  0.33E+13  0.43E+12  0.79E+11   4.19     5.     8.    27    15.6    1  c   
  15*  0 35 25.11 -44 57 23.6  0.0884     89.     73.     3  0.82  0.30  0.55  0.34  0.16  0.17  0.60E+13  0.11E+14  0.15E+12  0.11E+11   3.78    39.    69.    10     5.8    1      
  16   0 40  8.48 -45 36 30.2  0.1331    194.    136.     7  1.13  0.12  0.83  0.22  0.11  0.09  0.43E+14  0.62E+14  0.68E+12  0.13E+12   4.72    63.    91.    42    15.9    2  bc  
  17*  0 40 25.82 -45  7 11.8  0.1327    252.    190.     5  1.78  0.22  1.87  0.26  0.20  0.15  0.17E+15  0.25E+15  0.47E+12  0.59E+11   4.65   355.   538.    32    14.3    2      
  18   0 40 27.83 -44 32 47.9  0.1285    285.    223.     4  1.02  0.27  0.41  0.26  0.04  0.04  0.47E+14  0.79E+14  0.35E+12  0.48E+11   4.28   132.   224.    23    11.5    2  bc  
  19   0 41 30.05 -44 39 47.9  0.1216    207.    169.     3  0.70  0.32  0.19  0.16  0.02  0.03  0.11E+14  0.21E+14  0.30E+12  0.88E+11   3.89    37.    69.    15     8.7    2  c   
  20*  0 42 24.70 -44 24 38.6  0.1047    122.    100.     3  0.32  0.06  0.36  0.07  0.08  0.07  0.75E+13  0.12E+14  0.87E+11  0.97E+10   2.99    87.   143.    12     6.9    2      
  21*  0 44 54.43 -45  5  1.7  0.1205    376.    283.     5  0.92  0.19  0.60  0.22  0.04  0.04  0.12E+15  0.18E+15  0.40E+12  0.96E+11   3.59   300.   470.    23    10.3    2      
  22   0 47 30.73 -45 12 29.3  0.1207      0.      0.     3  0.86  0.27  0.76  0.35  0.00  0.00  0.00E+00  0.00E+00  0.16E+12  0.12E+11   3.58     0.     0.    14     8.1    2  d   
  23   0 49 33.55 -45 19 22.0  0.0896    265.    200.     5  0.30  0.06  0.23  0.06  0.02  0.02  0.22E+14  0.34E+14  0.12E+12  0.98E+10   2.37   181.   278.    11     4.9    2  c   
  24   0 50 53.26 -45  0 22.2  0.0710    201.    141.     7  0.46  0.05  0.38  0.08  0.05  0.04  0.21E+14  0.30E+14  0.13E+12  0.39E+11   2.09   160.   232.    11     4.2    2  c   
  25*  0 51 16.68 -45 22 11.8  0.1193    109.     89.     3  0.39  0.10  0.43  0.08  0.11  0.09  0.72E+13  0.12E+14  0.19E+12  0.49E+11   3.52    39.    65.    14     8.1    2      
  26   0 53 20.81 -44 51 11.0  0.1196      0.      0.     3  0.83  0.22  0.86  0.25  0.00  0.00  0.00E+00  0.00E+00  0.19E+12  0.88E+11   3.35     0.     0.    14     8.1    2  d   
  27   0 53 25.93 -44 56 56.8  0.0902    145.    114.     4  0.31  0.07  0.21  0.09  0.04  0.03  0.61E+13  0.99E+13  0.10E+12  0.38E+11   2.34    60.   100.     8     4.0    2  c   
  28   0 53 53.76 -45  7 12.5  0.0769    169.    138.     3  0.50  0.24  0.07  0.07  0.01  0.01  0.29E+13  0.55E+13  0.75E+11  0.35E+11   1.75    39.    76.     5     2.9    2  c   
  29   0 55 26.52 -44 30 23.8  0.1334      0.      0.     4  1.12  0.15  1.28  0.15  0.00  0.00  0.00E+00  0.00E+00  0.29E+12  0.29E+11   3.76     0.     0.    24    12.0    2  bd  
  30*  0 58 13.57 -44 42 54.4  0.0908    174.    142.     3  0.27  0.02  0.33  0.02  0.05  0.04  0.14E+14  0.23E+14  0.63E+11  0.16E+11   2.02   219.   362.     6     3.5    2      
  31   1  2 12.36 -44 34 43.6  0.1386     93.     73.     4  1.18  0.23  1.17  0.27  0.34  0.28  0.14E+14  0.22E+14  0.16E+12  0.57E+10   3.04    86.   136.    18     9.0    2  b   
  32   1  3 19.21 -44 40  4.1  0.0540    140.    101.     6  0.49  0.10  0.17  0.06  0.03  0.03  0.47E+13  0.70E+13  0.59E+11  0.25E+11   1.93    80.   125.     6     2.4    2  c   
  33   1  4  8.67 -44 35 19.7  0.1383    324.    244.     5  0.34  0.08  0.13  0.05  0.01  0.01  0.20E+14  0.31E+14  0.23E+12  0.25E+11   3.01    88.   137.    22     9.8    2  c   
  34   1  4 52.38 -45 35 18.1  0.1196     99.     78.     4  0.74  0.09  0.85  0.10  0.23  0.18  0.12E+14  0.18E+14  0.13E+12  0.22E+11   2.35    88.   139.    13     6.5    2  b   
  35*  1  5 59.25 -45 26 47.4  0.1400    164.    134.     3  0.91  0.22  0.99  0.26  0.16  0.14  0.37E+14  0.61E+14  0.16E+12  0.21E+11   3.11   230.   382.    15     8.7    2      
  36   1  9 19.82 -44 43 31.2  0.0521    138.    113.     3  0.33  0.15  0.08  0.07  0.02  0.02  0.21E+13  0.38E+13  0.50E+11  0.29E+11   2.61    42.    81.     3     1.7    2  c   
  37   1 11 11.56 -45 18 20.4  0.0818    317.    259.     3  1.10  0.25  1.24  0.23  0.11  0.09  0.17E+15  0.29E+15  0.77E+11  0.20E+11   2.29  2273.  3783.     6     3.5    2  b   
  38   1 11 31.80 -45 43 17.2  0.0891    111.     91.     3  0.30  0.12  0.19  0.12  0.05  0.05  0.33E+13  0.58E+13  0.87E+11  0.32E+11   2.39    38.    68.     6     3.5    2  bc  
  39*  1 11 45.48 -44 52 48.8  0.0772    282.    231.     3  0.58  0.15  0.62  0.16  0.06  0.05  0.69E+14  0.11E+15  0.45E+11  0.67E+10   2.29  1511.  2510.     6     3.5    2      
  40   1 12 27.23 -45 23 50.7  0.0889     83.     68.     3  1.13  0.28  1.26  0.24  0.41  0.34  0.12E+14  0.20E+14  0.11E+12  0.23E+11   2.36   106.   175.     6     3.5    2  b   
  41*  1 13 29.07 -44 42 49.5  0.1228     75.     59.     4  0.47  0.09  0.45  0.13  0.16  0.13  0.35E+13  0.56E+13  0.17E+12  0.30E+11   3.33    20.    32.    17     8.5    2      
  42   1 15 43.08 -44 38  5.9  0.0914    388.    224.    17  1.38  0.07  1.07  0.08  0.07  0.04  0.22E+15  0.26E+15  0.39E+12  0.33E+11   2.44   582.   674.    31     7.5    2  b   
  43*  1 16 36.35 -45 10 48.0  0.0892    270.    221.     3  0.67  0.23  0.55  0.27  0.05  0.05  0.56E+14  0.95E+14  0.55E+11  0.90E+10   2.42  1025.  1756.     6     3.5    2      
  44   1 17 28.59 -44 25 19.2  0.1225    196.    154.     4  0.27  0.06  0.26  0.06  0.04  0.03  0.14E+14  0.22E+14  0.15E+12  0.27E+11   3.30    91.   144.    17     8.5    2  c   
  45   1 17 32.56 -44 31 41.7  0.1177     24.     20.     3  0.79  0.21  0.85  0.29  0.93  0.82  0.71E+12  0.12E+13  0.14E+12  0.13E+11   3.47     5.     8.    13     7.5    2  b   
  46   1 19 48.30 -45 29 53.6  0.1201    106.     83.     4  0.44  0.13  0.11  0.07  0.03  0.03  0.17E+13  0.29E+13  0.25E+12  0.49E+11   4.24     7.    12.    20    10.0    2  c   
  47*  1 19 59.18 -44 48 13.8  0.1017    223.    157.     7  1.31  0.14  0.97  0.22  0.12  0.09  0.67E+14  0.96E+14  0.34E+12  0.10E+12   3.42   196.   285.    22     8.3    2      
  48   1 19 59.60 -44 21 46.2  0.0898    160.    125.     4  1.05  0.25  0.27  0.22  0.04  0.05  0.94E+13  0.17E+14  0.17E+12  0.52E+11   3.03    56.   100.     9     4.5    2  bc  
  49   1 20 30.97 -44 47 57.2  0.0903    335.    236.     7  0.88  0.13  0.38  0.16  0.03  0.03  0.59E+14  0.87E+14  0.31E+12  0.14E+12   3.02   189.   289.    16     6.0    2  c   
  50   1 21 18.68 -44 37 15.6  0.1499    387.    303.     4  0.58  0.16  0.34  0.15  0.02  0.02  0.71E+14  0.12E+15  0.68E+12  0.95E+11   7.34   105.   172.    44    22.0    2  c   
  51   1 23  8.34 -44 17 36.3  0.1004    110.     90.     3  0.71  0.20  0.70  0.25  0.17  0.15  0.12E+14  0.20E+14  0.99E+11  0.36E+11   3.29   118.   203.    10     5.8    2  b   
  52   1 24 39.64 -44 40  9.2  0.0782     49.     40.     3  0.35  0.15  0.14  0.11  0.08  0.09  0.46E+12  0.83E+12  0.49E+11  0.13E+11   2.59     9.    17.     7     4.0    2  c   
  53   1 24 41.05 -45 34 25.7  0.0914    113.     89.     4  0.84  0.18  0.78  0.22  0.19  0.15  0.14E+14  0.22E+14  0.96E+11  0.13E+11   2.92   146.   233.    11     5.5    2  b   
  54   1 28  1.40 -45 32 40.6  0.0888    143.    117.     3  1.13  0.29  1.23  0.28  0.23  0.20  0.35E+14  0.58E+14  0.12E+12  0.64E+11   2.74   300.   522.     7     4.0    2  b   
  55   1 28 43.44 -44 29 59.3  0.1269    392.    320.     3  0.86  0.38  0.31  0.25  0.02  0.02  0.67E+14  0.12E+15  0.17E+12  0.24E+11   4.35   390.   713.    17     9.8    2  bc  
  56*  1 28 45.05 -44 53 44.6  0.1188    143.    117.     3  1.19  0.21  1.37  0.25  0.26  0.22  0.39E+14  0.64E+14  0.15E+12  0.22E+11   3.85   263.   434.    15     8.7    2      
  57   1 28 59.63 -44 45 28.4  0.1241    180.    131.     6  1.80  0.25  1.10  0.45  0.16  0.14  0.50E+14  0.75E+14  0.36E+12  0.40E+11   4.19   140.   212.    25    11.2    2  b   
  58*  1 32 39.06 -45 15 26.4  0.1155    369.    289.     4  0.89  0.17  0.86  0.21  0.06  0.05  0.16E+15  0.26E+15  0.22E+12  0.52E+11   3.62   740.  1186.    19     9.5    2      
  59   1 35 57.47 -44 56  1.9  0.1214    229.    161.     7  0.64  0.10  0.41  0.09  0.05  0.03  0.30E+14  0.42E+14  0.28E+12  0.35E+11   2.99   106.   152.    26     9.8    2  c   
  60   1 36  6.18 -44 57 53.8  0.0605     25.     21.     3  0.55  0.25  0.16  0.13  0.17  0.19  0.14E+12  0.26E+12  0.28E+11  0.15E+11   1.92     5.    10.     4     2.3    2  c   
  61   1 39  9.74 -44 51  7.6  0.0946    200.    156.     4  0.11  0.03  0.08  0.03  0.01  0.01  0.47E+13  0.75E+13  0.84E+11  0.14E+11   2.17    56.    90.    10     5.0    2  c   
  62   1 39 49.76 -44 23 58.4  0.0886     68.     55.     3  0.46  0.06  0.56  0.05  0.22  0.18  0.36E+13  0.59E+13  0.14E+12  0.60E+11   2.00    27.    45.     6     3.5    2  b   
  63*  1 40 45.32 -44 42 40.6  0.0909    175.    137.     4  0.46  0.13  0.33  0.12  0.05  0.04  0.14E+14  0.22E+14  0.64E+11  0.80E+10   2.10   218.   351.     8     4.0    2      
  64*  1 40 55.13 -45 17 19.1  0.0943    102.     84.     3  0.63  0.22  0.49  0.26  0.13  0.13  0.72E+13  0.12E+14  0.58E+11  0.11E+11   2.18   124.   214.     8     4.6    2      
  65*  1 43 30.48 -45 11 39.2  0.0975    132.    108.     3  0.90  0.13  1.07  0.16  0.22  0.18  0.26E+14  0.42E+14  0.13E+12  0.23E+11   4.67   202.   333.    15     8.7    1      
  66   1 44 47.89 -44 44  1.9  0.0894    178.    125.     7  1.60  0.17  1.39  0.27  0.21  0.15  0.62E+14  0.88E+14  0.33E+12  0.58E+11   5.33   184.   264.    23     9.4    1  b   
  67   1 52 13.90 -45 30 54.7  0.0889    187.    153.     3  0.85  0.28  0.72  0.35  0.10  0.10  0.35E+14  0.60E+14  0.20E+12  0.20E+11   4.53   178.   304.    11     6.4    1  b   
  68   1 54 24.80 -44 21  5.1  0.0845    140.    110.     4  1.18  0.25  1.01  0.33  0.19  0.16  0.28E+14  0.44E+14  0.18E+12  0.35E+11   4.86   150.   241.    16     8.0    1  b   
  69   1 56 56.08 -44 40 49.6  0.0847      0.      0.     4  0.21  0.05  0.16  0.06  0.00  0.00  0.00E+00  0.00E+00  0.12E+12  0.35E+11   2.15     0.     0.     9     4.5    2  cd  
  70   2  0  1.28 -44 59 43.7  0.0644    486.    253.    26  1.23  0.04  0.79  0.09  0.04  0.02  0.26E+15  0.27E+15  0.29E+12  0.34E+11   1.97   889.   939.    28     5.5    2  bc  
  71   2  1 56.63 -44 26 45.0  0.0658    120.     98.     3  0.41  0.15  0.29  0.17  0.06  0.06  0.57E+13  0.99E+13  0.44E+11  0.20E+11   2.02   131.   235.     4     2.3    2  b   
  72   2  3 11.01 -45 34 22.4  0.1072      0.      0.     3  0.62  0.13  0.71  0.14  0.00  0.00  0.00E+00  0.00E+00  0.89E+11  0.28E+11   2.56     0.     0.    11     6.4    2  bd  
  73*  2  3 22.31 -45  7 38.3  0.0899     67.     51.     5  0.58  0.09  0.56  0.09  0.22  0.17  0.35E+13  0.53E+13  0.10E+12  0.16E+11   2.21    34.    52.    10     4.5    2      
  74*  2  3 24.88 -44 46 14.9  0.0712    102.     83.     3  0.19  0.04  0.21  0.06  0.06  0.05  0.30E+13  0.50E+13  0.56E+11  0.16E+11   1.98    54.    91.     4     2.3    2      
  75*  2  5 32.60 -45  2 20.5  0.1047    140.     93.     9  1.15  0.11  0.69  0.15  0.13  0.09  0.19E+14  0.25E+14  0.32E+12  0.36E+11   2.77    59.    80.    27     9.0    2      
  76   2  6 25.32 -45 34 36.4  0.1148     33.     27.     3  0.51  0.17  0.47  0.19  0.38  0.35  0.69E+12  0.12E+13  0.20E+12  0.24E+11   3.14     3.     6.    13     7.5    2  b   
  77   2  6 58.09 -44 57 55.8  0.0838    175.    123.     7  0.65  0.07  0.50  0.12  0.08  0.06  0.21E+14  0.30E+14  0.16E+12  0.53E+11   2.28   137.   200.    15     5.7    2  c   
  78   2  9 17.72 -44 22 40.8  0.1042    111.     91.     3  0.78  0.15  0.89  0.18  0.22  0.18  0.15E+14  0.25E+14  0.75E+11  0.90E+10   2.76   204.   336.    11     6.4    2  b   
  79   2  9 55.93 -45 10 48.3  0.1082    128.     96.     5  1.31  0.24  0.53  0.33  0.11  0.11  0.12E+14  0.20E+14  0.17E+12  0.30E+11   2.87    71.   116.    18     8.0    2  c   
  80   2 10 51.39 -45  7 36.3  0.0851      0.      0.     4  0.36  0.07  0.31  0.11  0.00  0.00  0.00E+00  0.00E+00  0.12E+12  0.15E+11   2.28     0.     0.     9     4.5    2  d   
  81   2 11 16.41 -45 22 15.8  0.1038    169.    138.     3  0.08  0.02  0.08  0.02  0.01  0.01  0.33E+13  0.54E+13  0.15E+12  0.47E+11   2.72    22.    37.    10     5.8    2  c   
  82*  2 15 34.62 -44 46 31.2  0.0986    124.     97.     4  0.35  0.07  0.32  0.09  0.07  0.06  0.68E+13  0.11E+14  0.13E+12  0.38E+11   2.26    55.    89.    10     5.0    2      
  83   2 17  3.10 -45 35 37.2  0.0894    296.    232.     4  0.33  0.05  0.36  0.05  0.03  0.03  0.44E+14  0.69E+14  0.94E+11  0.34E+11   2.11   468.   755.     8     4.0    2  b   
  84*  2 17 44.09 -44 56 30.6  0.0954    178.    129.     6  0.70  0.09  0.65  0.10  0.10  0.07  0.29E+14  0.42E+14  0.23E+12  0.68E+11   2.15   126.   188.    14     5.7    2      
  85   2 19 44.51 -45 17 31.0  0.0868    171.    140.     3  0.56  0.27  0.08  0.07  0.01  0.01  0.31E+13  0.59E+13  0.62E+11  0.77E+10   2.09    51.    95.     6     3.5    2  c   
  86   2 20 25.71 -44 38 39.1  0.0636    273.    223.     3  0.48  0.21  0.17  0.13  0.02  0.02  0.17E+14  0.32E+14  0.49E+11  0.12E+11   1.86   355.   653.     4     2.3    2  c   
  87   2 21 40.61 -44 53 28.3  0.0945     92.     69.     5  0.38  0.07  0.23  0.11  0.07  0.06  0.27E+13  0.43E+13  0.13E+12  0.30E+11   2.16    21.    34.    12     5.4    2  c   
  88*  2 22 34.96 -44 58 29.3  0.0646    141.     99.     7  0.65  0.16  0.59  0.06  0.11  0.08  0.16E+14  0.23E+14  0.19E+12  0.82E+11   4.45    86.   127.    13     4.9    3      
  89   2 26 55.64 -44 42 50.5  0.0969    135.    102.     5  0.82  0.18  0.22  0.10  0.04  0.04  0.56E+13  0.88E+13  0.28E+12  0.20E+11   4.36    20.    32.    23    10.3    1  c   
  90   2 28  9.10 -45 34  3.6  0.1418      0.      0.     4  1.38  0.31  0.58  0.41  0.00  0.00  0.00E+00  0.00E+00  0.46E+12  0.24E+11   6.20     0.     0.    45    22.5    1  bcd 
  91*  2 35 19.03 -45  8 34.1  0.1464    446.    349.     4  0.77  0.13  0.78  0.19  0.05  0.04  0.21E+15  0.34E+15  0.47E+12  0.27E+11   4.99   461.   731.    42    21.0    1      
  92   2 35 27.41 -45 12 16.4  0.0651    296.    242.     3  0.77  0.38  0.20  0.16  0.02  0.02  0.24E+14  0.44E+14  0.54E+11  0.35E+11   4.29   444.   855.     6     3.5    3  c   
  93   2 37  7.63 -45 37 34.9  0.1077    228.    186.     3  0.10  0.04  0.07  0.04  0.01  0.01  0.53E+13  0.92E+13  0.77E+11  0.11E+11   2.46    69.   119.    11     6.4    2  c   
  94   2 37 55.35 -44 23 24.8  0.1283    209.    171.     3  1.15  0.18  1.34  0.25  0.17  0.14  0.82E+14  0.13E+15  0.15E+12  0.29E+11   3.37   534.   883.    15     8.7    2  b   
  95   2 39 54.36 -45 29 53.7  0.0957      0.      0.     3  0.49  0.21  0.23  0.17  0.00  0.00  0.00E+00  0.00E+00  0.86E+11  0.41E+11   2.09     0.     0.     8     4.6    2  cd  
  96   2 40 48.76 -45 37  4.4  0.1390    193.    140.     6  1.45  0.22  0.90  0.27  0.13  0.10  0.47E+14  0.69E+14  0.53E+12  0.85E+11   3.96    88.   130.    34    13.9    2  b   
  97*  2 42 54.87 -45 22 55.7  0.0969    162.    127.     4  0.58  0.10  0.62  0.10  0.10  0.08  0.23E+14  0.36E+14  0.14E+12  0.26E+11   2.12   168.   266.    10     5.0    2      
  98   2 43 30.24 -45 34 30.5  0.1387    177.    144.     3  0.80  0.26  0.72  0.30  0.11  0.10  0.31E+14  0.53E+14  0.29E+12  0.50E+11   3.90   110.   187.    19    11.0    2  b   
  99*  2 43 55.66 -44 48 47.6  0.0713    223.    157.     7  0.71  0.09  0.59  0.10  0.07  0.05  0.41E+14  0.58E+14  0.83E+11  0.20E+11   1.85   495.   712.    10     3.8    2      
 100   2 44 55.51 -45 33 59.3  0.0715     82.     64.     4  0.49  0.09  0.52  0.09  0.17  0.14  0.48E+13  0.76E+13  0.78E+11  0.17E+11   1.92    62.    98.     6     3.0    2  b   
 101*  2 45 56.17 -45 20  5.0  0.0982    186.    140.     5  0.83  0.13  0.74  0.18  0.11  0.08  0.36E+14  0.54E+14  0.18E+12  0.42E+11   2.27   195.   300.    12     5.4    2      
 102*  2 47  6.88 -44 45 27.0  0.1030     63.     48.     5  0.81  0.10  0.79  0.17  0.34  0.26  0.44E+13  0.67E+13  0.14E+12  0.23E+11   2.42    31.    47.    15     6.7    2      
 103   2 47 56.85 -45  9 48.1  0.0875    167.    137.     3  0.38  0.15  0.22  0.15  0.04  0.04  0.87E+13  0.15E+14  0.60E+11  0.73E+10   2.08   146.   259.     6     3.5    2  c   
 104   2 51 11.13 -45 41 22.3  0.0662    264.    216.     3  0.31  0.12  0.20  0.12  0.02  0.02  0.20E+14  0.34E+14  0.42E+11  0.14E+11   1.85   472.   837.     4     2.3    2  b   
 105   2 52 27.39 -44 23  0.1  0.0691    286.    201.     7  0.55  0.08  0.34  0.08  0.03  0.02  0.39E+14  0.56E+14  0.11E+12  0.34E+11   1.90   362.   529.    10     3.8    2  bc  
 106   2 52 54.88 -44 56 29.1  0.0691    106.     77.     6  0.85  0.10  0.53  0.24  0.13  0.11  0.84E+13  0.13E+14  0.13E+12  0.23E+11   1.87    64.    98.     8     3.3    2  c   
 107   2 53 22.32 -44 24  0.8  0.0628    112.     77.     8  0.69  0.07  0.62  0.07  0.15  0.10  0.11E+14  0.15E+14  0.91E+11  0.15E+11   1.90   119.   165.    10     3.5    2  b   
 108   2 57 57.53 -45 20 43.3  0.1125    115.     94.     3  1.24  0.28  1.40  0.25  0.33  0.27  0.26E+14  0.42E+14  0.12E+12  0.40E+11   2.48   213.   357.    12     6.9    2  b   
 109   3  1 17.75 -44 25 47.4  0.0642    135.    110.     3  0.43  0.14  0.36  0.18  0.07  0.07  0.93E+13  0.16E+14  0.59E+11  0.23E+11   1.73   156.   272.     4     2.3    2  b   
 110   3  8 26.25 -45 25 17.2  0.1158     68.     53.     4  0.88  0.20  0.73  0.26  0.29  0.25  0.48E+13  0.76E+13  0.22E+12  0.13E+11   4.02    22.    35.    25    12.5    1  b   
 111*  3 11 14.21 -44 59 36.4  0.1158     85.     69.     3  1.55  0.25  1.76  0.42  0.55  0.47  0.18E+14  0.29E+14  0.10E+13  0.25E+12  13.18    18.    30.    40    23.1    1      
 112   3 11 27.03 -45 33 46.3  0.0729    152.    124.     3  0.67  0.09  0.80  0.09  0.14  0.12  0.26E+14  0.42E+14  0.51E+12  0.12E+12  18.71    51.    84.    19    11.0    1  b   
 113   3 14 22.03 -45 31 25.1  0.0719    520.    391.     5  0.88  0.16  0.63  0.24  0.03  0.03  0.24E+15  0.37E+15  0.55E+12  0.65E+11  19.98   432.   672.    25    11.2    1  b   
 114   3 16  8.03 -44 31 28.6  0.0761    653.    377.    17  1.45  0.07  1.01  0.16  0.04  0.02  0.60E+15  0.70E+15  0.23E+13  0.18E+12  17.25   265.   309.    88    22.0    1  bc  
 115   3 34  8.23 -45 17 24.1  0.0676    295.    192.    10  0.45  0.03  0.37  0.06  0.03  0.02  0.44E+14  0.58E+14  0.16E+12  0.33E+11   2.01   279.   370.    13     4.1    2  c   
 116   3 35 22.13 -45 39 37.8  0.1182     10.      8.     3  0.60  0.26  0.24  0.19  0.66  0.74  0.34E+11  0.61E+11  0.11E+12  0.16E+11   3.01     0.     1.    13     7.5    2  bc  
 117   3 35 34.88 -45 37 28.5  0.1001      0.      0.     3  1.16  0.28  1.31  0.24  0.00  0.00  0.00E+00  0.00E+00  0.17E+12  0.53E+11   2.31     0.     0.     8     4.6    2  bd  
 118*  3 36  6.09 -45 18 44.1  0.0772     98.     80.     3  0.66  0.06  0.80  0.09  0.22  0.18  0.11E+14  0.18E+14  0.65E+11  0.25E+11   2.07   165.   277.     6     3.5    2      
 119*  3 36 17.79 -45 23  8.3  0.0671    160.    125.     4  0.24  0.04  0.25  0.06  0.04  0.03  0.88E+13  0.14E+14  0.42E+11  0.62E+10   1.96   209.   333.     5     2.5    2      
 120   3 36 39.38 -45 36 34.9  0.0682     52.     39.     5  1.03  0.16  0.79  0.28  0.41  0.34  0.30E+13  0.47E+13  0.57E+11  0.12E+11   1.93    53.    83.     7     3.1    2  b   
 121   3 37  3.07 -45 10 22.3  0.1191     61.     43.     7  0.79  0.09  0.58  0.13  0.26  0.19  0.29E+13  0.42E+13  0.36E+12  0.29E+11   3.05     8.    12.    26     9.8    2  c   
 122   3 38 18.53 -45 19 37.8  0.0770      0.      0.     4  0.68  0.15  0.33  0.21  0.00  0.00  0.00E+00  0.00E+00  0.91E+11  0.29E+11   2.04     0.     0.     8     4.0    2  cd  
 123   3 39 28.59 -44 55  1.3  0.1192      0.      0.     3  0.23  0.07  0.22  0.08  0.00  0.00  0.00E+00  0.00E+00  0.15E+12  0.21E+11   3.04     0.     0.    13     7.5    2  cd  
 124   3 39 43.53 -45 41  7.7  0.0675    320.    250.     4  0.69  0.15  0.52  0.23  0.04  0.04  0.74E+14  0.12E+15  0.70E+11  0.23E+11   1.99  1049.  1741.     5     2.5    2  b   
 125   3 43 32.60 -45 41  4.0  0.0669    183.    143.     4  0.69  0.19  0.40  0.22  0.06  0.06  0.19E+14  0.31E+14  0.36E+12  0.11E+12  12.61    52.    88.    14     7.0    1  b   
 126   3 45 48.41 -45 21 39.2  0.0605    250.    204.     3  0.98  0.26  1.06  0.24  0.11  0.10  0.92E+14  0.15E+15  0.18E+12  0.11E+11  13.92   509.   840.    13     7.5    1  b   
 127   3 46 48.28 -45 37 56.7  0.0680    514.    373.     6  0.59  0.09  0.44  0.09  0.02  0.02  0.16E+15  0.24E+15  0.46E+12  0.46E+11   9.38   351.   516.    20     8.2    1  b   
 128*  3 47  6.71 -44 53 45.0  0.1396    135.    111.     3  0.91  0.37  0.52  0.35  0.10  0.11  0.13E+14  0.24E+14  0.51E+12  0.89E+11   7.33    26.    47.    38    21.9    1      
 129   3 50 32.37 -45 28 23.4  0.0691    137.    103.     5  0.83  0.09  0.93  0.10  0.18  0.14  0.24E+14  0.37E+14  0.35E+12  0.37E+11  10.24    70.   105.    18     8.0    1  b   
 130*  3 53 26.58 -44 56 10.6  0.0698    294.    240.     3  0.83  0.11  0.99  0.11  0.09  0.07  0.12E+15  0.19E+15  0.16E+12  0.20E+11   9.93   763.  1253.    12     6.9    1      
 131   3 54 44.05 -44 27  4.9  0.0986    508.    347.     8  0.55  0.08  0.29  0.06  0.02  0.01  0.10E+15  0.14E+15  0.78E+12  0.18E+12   6.88   133.   186.    42    14.8    1  bc  
 132   3 57 12.01 -44 19 50.2  0.0419    194.    159.     3  0.22  0.05  0.25  0.05  0.03  0.03  0.13E+14  0.21E+14  0.52E+11  0.28E+11   2.84   250.   432.     4     2.3    2  b   
 133   3 57 17.00 -44 27 14.3  0.0673     35.     29.     3  0.96  0.23  1.06  0.24  0.81  0.69  0.18E+13  0.30E+13  0.51E+11  0.12E+11   2.27    35.    59.     4     2.3    2  b   
 134   3 57 53.27 -44 24 49.1  0.1018    227.    186.     3  0.18  0.07  0.13  0.08  0.01  0.01  0.90E+13  0.16E+14  0.16E+12  0.36E+11   2.83    56.    97.    10     5.8    2  c   
 135   3 58 24.88 -44 31 15.0  0.0506      0.      0.     5  0.56  0.09  0.14  0.11  0.00  0.00  0.00E+00  0.00E+00  0.70E+11  0.21E+11   2.40     0.     0.     6     2.7    2  bcd 
 136   3 58 44.48 -45  6 34.6  0.1006    197.    123.    12  1.92  0.13  1.32  0.25  0.18  0.12  0.71E+14  0.90E+14  0.44E+12  0.59E+11   2.83   163.   208.    24     8.0    2  b   
 137*  3 59  2.92 -44 42  3.1  0.0721     62.     46.     5  0.65  0.10  0.51  0.18  0.22  0.18  0.27E+13  0.42E+13  0.78E+11  0.17E+11   2.25    35.    54.     9     4.0    2      
 138   4  0 27.78 -45 20  1.9  0.1452    142.    107.     5  1.04  0.23  0.33  0.16  0.06  0.06  0.93E+13  0.15E+14  0.59E+12  0.47E+11   6.13    16.    25.    46    20.6    2  c   
 139   4  2 18.25 -44 22 32.3  0.1093    136.    103.     5  0.47  0.09  0.33  0.09  0.07  0.05  0.87E+13  0.13E+14  0.22E+12  0.50E+11   3.22    39.    60.    21     9.4    2  bc  
 140*  4  3 59.05 -44 40 41.1  0.1425    384.    301.     4  1.35  0.25  1.42  0.23  0.10  0.08  0.29E+15  0.46E+15  0.54E+12  0.14E+12   5.66   541.   863.    34    17.0    2      
 141   4  7 49.28 -44 40 31.2  0.1409    124.    102.     3  1.75  0.41  1.96  0.38  0.42  0.35  0.42E+14  0.70E+14  0.26E+12  0.54E+11   4.56   160.   266.    22    12.7    2  b   
 142   4  9  1.32 -45 38 51.0  0.0681      0.      0.     3  0.73  0.20  0.70  0.29  0.00  0.00  0.00E+00  0.00E+00  0.36E+11  0.81E+10   1.80     0.     0.     4     2.3    2  bd  
 143   4 13 31.78 -45  1  6.9  0.1356    214.    161.     5  0.68  0.19  0.27  0.12  0.03  0.03  0.17E+14  0.27E+14  0.40E+12  0.75E+11   4.19    43.    67.    31    13.9    2  c   
 144   4 17 47.07 -45 19 51.0  0.1279     71.     58.     3  1.28  0.06  1.57  0.05  0.60  0.49  0.11E+14  0.18E+14  0.28E+12  0.16E+11   3.64    39.    64.    17     9.8    2  b   
 145   4 18  9.66 -44 26 20.2  0.0477     87.     71.     3  0.84  0.23  0.90  0.21  0.28  0.24  0.95E+13  0.16E+14  0.45E+11  0.10E+11   2.20   210.   349.     3     1.7    2  b   
 146   4 18 15.19 -45 17 47.7  0.1347    504.    379.     5  1.50  0.23  0.54  0.38  0.03  0.03  0.19E+15  0.32E+15  0.45E+12  0.67E+11   4.13   430.   718.    30    13.4    2  bc  
 147   4 19 13.34 -45 27 17.1  0.1304    359.    293.     3  1.16  0.20  1.34  0.25  0.10  0.08  0.24E+15  0.40E+15  0.20E+12  0.14E+11   3.86  1225.  2015.    18    10.4    2  b   
 148   4 19 34.59 -45 22 10.0  0.1391    140.    114.     3  0.03  0.00  0.04  0.00  0.01  0.01  0.11E+13  0.17E+13  0.24E+12  0.29E+11   4.67     4.     7.    21    12.1    2  c   
 149   4 20 48.43 -45 28 24.5  0.1304    383.    312.     3  1.11  0.35  1.11  0.34  0.08  0.07  0.23E+15  0.38E+15  0.21E+12  0.64E+11   3.94  1077.  1821.    18    10.4    2  b   
 150   4 25 22.76 -44 24 39.5  0.1242    159.    130.     3  0.75  0.21  0.76  0.26  0.13  0.11  0.27E+14  0.45E+14  0.16E+12  0.20E+11   3.27   170.   285.    17     9.8    1  b   
 151   4 33 39.14 -45 29 58.7  0.0680     75.     61.     3  0.54  0.10  0.62  0.10  0.22  0.19  0.49E+13  0.80E+13  0.12E+12  0.20E+11   7.90    39.    64.    10     5.8    1  b   
 152   4 34 19.29 -45 26 12.8  0.1285    282.    221.     4  1.26  0.28  0.75  0.42  0.07  0.07  0.84E+14  0.14E+15  0.50E+12  0.69E+11   4.40   166.   277.    29    14.5    1  b   
 153   4 34 43.42 -44 56  6.0  0.0685     94.     77.     3  0.39  0.16  0.18  0.14  0.05  0.06  0.23E+13  0.41E+13  0.16E+12  0.43E+11   7.64    14.    25.    10     5.8    1  c   
 154   4 36 16.78 -45 37 53.3  0.1253    352.    288.     3  0.69  0.04  0.84  0.07  0.06  0.05  0.14E+15  0.24E+15  0.20E+12  0.25E+11   4.33   740.  1214.    21    12.1    1  b   
 155* 21  2 26.02 -44 37 33.2  0.0943     77.     63.     3  0.35  0.09  0.40  0.07  0.14  0.11  0.33E+13  0.54E+13  0.88E+11  0.18E+10   2.72    38.    62.     9     5.2    2      
 156  21  7 24.99 -44 34 35.7  0.0529    223.    175.     4  0.34  0.08  0.19  0.11  0.02  0.02  0.13E+14  0.22E+14  0.64E+11  0.31E+11   2.52   202.   351.     6     3.0    2  c   
 157  21  7 42.45 -44 58 56.7  0.0968      0.      0.     3  0.15  0.01  0.19  0.01  0.00  0.00  0.00E+00  0.00E+00  0.82E+11  0.16E+11   2.69     0.     0.     9     5.2    2  d   
 158  21  8 20.07 -44 29 42.1  0.0971     86.     67.     4  0.66  0.16  0.27  0.19  0.08  0.09  0.28E+13  0.47E+13  0.92E+11  0.86E+10   2.76    30.    51.    12     6.0    2  bc  
 159  21 10 32.59 -45 34 38.7  0.0658    200.    163.     3  0.65  0.21  0.60  0.23  0.08  0.07  0.34E+14  0.56E+14  0.50E+11  0.17E+11   3.68   675.  1155.     5     2.9    2  b   
 160  21 10 41.49 -44 51 21.7  0.1014    457.    243.    24  1.80  0.06  1.03  0.11  0.06  0.03  0.30E+15  0.32E+15  0.13E+13  0.15E+12   4.32   227.   244.    61    13.3    2  bc  
 161* 21 11 53.29 -44 55 59.9  0.0814    221.    173.     4  1.32  0.24  1.33  0.29  0.16  0.13  0.91E+14  0.14E+15  0.90E+11  0.15E+11   3.76  1013.  1610.    13     6.5    2      
 162  21 12 57.85 -45 26 12.8  0.0904    486.    380.     4  0.75  0.19  0.01  0.01  0.00  0.00  0.22E+13  0.41E+13  0.12E+12  0.15E+11   3.99    18.    34.    11     5.5    2  bc  
 163  21 13 58.90 -45  8 27.9  0.0928    260.    189.     6  0.28  0.06  0.15  0.04  0.02  0.01  0.15E+14  0.22E+14  0.36E+12  0.78E+11   4.02    40.    61.    20     8.2    2  c   
 164  21 14 36.84 -45 28 38.0  0.0753    245.    200.     3  1.26  0.25  1.40  0.34  0.15  0.13  0.12E+15  0.19E+15  0.13E+12  0.45E+11   3.64   905.  1527.     9     5.2    2  b   
 165  21 15  0.38 -45 28 36.4  0.1031    266.    200.     5  1.13  0.15  0.53  0.34  0.05  0.05  0.53E+14  0.86E+14  0.25E+12  0.53E+11   4.55   209.   343.    21     9.4    2  bc  
 166  21 15 14.07 -44 41 52.5  0.1296    157.    123.     4  1.10  0.26  0.56  0.35  0.10  0.10  0.19E+14  0.32E+14  0.54E+12  0.14E+12   6.42    35.    60.    28    14.0    2  c   
 167  21 15 34.21 -45 31 20.3  0.0934    256.    180.     7  1.28  0.16  0.69  0.29  0.07  0.06  0.63E+14  0.92E+14  0.39E+12  0.76E+11   4.10   163.   242.    24     9.1    2  bc  
 168  21 18 37.90 -45 41 54.7  0.0822    365.    257.     7  0.22  0.06  0.06  0.01  0.00  0.00  0.11E+14  0.15E+14  0.12E+12  0.36E+11   1.94    93.   136.    13     4.9    2  bc  
 169* 21 20 46.84 -45 11  1.5  0.0978    271.    222.     3  1.02  0.14  1.22  0.16  0.12  0.10  0.13E+15  0.20E+15  0.54E+11  0.15E+11   2.22  2337.  3887.     7     4.0    2      
 170* 21 21 16.26 -44 37 49.3  0.1132    150.    117.     4  0.78  0.18  0.51  0.26  0.09  0.09  0.16E+14  0.26E+14  0.11E+12  0.15E+11   2.59   147.   244.    14     7.0    2      
 171* 21 21 20.76 -45 14 16.3  0.1145     41.     32.     4  1.01  0.14  1.08  0.21  0.71  0.57  0.25E+13  0.40E+13  0.11E+12  0.16E+11   2.68    22.    35.    15     7.5    2      
 172  21 22  2.09 -45 38  0.9  0.1164    213.    174.     3  1.07  0.28  1.15  0.31  0.14  0.12  0.73E+14  0.12E+15  0.78E+11  0.84E+10   2.78   926.  1537.    12     6.9    2  b   
 173  21 22 41.61 -45 21  1.8  0.0660    252.    206.     3  0.11  0.05  0.06  0.04  0.01  0.01  0.54E+13  0.96E+13  0.44E+11  0.70E+10   1.96   124.   220.     4     2.3    2  c   
 174* 21 24  4.42 -44 30 15.7  0.1130    267.    218.     3  0.31  0.08  0.33  0.10  0.03  0.03  0.33E+14  0.54E+14  0.13E+12  0.42E+11   2.58   259.   439.    11     6.4    2      
 175  21 35  4.84 -45  4 46.4  0.0890     38.     31.     3  0.14  0.06  0.08  0.05  0.05  0.06  0.16E+12  0.28E+12  0.56E+11  0.14E+11   2.38     3.     5.     6     3.5    2  c   
 176  21 37 18.26 -44 30 49.4  0.1393    211.    172.     3  1.20  0.31  1.32  0.29  0.17  0.14  0.82E+14  0.13E+15  0.25E+12  0.73E+11   4.57   328.   549.    20    11.5    2  b   
 177* 21 37 30.43 -44 50 51.3  0.0651    191.    150.     4  0.36  0.07  0.37  0.07  0.05  0.04  0.19E+14  0.29E+14  0.13E+12  0.34E+11   2.22   144.   230.     6     3.0    2      
 178* 21 37 38.14 -44 49 43.5  0.1387    302.    236.     4  1.07  0.18  1.12  0.21  0.10  0.08  0.14E+15  0.22E+15  0.43E+12  0.60E+11   4.43   331.   524.    25    12.5    2      
 179  21 38 42.89 -44 36 54.3  0.0985    272.    198.     6  0.62  0.13  0.22  0.07  0.02  0.02  0.23E+14  0.34E+14  0.18E+12  0.55E+11   2.61   129.   196.    15     6.1    2  c   
 180  21 40  3.50 -45 41 58.0  0.0564     62.     50.     3  0.04  0.01  0.05  0.01  0.02  0.02  0.24E+12  0.40E+12  0.19E+11  0.27E+10   2.54    13.    21.     4     2.3    2  c   
 181  21 40  8.82 -44 31 10.4  0.0647    150.    118.     4  0.52  0.16  0.32  0.13  0.06  0.05  0.10E+14  0.16E+14  0.34E+11  0.11E+11   2.30   301.   495.     6     3.0    2  b   
 182  21 40 35.45 -44 25 57.4  0.1399    411.    299.     6  0.90  0.13  0.33  0.20  0.02  0.02  0.78E+14  0.12E+15  0.57E+12  0.69E+11   4.53   138.   218.    36    14.7    2  bc  
 183  21 41 40.88 -44 58  3.9  0.0705    281.    230.     3  0.24  0.10  0.14  0.09  0.01  0.01  0.16E+14  0.28E+14  0.44E+11  0.33E+10   2.29   362.   635.     5     2.9    2  c   
 184  21 44 55.64 -44 26 25.2  0.0610    302.    206.     8  1.20  0.12  0.93  0.15  0.08  0.06  0.12E+15  0.16E+15  0.78E+12  0.79E+11  22.09   150.   208.    34    12.0    1  b   
 185  21 57 12.07 -44 30  7.9  0.1373    128.     97.     5  0.32  0.06  0.14  0.06  0.03  0.03  0.33E+13  0.51E+13  0.43E+12  0.53E+11   5.12     8.    12.    32    14.3    2  c   
 186* 21 57 47.24 -45  7 17.3  0.0618     38.     31.     3  0.80  0.21  0.89  0.17  0.64  0.53  0.18E+13  0.29E+13  0.64E+11  0.24E+11   2.45    28.    47.     5     2.9    2      
 187  21 59  0.11 -44 28 16.7  0.0477      0.      0.     3  0.67  0.24  0.53  0.28  0.00  0.00  0.00E+00  0.00E+00  0.38E+11  0.71E+10   3.08     0.     0.     4     2.3    2  bd  
 188  21 59  4.61 -45 38 46.5  0.0594    113.     93.     3  0.73  0.26  0.61  0.30  0.14  0.14  0.11E+14  0.19E+14  0.39E+11  0.19E+11   2.54   278.   494.     5     2.9    2  b   
 189  21 59 29.40 -44 20 52.9  0.0740     49.     40.     3  0.18  0.03  0.22  0.02  0.12  0.10  0.74E+12  0.12E+13  0.98E+11  0.54E+11   2.65     8.    13.     7     4.0    2  b   
 190  22  0 42.12 -44 34 28.7  0.0740    312.    244.     4  0.25  0.05  0.11  0.08  0.01  0.01  0.15E+14  0.25E+14  0.99E+11  0.38E+11   2.54   147.   258.     8     4.0    2  c   
 191* 22  2 56.52 -44 29 23.3  0.0727    143.    117.     3  0.22  0.05  0.24  0.05  0.05  0.04  0.69E+13  0.11E+14  0.15E+12  0.35E+11   2.41    46.    77.     6     3.5    2      
 192  22  5 20.15 -44 21 51.7  0.0734    170.    128.     5  0.27  0.06  0.09  0.03  0.01  0.01  0.35E+13  0.55E+13  0.99E+11  0.25E+11   2.39    36.    56.    10     4.5    2  bc  
 193  22  6 10.47 -45 33 24.3  0.0735     80.     58.     6  0.47  0.07  0.39  0.08  0.13  0.10  0.35E+13  0.51E+13  0.97E+11  0.14E+11   2.41    36.    53.    12     4.9    2  b   
 194* 22  6 56.47 -44 55 45.3  0.0376     68.     49.     6  0.64  0.10  0.53  0.10  0.21  0.16  0.34E+13  0.50E+13  0.40E+11  0.86E+10   4.11    84.   124.     8     3.3    2      
 195  22  7 43.28 -45 41 57.9  0.0571     94.     64.     8  0.38  0.04  0.22  0.05  0.06  0.04  0.27E+13  0.37E+13  0.11E+12  0.19E+11   2.51    24.    33.    12     4.2    2  bc  
 196* 22  8 56.15 -45 15  1.7  0.0574    203.    166.     3  0.63  0.18  0.59  0.25  0.08  0.07  0.34E+14  0.58E+14  0.24E+11  0.38E+10   2.60  1445.  2447.     5     2.9    2      
 197  22  9  6.80 -45 42 16.3  0.1185    205.    154.     5  0.56  0.10  0.41  0.12  0.05  0.04  0.24E+14  0.37E+14  0.26E+12  0.36E+11   3.62    93.   143.    22     9.8    2  b   
 198  22 13 42.62 -45 37 34.0  0.1205    387.    223.    17  0.87  0.04  0.67  0.07  0.05  0.03  0.14E+15  0.16E+15  0.88E+12  0.11E+12   3.22   159.   185.    54    13.1    2  bc  
 199  22 15 43.40 -44 45  5.7  0.0569      0.      0.     3  0.65  0.18  0.65  0.23  0.00  0.00  0.00E+00  0.00E+00  0.39E+11  0.18E+11   1.84     0.     0.     3     1.7    2  d   
 200* 22 16 17.25 -45  1  8.4  0.0951     47.     30.    11  1.53  0.10  1.31  0.16  0.75  0.49  0.40E+13  0.51E+13  0.23E+12  0.32E+11   2.04    17.    22.    23     6.9    2      
 201  22 17 31.94 -44 37  8.2  0.1184      0.      0.     5  1.05  0.13  1.09  0.17  0.00  0.00  0.00E+00  0.00E+00  0.16E+12  0.17E+11   2.75     0.     0.    18     8.0    2  bd  
 202* 22 22 26.17 -44 37 37.1  0.1210    289.    217.     5  0.76  0.14  0.52  0.17  0.05  0.04  0.61E+14  0.94E+14  0.17E+12  0.31E+11   2.58   364.   564.    17     7.6    2      
 203  22 23 17.37 -45  9  2.8  0.0918      0.      0.     5  1.06  0.16  1.10  0.15  0.00  0.00  0.00E+00  0.00E+00  0.12E+12  0.35E+11   1.90     0.     0.    10     4.5    2  d   
 204  22 25  0.41 -44 40 59.5  0.0996    158.    129.     3  0.52  0.23  0.18  0.15  0.03  0.04  0.64E+13  0.12E+14  0.10E+12  0.26E+11   1.98    63.   115.     7     4.0    2  c   
 205  22 25 12.83 -45 21 12.5  0.0968    274.    199.     6  0.65  0.11  0.28  0.13  0.03  0.02  0.29E+14  0.44E+14  0.12E+12  0.29E+11   1.96   239.   368.    13     5.3    2  c   
 206  22 27 41.83 -44 53 59.5  0.1181      0.      0.     3  0.27  0.08  0.26  0.10  0.00  0.00  0.00E+00  0.00E+00  0.10E+12  0.72E+10   2.52     0.     0.    10     5.8    2  d   
 207  22 29 19.56 -45 33 48.2  0.0519    248.    203.     3  0.58  0.09  0.71  0.04  0.08  0.06  0.61E+14  0.99E+14  0.59E+11  0.25E+11   2.29  1024.  1729.     3     1.7    2  b   
 208* 22 31 18.88 -44 53 48.6  0.0703    152.    107.     7  0.73  0.08  0.66  0.10  0.12  0.08  0.21E+14  0.30E+14  0.13E+12  0.30E+11   2.41   162.   233.    11     4.2    2      
 209  22 31 30.96 -45 38 56.4  0.0703      0.      0.     3  0.25  0.06  0.26  0.08  0.00  0.00  0.00E+00  0.00E+00  0.98E+11  0.40E+11   2.33     0.     0.     5     2.9    2  bd  
 210  22 32 38.72 -45 32  9.7  0.1280    240.    181.     5  1.08  0.18  0.36  0.26  0.04  0.04  0.29E+14  0.48E+14  0.35E+12  0.11E+12   3.73    83.   141.    24    10.7    2  bc  
 211  22 34 11.06 -44 29 56.3  0.0958      0.      0.     3  0.28  0.13  0.08  0.07  0.00  0.00  0.00E+00  0.00E+00  0.15E+12  0.45E+11   2.62     0.     0.     8     4.6    2  cd  
 212  22 34 40.68 -44 27 19.3  0.0899    143.    112.     4  0.47  0.08  0.46  0.11  0.09  0.07  0.13E+14  0.21E+14  0.11E+12  0.31E+11   2.58   121.   194.     8     4.0    2  b   
 213* 22 35 33.30 -44 52 46.0  0.0805    340.    256.     5  0.83  0.12  0.78  0.18  0.06  0.05  0.13E+15  0.19E+15  0.66E+11  0.75E+10   2.56  1896.  2892.    11     4.9    2      
 214  22 35 34.81 -45 26 46.1  0.0822    130.    106.     3  0.75  0.05  0.91  0.10  0.19  0.15  0.21E+14  0.35E+14  0.46E+11  0.68E+10   2.50   466.   765.     7     4.0    2  b   
 215  22 37 17.33 -45 36 39.6  0.0818     68.     56.     3  0.70  0.21  0.78  0.08  0.31  0.25  0.51E+13  0.83E+13  0.47E+11  0.35E+10   2.68   107.   175.     7     4.0    2  b   
 216  22 37 24.02 -45 35 50.7  0.1143    291.    228.     4  1.06  0.23  0.83  0.28  0.08  0.07  0.98E+14  0.16E+15  0.19E+12  0.26E+11   3.81   524.   842.    18     9.0    2  b   
 217* 22 38 29.40 -45 11 41.0  0.0893    202.    165.     3  0.52  0.10  0.58  0.15  0.08  0.07  0.33E+14  0.55E+14  0.60E+11  0.15E+11   3.53   547.   915.     7     4.0    2      
 218  22 40 41.29 -44 39 16.2  0.1137     60.     49.     3  0.65  0.29  0.21  0.17  0.09  0.11  0.10E+13  0.19E+13  0.22E+12  0.85E+11   4.36     5.     9.    16     9.2    2  c   
 219  22 40 55.12 -45 39 49.6  0.0881    291.    219.     5  0.69  0.11  0.20  0.15  0.02  0.02  0.23E+14  0.39E+14  0.11E+12  0.21E+11   3.64   214.   364.    13     5.8    2  bc  
 220  22 41 31.10 -45 21 38.9  0.0801      0.      0.     3  0.56  0.19  0.48  0.22  0.00  0.00  0.00E+00  0.00E+00  0.77E+11  0.11E+11   3.52     0.     0.     9     5.2    2  d   
 221  22 42 43.24 -45 23 59.6  0.0891    253.    150.    15  1.44  0.10  0.47  0.10  0.05  0.03  0.42E+14  0.50E+14  0.54E+12  0.63E+11   3.60    77.    93.    25     7.2    2  bc  
 222  22 45 52.23 -45 29 31.7  0.1106    267.    194.     6  0.94  0.13  0.55  0.23  0.06  0.05  0.55E+14  0.83E+14  0.31E+12  0.55E+11   3.60   180.   273.    25    10.2    2  bc  
 223  22 46 15.64 -45  2 18.1  0.0887      5.      4.     3  0.07  0.01  0.09  0.01  0.51  0.42  0.26E+10  0.43E+10  0.63E+11  0.13E+11   3.04     0.     0.     7     4.0    2  c   
 224  22 46 31.70 -45 36 28.5  0.0506    235.    125.    24  1.20  0.06  0.42  0.12  0.05  0.03  0.32E+14  0.36E+14  0.49E+12  0.60E+11   3.70    66.    73.    25     5.3    2  bc  
 225  22 51 12.75 -45 37 48.5  0.1232    202.    165.     3  0.53  0.24  0.19  0.15  0.02  0.03  0.11E+14  0.19E+14  0.23E+12  0.54E+11   4.17    47.    85.    15     8.7    2  bc  
 226  22 51 27.74 -44 22 39.3  0.1082      0.      0.     4  0.50  0.11  0.38  0.16  0.00  0.00  0.00E+00  0.00E+00  0.11E+12  0.87E+10   3.68     0.     0.    18     9.0    2  bcd 
 227  22 51 28.12 -44 45 13.0  0.0831      0.      0.     3  0.83  0.24  0.92  0.17  0.00  0.00  0.00E+00  0.00E+00  0.10E+12  0.58E+11   2.91     0.     0.     8     4.6    2  d   
 228  22 51 45.03 -45 10 59.3  0.0501    214.    143.     9  1.05  0.09  0.85  0.14  0.11  0.07  0.54E+14  0.73E+14  0.11E+12  0.22E+11   3.56   489.   664.    11     3.7    2  b   
 229  22 55 56.55 -45 32 35.0  0.0505     53.     43.     3  0.56  0.13  0.60  0.16  0.31  0.26  0.24E+13  0.39E+13  0.60E+11  0.29E+11   3.78    39.    68.     4     2.3    2  b   
 230  22 55 57.46 -45 24 10.7  0.0860    136.    111.     3  0.78  0.32  0.46  0.30  0.09  0.09  0.12E+14  0.21E+14  0.86E+11  0.36E+10   3.43   138.   242.     9     5.2    2  b   
 231* 22 57 24.61 -45 13 58.6  0.1247    321.    251.     4  1.05  0.24  0.76  0.32  0.06  0.06  0.11E+15  0.18E+15  0.22E+12  0.37E+11   4.87   497.   810.    22    11.0    2      
 232  22 58 10.82 -45 26 22.2  0.0992    201.    151.     5  0.37  0.09  0.26  0.06  0.03  0.03  0.14E+14  0.22E+14  0.16E+12  0.18E+11   3.67    91.   140.    15     6.7    2  c   
 233  22 58 12.32 -44 20 46.7  0.0856     93.     76.     3  0.32  0.07  0.34  0.09  0.10  0.08  0.41E+13  0.69E+13  0.12E+12  0.21E+11   3.24    36.    59.     9     5.2    2  b   
 234  22 58 47.58 -44 35 51.7  0.0505     30.     21.     7  0.68  0.08  0.62  0.09  0.56  0.40  0.78E+12  0.11E+13  0.13E+12  0.29E+11   3.85     6.     9.     9     3.4    2  b   
 235  23  0 24.91 -45 35 30.8  0.0861    245.    200.     3  1.03  0.24  1.12  0.26  0.12  0.10  0.94E+14  0.15E+15  0.89E+11  0.28E+11   3.35  1051.  1765.     9     5.2    2  b   
 236  23  0 45.32 -44 40 39.9  0.0682    558.    342.    13  0.72  0.05  0.47  0.06  0.02  0.01  0.20E+15  0.25E+15  0.40E+12  0.80E+11   3.19   507.   635.    20     5.5    2  c   
 237  23  0 58.47 -44 27 41.0  0.1322    408.    279.     8  1.09  0.10  0.70  0.25  0.05  0.04  0.16E+15  0.23E+15  0.82E+12  0.11E+12   5.26   199.   282.    45    15.9    2  bc  
 238  23  2 49.72 -44 28 50.3  0.1239    478.    360.     5  0.92  0.14  0.84  0.19  0.05  0.04  0.27E+15  0.40E+15  0.68E+12  0.88E+11   9.42   389.   595.    50    22.4    1  b   
 239* 23  3 20.58 -45 11 24.4  0.1252    192.    150.     4  0.89  0.17  0.82  0.25  0.12  0.10  0.42E+14  0.67E+14  0.60E+12  0.11E+12   9.45    71.   114.    43    21.5    1      
 240  23  5 41.49 -45 23 48.8  0.0696    165.    135.     3  1.71  0.45  1.85  0.45  0.30  0.26  0.70E+14  0.12E+15  0.31E+12  0.59E+11  17.74   226.   376.    13     7.5    1  b   
 241  23 13 18.32 -44 48 38.8  0.0443    389.    305.     4  1.15  0.22  0.92  0.38  0.06  0.06  0.19E+15  0.31E+15  0.17E+13  0.12E+13 151.37   112.   196.    19     9.5    1  b   
 242* 23 13 36.55 -45 15  2.7  0.0905    313.    245.     4  1.04  0.19  1.09  0.19  0.09  0.07  0.15E+15  0.23E+15  0.19E+12  0.52E+11   5.47   771.  1232.    17     8.5    1      
 243* 23 16 54.90 -44 37 51.9  0.0868     52.     41.     4  0.29  0.04  0.31  0.06  0.16  0.13  0.12E+13  0.18E+13  0.65E+11  0.19E+11   2.18    18.    29.     9     4.5    2      
 244* 23 18 17.03 -45 14 18.9  0.1314    303.    237.     4  1.41  0.21  1.60  0.19  0.14  0.11  0.20E+15  0.32E+15  0.19E+12  0.12E+11   3.64  1076.  1690.    21    10.5    2      
 245  23 24 30.65 -44 34 44.7  0.1405    220.    179.     3  1.17  0.18  1.36  0.27  0.17  0.14  0.91E+14  0.15E+15  0.19E+12  0.16E+11   4.16   485.   799.    19    11.0    2  b   
 246  23 26 28.19 -45 16 32.7  0.0705     69.     54.     4  0.51  0.14  0.24  0.14  0.09  0.09  0.16E+13  0.26E+13  0.60E+11  0.15E+11   2.16    26.    44.     6     3.0    2  c   
 247  23 27  0.18 -44 47 22.9  0.1438    186.    140.     5  1.36  0.29  0.67  0.28  0.10  0.08  0.33E+14  0.51E+14  0.39E+12  0.68E+11   4.65    83.   130.    35    15.7    2  c   
 248  23 30 50.78 -44 18 45.1  0.0571    322.    234.     6  0.53  0.07  0.43  0.08  0.04  0.03  0.63E+14  0.92E+14  0.68E+11  0.15E+11   2.32   926.  1372.     8     3.3    2  b   
 249  23 34 32.12 -45 14 31.6  0.0490    318.    189.    15  0.66  0.03  0.45  0.07  0.04  0.02  0.64E+14  0.77E+14  0.10E+12  0.13E+11   2.21   609.   734.    14     3.6    2  bc  
 250* 23 34 58.67 -45  9 21.7  0.0683    175.    132.     5  0.40  0.08  0.33  0.07  0.05  0.04  0.14E+14  0.21E+14  0.79E+11  0.33E+11   1.69   177.   280.     6     2.7    2      
 251  23 35 33.89 -45  3 53.5  0.1037    343.    280.     3  0.60  0.27  0.22  0.18  0.02  0.02  0.37E+14  0.67E+14  0.64E+11  0.25E+11   2.06   577.  1072.     8     4.6    2  c   
 252* 23 35 48.28 -45 11 28.5  0.0587     98.     80.     3  0.41  0.12  0.41  0.14  0.11  0.10  0.55E+13  0.92E+13  0.29E+11  0.14E+11   1.76   193.   334.     3     1.7    2      
 253  23 37 45.19 -44 48 59.2  0.0488    244.    167.     8  0.22  0.03  0.07  0.05  0.01  0.01  0.60E+13  0.91E+13  0.97E+11  0.22E+11   2.09    62.    95.     7     2.5    2  c   
 254  23 38 58.24 -45 40 40.5  0.0684    286.    224.     4  0.24  0.05  0.17  0.08  0.02  0.01  0.19E+14  0.32E+14  0.42E+11  0.76E+10   1.78   462.   760.     5     2.5    2  bc  
 255  23 43 14.77 -44 31 40.6  0.0882    122.    100.     3  0.22  0.10  0.08  0.06  0.02  0.02  0.16E+13  0.29E+13  0.16E+12  0.29E+11   4.43    10.    19.    11     6.4    1  c   
 256  23 43 17.32 -44 27 11.3  0.0609    235.    184.     4  0.49  0.06  0.55  0.09  0.06  0.05  0.42E+14  0.66E+14  0.26E+12  0.29E+11  12.57   162.   256.    14     7.0    1  b   
 257  23 50  7.86 -44 24 17.4  0.0635    111.     91.     3  0.35  0.04  0.42  0.07  0.10  0.08  0.72E+13  0.12E+14  0.44E+11  0.13E+11   2.06   162.   271.     4     2.3    2  b   
 258* 23 50 47.47 -45  8 51.9  0.0629    148.    116.     4  0.36  0.07  0.34  0.09  0.06  0.05  0.10E+14  0.16E+14  0.49E+11  0.10E+11   2.00   208.   333.     5     2.5    2      
 259  23 54  0.84 -45 23 33.7  0.0633     63.     52.     3  0.76  0.12  0.89  0.14  0.38  0.31  0.49E+13  0.81E+13  0.34E+11  0.13E+11   1.99   147.   248.     4     2.3    2  b   
 260  23 54 46.41 -44 45 10.8  0.0991    203.    159.     4  0.57  0.16  0.06  0.05  0.01  0.01  0.33E+13  0.59E+13  0.90E+11  0.15E+11   2.18    36.    66.     9     4.5    2  c   
 261  23 55 26.61 -44 20 30.2  0.1269      0.      0.     3  0.30  0.07  0.34  0.07  0.00  0.00  0.00E+00  0.00E+00  0.18E+12  0.27E+11   2.93     0.     0.    13     7.5    2  bd  
 262  23 58 22.52 -44 19 48.6  0.1270    162.    132.     3  0.30  0.14  0.08  0.07  0.01  0.02  0.29E+13  0.54E+13  0.15E+12  0.19E+11   3.51    19.    35.    16     9.2    2  bc  
 263  23 59 39.99 -44 23 18.8  0.0388    324.    187.    17  0.58  0.04  0.23  0.03  0.02  0.01  0.34E+14  0.39E+14  0.19E+12  0.30E+11   3.08   181.   212.    17     4.1    2  bc  


==> tab03a.dat <==

LCRS -03deg Group Members

==============================================================================
The galaxy members in each LCRS group.

Group member data are listed according to the following format:

Col 1:     Group Member ID.
Cols 2-4:  RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     isophotal R-band magnitude.
Col 9:     2-pixel-radius central magnitude (used in star/galaxy 
             separation and in excluding very low surface brightness 
             objects from the spectroscopic survey).
Col 10:    Heliocentric velocity (in km/s).
Col 11:    Type of spectrum
             e=strong emission lines
             c=continuum with absorption lines
             b=both absorption lines and moderate emission lines
             m=mock velocity -- galaxy was one of the 55arcsec 
                "orphans" excluded from the spectroscopic survey due 
                to its proximity to another galaxy.
==============================================================================


     Group #   1   <z> = 0.0656 vel. disp. =     0.
   1  10  3 42.49  -2 48 22.7 16.84 18.00  19268  c 
   2  10  4 11.16  -2 53 34.5 17.58 19.19  19317  e 
   3  10  4 17.01  -2 55 25.8 15.97 17.23  19358  c 

     Group #   2   <z> = 0.0887 vel. disp. =     0.
   1  10  6 13.02  -2 56 36.1 16.73 17.59  26284  c 
   2  10  6 21.11  -2 57 53.8 17.33 18.34  26159  c 
   3  10  6 26.55  -3  2 48.6 17.65 18.61  26250  b 

     Group #   3   <z> = 0.0617 vel. disp. =   208.
   1  10  6 57.57  -2 25 27.5 16.07 17.26  18514  c 
   2  10  6 59.28  -2 23 14.7 16.00 17.18  17878  c 
   3  10  7  1.61  -2 17  8.0 17.72 18.58  18054  c 
   4  10  7 19.44  -2 16  3.7 15.93 17.16  18137  c 
   5  10  7 21.39  -2 19  9.0 16.20 17.17  17887  c 
   6  10  7 23.18  -2 33 49.0 16.75 17.68  18111  c 
   7  10  7 26.94  -2 17 39.2 15.61 16.82  18349  c 

     Group #   4   <z> = 0.0621 vel. disp. =   293.
   1  10  7 18.12  -3 23 52.8 15.25 17.16  18164  c 
   2  10  7 25.72  -3 13  4.0 16.82 18.04  17843  c 
   3  10  7 29.93  -3  4 43.5 16.68 18.73  18224  c 
   4  10  7 34.72  -3 24 28.5 15.95 17.34  17858  c 
   5  10  7 53.49  -3  3 47.3 16.93 17.91  18293  c 
   6  10  8  7.44  -2 53 47.8 17.44 19.04  17676  c 
   7  10  8 17.23  -3  1  1.9 17.52 18.41  18596  c 
   8  10  8 22.26  -3  1  4.4 17.67 18.55  18714  c 
   9  10  8 24.99  -3  3 52.6 16.00 17.08  17987  c 
  10  10  8 30.90  -3  1 45.2 15.50 16.94  18501  c 
  11  10  8 37.21  -3  3 26.7 17.74 19.08  18504  c 
  12  10  8 43.59  -2 53 51.9 17.19 18.54  18574  c 
  13  10  8 50.65  -2 59 49.7 16.14 17.14  18338  c 
  14  10  9  3.25  -2 50 17.0 15.86 17.15  18412  c 

     Group #   5   <z> = 0.0599 vel. disp. =    93.
   1  10  9 39.16  -3 21  3.3 16.14 18.48  17514  c 
   2  10 10  3.46  -3 29 51.1 17.71 18.75  17536  b 
   3  10 10 10.38  -3 21 41.4 15.74 17.44  17649  c 
   4  10 10 24.02  -3 34 31.0 17.26 18.27  17564  c 
   5  10 10 26.53  -3 31 38.5 17.58 18.65  17813  b 

     Group #   6   <z> = 0.0439 vel. disp. =   150.
   1  10  9  8.62  -2 21 53.4 16.47 17.54  12931  c 
   2  10  9 39.37  -2 18 11.7 15.12 16.93  12792  c 
   3  10 10  1.92  -2 33 10.9 15.85 17.29  12801  c 
   4  10 10  8.27  -2 26 41.3 17.69 18.48  13121  c 
   5  10 10 36.99  -2 27 14.3 16.27 17.80  12808  b 
   6  10 10 44.61  -2 17  0.1 15.10 17.73  12624  b 
   7  10 10 59.39  -2 20 11.1 16.86 17.79  12636  c 

     Group #   7   <z> = 0.0421 vel. disp. =   198.
   1  10  9 27.63  -3  6  9.5 15.79 17.24  12274  c 
   2  10  9 28.47  -3 14 41.3 15.12 16.76  12340  c 
   3  10  9 37.66  -3 18  0.1 17.47 19.00  12170  c 
   4  10  9 42.02  -3 10 10.3 16.66 18.30  12103  c 
   5  10  9 49.43  -3  5 16.7 17.17 18.44  12383  b 
   6  10  9 49.65  -3 15 14.0 17.12 18.05  11744  e 
   7  10 10 15.28  -3 15  4.4 15.58 16.95  12179  c 
   8  10 10 27.24  -3 12 57.3 16.08 17.51  12236  b 
   9  10 10 30.89  -3 12 14.1 15.43 16.63  12329  b 
  10  10 10 41.66  -3 11 34.9 17.49 18.98  12247  b 
  11  10 10 59.84  -3  6 42.9 17.49 18.64  12401  c 
  12  10 11  8.35  -3 17 34.2 17.22 18.73  12530  b 
  13  10 11 13.92  -3  7 32.0 17.21 18.51  12641  e 

     Group #   8   <z> = 0.0610 vel. disp. =   152.
   1  10  9 15.82  -2 39 37.0 16.14 17.21  17739  c 
   2  10  9 38.71  -2 30 59.6 17.51 18.36  17762  c 
   3  10 10  9.62  -2 32 22.6 15.98 17.87  17851  e 
   4  10 10 32.69  -2 36 17.0 17.08 17.88  18091  c 
   5  10 10 58.89  -2 29 11.6 17.09 18.06  18081  c 
   6  10 11 14.74  -2 25  5.7 16.94 18.52  18117  c 

     Group #   9   <z> = 0.0624 vel. disp. =    73.
   1  10 11 20.17  -2 40 53.0 17.32 18.14  18258  c 
   2  10 11 32.70  -2 38 29.7 16.42 18.49  18352  b 
   3  10 11 49.18  -2 35 32.7 15.92 17.00  18286  b 
   4  10 12  6.66  -2 37 44.3 17.27 18.30  18494  b 

     Group #  10   <z> = 0.0773 vel. disp. =    45.
   1  10 12 20.47  -3 20 40.0 17.26 19.00  22724  b 
   2  10 12 28.89  -3 12 27.4 16.40 17.66  22897  b 
   3  10 12 36.34  -3 16  6.3 17.13 18.17  22792  c 

     Group #  11   <z> = 0.0585 vel. disp. =   184.
   1  10 12 34.34  -2 47  9.7 15.43 16.96  17236  b 
   2  10 12 35.68  -2 47 32.6 16.67 17.70  16959  m 
   3  10 12 45.21  -2 43 56.7 15.45 16.99  17364  b 

     Group #  12   <z> = 0.0602 vel. disp. =   276.
   1  10 13 12.34  -2 59 34.3 16.83 18.03  18004  c 
   2  10 13 43.07  -2 59 19.3 15.41 17.00  18071  c 
   3  10 13 47.22  -3  2  6.2 16.23 17.69  17573  c 
   4  10 13 53.92  -3  4  8.3 17.04 17.91  17423  c 
   5  10 14 18.52  -3  2  6.8 16.96 17.97  17929  c 
   6  10 14 20.65  -3  0 59.9 16.71 17.68  17426  b 
   7  10 14 23.16  -2 59 43.6 16.41 17.45  17391  c 

     Group #  13   <z> = 0.0584 vel. disp. =   112.
   1  10 13 54.12  -3 39  0.0 17.50 18.34  16974  b 
   2  10 14  0.96  -3 40 44.9 17.27 18.59  17111  m 
   3  10 14  1.90  -3 40 55.7 16.51 17.94  17234  b 
   4  10 14  8.47  -3 38 20.9 16.72 17.67  17284  b 

     Group #  14   <z> = 0.0415 vel. disp. =   190.
   1  10 14 20.89  -3 25 24.1 15.26 17.98  11882  b 
   2  10 14 24.46  -3 25 26.9 17.47 18.85  12037  m 
   3  10 14 46.25  -3 29 39.3 16.34 17.92  12298  b 

     Group #  15   <z> = 0.0587 vel. disp. =   161.
   1  10 16  0.06  -3 18 47.8 15.14 17.75  17370  b 
   2  10 16 37.71  -3 25 57.0 15.76 17.37  17291  e 
   3  10 17  1.42  -3 33 26.5 15.61 16.61  17018  e 

     Group #  16   <z> = 0.1144 vel. disp. =   221.
   1  10 15 55.29  -3 33 16.0 17.75 18.52  34143  c 
   2  10 16  6.71  -3 28 52.0 17.44 17.95  33463  e 
   3  10 16 28.77  -3 28 15.2 17.42 17.96  33864  c 
   4  10 17  1.58  -3 20 29.3 17.43 17.83  34163  m 
   5  10 17  2.75  -3 20 29.5 17.11 17.63  33948  c 
   6  10 17  7.15  -3 27 48.0 17.44 17.93  34023  c 

     Group #  17   <z> = 0.0498 vel. disp. =   198.
   1  10 15 22.95  -2 33 30.7 15.87 17.14  14836  c 
   2  10 15 48.64  -2 54  0.8 17.39 18.65  15084  b 
   3  10 15 59.02  -2 41 48.5 16.11 18.18  14755  b 
   4  10 16  9.07  -2 53  3.8 15.56 16.45  14427  c 
   5  10 16 29.66  -2 34  6.7 15.59 16.51  14547  c 
   6  10 16 59.49  -2 42 10.1 16.04 16.92  14543  b 
   7  10 17  2.76  -2 43 47.4 17.15 17.81  14530  m 
   8  10 17  4.10  -2 44 30.4 16.14 17.08  14476  c 
   9  10 17 39.83  -2 51  8.5 17.53 18.55  14571  e 
  10  10 17 40.34  -2 53  6.4 16.53 17.93  14625  e 
  11  10 17 40.34  -2 52 27.2 16.16 17.21  14377  m 
  12  10 17 43.75  -2 43 43.3 16.70 18.02  14263  c 

     Group #  18   <z> = 0.0618 vel. disp. =   116.
   1  10 16 25.22  -2 16 55.5 17.07 17.53  18315  b 
   2  10 16 49.80  -2 21 56.2 16.25 17.00  18114  b 
   3  10 17 41.83  -2 19 17.0 16.04 17.04  18040  c 

     Group #  19   <z> = 0.0718 vel. disp. =   114.
   1  10 17 27.59  -3 37 32.6 16.77 17.29  21241  e 
   2  10 17 28.57  -3 37 47.2 16.05 17.18  20997  m 
   3  10 17 29.99  -3 37 21.1 16.94 17.35  21245  m 

     Group #  20   <z> = 0.0629 vel. disp. =   166.
   1  10 18 36.08  -2 17 57.2 15.81 16.66  18657  c 
   2  10 18 45.50  -2 17 54.9 17.05 17.59  18263  c 
   3  10 18 45.78  -2 23  9.7 16.60 17.82  18462  c 
   4  10 19 16.26  -2 32  2.5 16.42 17.75  18665  c 

     Group #  21   <z> = 0.0535 vel. disp. =     0.
   1  10 19 42.34  -2 24 31.1 15.69 17.32  15678  c 
   2  10 19 48.35  -2 23 56.3 16.37 17.23  15688  c 
   3  10 19 49.04  -2 20  5.5 15.57 17.10  15714  c 

     Group #  22   <z> = 0.1294 vel. disp. =   125.
   1  10 19 45.26  -3 27 33.1 17.06 17.60  38362  c 
   2  10 19 59.30  -3 22  1.8 17.05 17.53  38269  c 
   3  10 20 23.62  -3 15 52.4 17.49 18.02  38450  c 
   4  10 20 44.85  -3  6 47.2 17.00 17.54  38645  c 

     Group #  23   <z> = 0.0624 vel. disp. =   335.
   1  10 21 20.63  -2 32  9.9 16.52 17.28  17666  b 
   2  10 21 36.63  -2 33 21.2 16.55 17.36  18791  m 
   3  10 21 39.69  -2 33 45.4 17.05 18.33  18709  e 
   4  10 21 51.29  -2 37 36.8 15.61 16.59  18154  c 
   5  10 22  2.40  -2 31 27.7 17.04 17.68  18120  c 
   6  10 22  3.59  -2 43 17.1 16.68 17.27  18298  c 
   7  10 22  4.99  -2 28 56.7 17.41 17.84  18353  c 
   8  10 22 10.70  -2 32 59.5 15.55 16.53  18066  c 
   9  10 22 12.77  -2 30 59.7 16.00 16.86  18989  c 
  10  10 22 23.75  -2 22 31.5 17.48 17.95  18038  e 
  11  10 22 32.47  -2 41  1.4 15.25 16.79  18121  c 
  12  10 22 34.27  -2 36 31.8 16.91 18.36  18456  c 
  13  10 22 43.53  -2 44 17.7 16.00 17.14  18203  c 
  14  10 22 52.62  -2 42 55.3 15.03 16.10  18750  b 

     Group #  24   <z> = 0.0584 vel. disp. =   122.
   1  10 23  8.35  -2 32 44.6 16.44 17.08  17105  b 
   2  10 23 17.22  -2 40 37.2 15.96 17.19  17337  c 
   3  10 23 38.23  -2 34 17.9 15.93 16.96  17229  c 
   4  10 23 39.73  -2 35 25.2 16.28 16.93  16976  c 
   5  10 23 50.72  -2 33 44.1 16.75 17.68  17030  c 

     Group #  25   <z> = 0.0517 vel. disp. =     9.
   1  10 24 14.89  -2 56 33.1 16.73 17.89  15137  b 
   2  10 24 58.96  -2 50 17.1 15.75 16.89  15229  c 
   3  10 25  1.49  -2 48 51.2 17.42 17.97  15121  c 
   4  10 25  9.58  -2 41 50.4 16.99 17.69  15179  c 
   5  10 25 11.10  -2 55 17.3 15.60 16.92  15038  c 

     Group #  26   <z> = 0.0622 vel. disp. =   128.
   1  10 26 45.61  -3  8 10.4 17.48 18.19  18228  b 
   2  10 27  3.08  -3  6 51.5 15.76 17.06  18306  b 
   3  10 27 21.45  -3 11 28.8 16.46 17.98  18107  b 
   4  10 27 23.53  -3  5 26.3 15.10 16.50  18474  c 

     Group #  27   <z> = 0.0383 vel. disp. =   553.
   1  10 24 55.26  -3  9  8.1 15.56 17.59  10197  b 
   2  10 25 28.68  -3  5 38.8 16.39 17.10  10502  b 
   3  10 26  6.97  -3  7  0.7 17.43 18.26  11552  b 
   4  10 26 20.61  -2 59 24.3 16.88 17.86  10509  b 
   5  10 26 21.34  -2 59 45.3 16.91 17.87  10526  m 
   6  10 26 22.02  -2 57 56.3 15.89 16.71  11157  c 
   7  10 26 23.54  -2 53 34.8 17.13 17.96  11174  c 
   8  10 26 31.68  -3  7  9.7 17.14 17.96  11214  b 
   9  10 27  7.60  -2 43 23.8 17.14 17.93  11942  b 
  10  10 27 18.72  -3  7 51.2 15.73 16.79  10624  c 
  11  10 27 20.89  -3  0 16.8 16.41 17.21  11481  c 
  12  10 27 21.90  -2 44 37.7 17.10 17.87  10673  b 
  13  10 27 33.56  -2 52 60.0 15.77 17.23  12534  c 
  14  10 27 34.21  -2 55  6.7 15.17 16.04  10741  c 
  15  10 27 39.72  -2 54  0.1 16.93 17.64  11419  c 
  16  10 27 39.83  -3  0  6.6 17.40 18.07  10627  c 
  17  10 27 39.91  -2 54 55.3 17.15 17.91  11342  c 
  18  10 27 42.23  -2 56 45.4 16.51 17.14  11375  c 
  19  10 27 44.03  -2 59  9.5 15.60 16.70  11073  c 
  20  10 27 45.21  -2 50 50.0 17.25 18.40  11600  b 
  21  10 27 48.93  -2 50 27.6 14.87 16.72  10534  b 
  22  10 27 52.87  -2 47 21.3 17.51 18.34  11573  c 
  23  10 27 53.68  -3 10  3.9 16.13 17.63  11646  c 
  24  10 28  4.19  -3 19  6.3 16.22 17.42  10810  e 
  25  10 28 10.49  -2 55 11.3 16.48 17.15  10560  e 
  26  10 28 12.33  -2 54 45.2 17.28 18.26  10406  m 
  27  10 28 27.70  -2 55 37.5 16.34 17.52  12120  c 
  28  10 28 41.81  -2 47 33.9 16.31 17.35  11340  c 

     Group #  28   <z> = 0.0994 vel. disp. =   286.
   1  10 27 51.22  -2 55 46.3 16.89 17.20  29869  c 
   2  10 28  7.39  -2 48 45.0 17.06 18.05  29170  e 
   3  10 28 24.84  -2 52 23.4 16.56 17.28  29490  c 
   4  10 28 34.82  -2 59  5.2 16.72 17.82  29210  c 

     Group #  29   <z> = 0.0658 vel. disp. =     0.
   1  10 31 37.94  -2 29  5.4 16.93 17.85  19410  e 
   2  10 31 56.20  -2 18 12.7 16.46 17.20  19350  c 
   3  10 31 56.91  -2 22  9.5 16.51 17.30  19290  c 

     Group #  30   <z> = 0.0638 vel. disp. =   425.
   1  10 31 36.11  -3 12 45.8 16.71 17.57  18520  c 
   2  10 31 36.25  -3 12 29.3 16.44 17.06  18799  m 
   3  10 31 55.62  -3 11 57.9 16.44 17.03  18190  c 
   4  10 32  5.05  -3 11 27.1 16.15 17.10  18050  c 
   5  10 32  8.00  -3 21 29.0 16.85 17.81  19210  c 
   6  10 32 29.47  -3 23 23.9 16.83 17.29  19140  c 
   7  10 33 17.30  -3 28 59.3 16.20 16.89  19070  c 
   8  10 33 52.73  -3 32 36.7 17.48 18.65  19126  e 

     Group #  31   <z> = 0.0607 vel. disp. =   327.
   1  10 35 14.93  -3  3 54.7 15.84 16.99  18210  b 
   2  10 35 17.85  -3 11 58.6 16.25 17.54  17794  c 
   3  10 35 17.96  -3 10 27.6 17.35 18.39  17506  e 

     Group #  32   <z> = 0.0653 vel. disp. =   355.
   1  10 36 33.28  -3 26 45.1 15.40 16.45  19303  c 
   2  10 36 34.72  -3 12 40.4 16.67 17.92  19336  c 
   3  10 36 47.18  -3 18 33.5 16.18 17.10  18601  c 
   4  10 36 52.16  -3 20 58.4 16.12 16.98  19314  c 
   5  10 36 55.24  -3 21 20.4 15.25 16.50  19526  m 
   6  10 37  4.49  -3 23  5.6 16.56 17.14  19115  c 
   7  10 37  6.60  -3 21 21.8 16.98 17.57  18680  b 
   8  10 37 10.84  -3 29 17.1 17.00 17.47  19702  c 

     Group #  33   <z> = 0.1095 vel. disp. =   204.
   1  10 36 52.84  -3 32 50.4 17.32 17.88  32300  b 
   2  10 37 21.12  -3 29  8.1 17.37 17.66  32353  m 
   3  10 37 21.60  -3 28 30.9 17.36 17.83  32336  c 
   4  10 37 21.71  -3 32 52.3 17.34 17.64  32803  c 

     Group #  34   <z> = 0.1334 vel. disp. =   294.
   1  10 37 19.55  -3 10 17.4 17.21 17.68  39062  c 
   2  10 37 25.26  -3 11 17.2 17.44 18.00  39637  c 
   3  10 37 26.59  -3  1 43.7 16.33 16.96  39498  c 
   4  10 37 28.44  -2 57 16.1 17.26 17.73  39652  c 
   5  10 37 40.26  -3 12  9.3 17.27 17.85  40041  c 
   6  10 37 41.82  -3 11 58.1 15.94 16.68  40045  m 
   7  10 37 52.14  -2 53  2.8 16.73 17.43  39499  c 

     Group #  35   <z> = 0.1471 vel. disp. =   441.
   1  10 37 53.46  -3 12 24.9 17.55 18.08  43896  c 
   2  10 37 57.54  -3 13 29.4 16.74 17.34  44145  c 
   3  10 38 15.91  -3 19 48.2 17.41 17.89  43161  b 

     Group #  36   <z> = 0.1483 vel. disp. =   262.
   1  10 37 51.83  -2 50 52.7 17.06 17.65  44007  c 
   2  10 38  1.59  -2 56 24.7 17.59 18.02  44492  c 
   3  10 38 18.65  -2 42 13.2 17.59 18.52  43746  c 
   4  10 38 19.09  -2 42 10.8 16.83 17.67  44130  m 

     Group #  37   <z> = 0.1133 vel. disp. =   279.
   1  10 37 54.46  -3 10 19.9 16.49 17.20  33916  c 
   2  10 38 15.10  -3  9 17.2 16.52 17.19  33615  c 
   3  10 38 31.99  -3  9 35.0 17.39 17.90  33278  c 

     Group #  38   <z> = 0.0373 vel. disp. =   158.
   1  10 38 24.12  -2 19  0.4 15.68 16.59  11098  c 
   2  10 38 36.81  -2 28 24.6 17.00 18.25  10740  b 
   3  10 38 40.66  -2 34 57.1 17.17 17.64  10723  c 
   4  10 38 44.53  -2 39 36.5 15.97 17.76  10767  b 

     Group #  39   <z> = 0.0626 vel. disp. =     0.
   1  10 38 38.64  -3  3 40.2 17.47 17.75  18437  c 
   2  10 38 40.57  -3  6  1.5 16.02 17.52  18383  c 
   3  10 39 17.27  -3  0 36.3 17.55 18.18  18417  e 

     Group #  40   <z> = 0.0788 vel. disp. =    91.
   1  10 38 34.49  -3 36 38.9 17.11 18.04  23128  b 
   2  10 39 18.85  -3 34 17.7 17.45 18.32  23317  m 
   3  10 39 21.62  -3 34  5.9 16.60 17.10  23356  c 

     Group #  41   <z> = 0.0787 vel. disp. =   404.
   1  10 39  3.16  -3 10  4.6 17.09 17.85  23855  e 
   2  10 39  7.82  -3  0 48.6 16.50 18.18  23456  b 
   3  10 39 20.23  -3  1 37.2 15.43 16.35  22938  m 
   4  10 39 23.09  -3  2  2.9 17.30 18.13  23108  c 
   5  10 39 47.24  -2 55 20.6 17.19 17.99  22742  c 

     Group #  42   <z> = 0.0933 vel. disp. =    91.
   1  10 39 19.61  -2 46  7.4 17.48 17.98  27581  c 
   2  10 39 20.08  -2 49 51.2 17.56 18.40  27723  b 
   3  10 39 21.13  -2 45 55.5 17.59 18.32  27476  m 

     Group #  43   <z> = 0.0606 vel. disp. =   170.
   1  10 39 57.00  -2 37 38.1 16.45 17.80  17555  b 
   2  10 40  0.83  -2 38 45.6 15.84 17.61  17729  b 
   3  10 40 29.36  -2 30 41.3 15.35 16.48  17786  c 
   4  10 40 32.54  -2 31 23.6 15.68 16.80  17905  e 
   5  10 40 38.46  -2 30 43.6 15.75 17.27  17792  c 
   6  10 40 55.86  -2 26 41.9 17.38 18.58  18158  c 
   7  10 41  2.79  -2 37 25.8 17.48 18.16  17653  b 

     Group #  44   <z> = 0.1135 vel. disp. =   257.
   1  10 40  4.26  -2 33 18.0 17.26 18.50  33315  c 
   2  10 40  4.72  -2 42  7.8 17.57 18.15  33548  c 
   3  10 40 26.09  -2 30 11.8 17.44 18.33  33739  e 
   4  10 40 28.05  -2 35 29.5 17.55 18.13  33368  c 
   5  10 40 30.38  -2 33  1.7 16.95 17.67  33546  c 
   6  10 40 34.83  -3  0 43.2 17.13 17.81  33683  c 
   7  10 40 35.90  -2 52 24.7 17.41 17.97  33703  c 
   8  10 40 37.70  -3  5 32.4 16.85 17.71  33768  c 
   9  10 40 38.46  -2 55 41.5 16.00 17.31  33675  c 
  10  10 40 39.88  -3  3 47.9 17.62 18.28  33554  c 
  11  10 40 40.03  -3  1 29.5 16.95 17.64  34245  c 
  12  10 40 41.51  -3  1 30.2 16.99 17.80  34249  m 
  13  10 40 44.49  -2 42 42.2 16.78 17.49  33268  c 
  14  10 40 44.71  -2 22 41.4 16.91 17.88  33481  c 

     Group #  45   <z> = 0.0615 vel. disp. =   120.
   1  10 42 15.33  -2 32 57.7 16.43 17.63  18257  c 
   2  10 42 26.24  -2 35 28.9 16.55 17.42  18084  c 
   3  10 42 43.16  -2 38 25.7 15.52 16.84  17926  m 
   4  10 42 44.98  -2 38 25.1 15.95 17.20  17978  c 

     Group #  46   <z> = 0.0713 vel. disp. =    91.
   1  10 42 46.52  -3 20 14.9 15.92 16.98  21097  c 
   2  10 42 50.23  -3 22 39.8 16.79 18.09  20863  b 
   3  10 42 51.72  -3 18 48.1 16.94 17.78  21036  c 

     Group #  47   <z> = 0.1091 vel. disp. =   234.
   1  10 43 30.06  -2 18 40.9 17.61 18.57  32658  m 
   2  10 43 30.45  -2 19  0.3 17.00 17.85  32500  c 
   3  10 43 31.75  -2 18 28.7 17.17 18.11  32202  m 
   4  10 43 40.07  -2 19 18.8 16.91 17.73  32068  c 

     Group #  48   <z> = 0.1294 vel. disp. =   210.
   1  10 43 34.04  -3 38 24.8 17.07 18.05  38497  c 
   2  10 43 37.34  -3 38 36.8 17.44 18.03  38644  m 
   3  10 43 40.38  -3 32 18.8 17.14 17.98  38158  c 

     Group #  49   <z> = 0.0379 vel. disp. =   136.
   1  10 42 54.39  -2 22 34.1 16.26 17.10  11226  c 
   2  10 43 59.26  -2 29 25.7 17.39 18.64  10997  c 
   3  10 44 14.65  -2 22 21.9 16.87 17.76  10912  m 
   4  10 44 16.38  -2 22 19.2 15.23 16.69  10875  c 

     Group #  50   <z> = 0.1091 vel. disp. =   351.
   1  10 44 39.05  -3 14  4.1 15.80 16.87  32280  c 
   2  10 44 39.58  -3  8  8.6 17.33 18.39  31987  c 
   3  10 44 51.39  -3 15 19.2 16.75 18.27  32771  c 

     Group #  51   <z> = 0.1085 vel. disp. =   188.
   1  10 44 48.66  -3 29 45.8 17.31 18.18  32069  c 
   2  10 44 50.04  -3 29 18.0 15.44 17.22  31929  m 
   3  10 44 50.33  -3 28 35.5 17.06 18.00  32447  c 
   4  10 44 51.23  -3 28  0.1 17.61 18.40  32213  m 

     Group #  52   <z> = 0.0706 vel. disp. =   141.
   1  10 44 42.30  -3 37 58.6 16.35 17.52  20685  c 
   2  10 44 53.15  -3 29 13.4 17.17 17.98  20738  c 
   3  10 45 17.06  -3 42 19.9 15.97 17.11  21066  c 
   4  10 45 38.93  -3 33 49.0 16.76 17.63  20849  c 
   5  10 45 49.25  -3 30 55.7 15.77 17.39  20653  c 

     Group #  53   <z> = 0.0738 vel. disp. =   142.
   1  10 45 57.94  -2 30 26.0 17.18 18.26  21724  c 
   2  10 46  7.45  -2 33 59.2 16.95 18.38  21933  b 
   3  10 46 18.70  -2 30 13.9 17.40 18.19  21862  b 
   4  10 46 35.88  -2 29  3.1 17.03 17.95  21409  b 
   5  10 47  2.54  -2 34 27.6 15.14 16.72  21807  c 
   6  10 47  8.39  -2 33 11.3 17.63 18.32  21733  c 
   7  10 47 15.20  -2 27 45.1 16.29 18.09  21815  b 

     Group #  54   <z> = 0.0610 vel. disp. =    18.
   1  10 46 39.28  -2 41 42.5 16.68 17.50  17827  c 
   2  10 46 44.52  -2 41 50.7 16.45 18.18  17928  b 
   3  10 47  2.11  -2 32 52.8 17.11 18.34  17970  b 

     Group #  55   <z> = 0.0613 vel. disp. =     0.
   1  10 49 42.27  -2 45 30.6 16.17 17.79  17974  c 
   2  10 50 15.81  -2 49 54.5 16.16 17.43  18083  c 
   3  10 50 33.44  -2 52 58.3 17.28 18.29  17979  b 

     Group #  56   <z> = 0.0591 vel. disp. =   158.
   1  10 55 21.18  -2 50 41.4 16.76 17.34  17250  c 
   2  10 55 32.58  -2 49 15.5 17.01 17.47  17420  c 
   3  10 55 35.77  -2 48 32.0 17.18 17.59  17160  c 
   4  10 55 52.70  -2 58 52.0 17.12 18.01  17570  b 

     Group #  57   <z> = 0.0715 vel. disp. =   159.
   1  10 57 27.87  -2 19 11.8 17.32 17.78  21190  c 
   2  10 58  4.16  -2 20 48.5 16.54 17.72  20790  c 
   3  10 58 33.35  -2 23 13.6 16.66 17.28  21160  c 
   4  10 58 38.27  -2 20  0.4 17.16 17.88  21110  c 

     Group #  58   <z> = 0.0890 vel. disp. =   208.
   1  11  3 15.35  -3  5 44.8 17.14 17.54  26043  c 
   2  11  3 37.57  -3 12 18.4 17.49 18.37  26402  b 
   3  11  3 37.73  -3 12 34.9 17.06 17.54  26494  m 

     Group #  59   <z> = 0.1224 vel. disp. =   187.
   1  11  3 32.15  -3 24  6.5 17.38 18.28  36073  c 
   2  11  3 44.04  -3 34 28.8 17.12 18.35  36483  b 
   3  11  3 58.81  -3 28 52.2 17.57 18.07  36431  c 

     Group #  60   <z> = 0.0888 vel. disp. =   429.
   1  11  3 56.44  -2 27  8.5 16.44 17.66  27061  b 
   2  11  3 58.99  -2 27 51.2 16.98 17.47  26634  m 
   3  11  3 58.99  -2 22 36.0 17.04 17.63  26061  c 
   4  11  3 59.04  -2 22 15.1 17.26 17.94  25767  m 
   5  11  4  0.45  -2 28 31.2 17.50 17.84  26410  c 
   6  11  4  5.13  -2 26 57.1 15.53 16.88  25934  m 
   7  11  4  5.94  -2 27 50.6 17.15 17.80  25875  c 

     Group #  61   <z> = 0.1271 vel. disp. =   305.
   1  11  3 38.94  -2 51 13.4 17.13 17.98  37171  b 
   2  11  3 41.21  -3  5 38.6 17.07 17.98  37995  c 
   3  11  4  3.48  -3  4 58.4 17.32 17.62  38054  c 
   4  11  4 20.16  -2 53 48.3 16.95 18.19  37688  c 
   5  11  4 26.30  -3  1 31.4 17.15 17.65  37816  c 

     Group #  62   <z> = 0.0576 vel. disp. =    41.
   1  11  3 57.43  -3 42 14.6 15.52 16.32  16931  c 
   2  11  4  5.74  -3 41 46.4 17.24 18.16  16790  c 
   3  11  4 10.27  -3 38 23.4 15.46 16.26  16937  c 

     Group #  63   <z> = 0.0714 vel. disp. =   216.
   1  11  4 26.63  -2 25 30.1 17.02 18.06  20768  c 
   2  11  4 30.28  -2 26  7.2 16.05 16.81  21245  c 
   3  11  4 32.52  -2 25 58.6 17.25 17.97  21077  m 

     Group #  64   <z> = 0.0874 vel. disp. =     0.
   1  11  4 15.36  -3 23 55.3 16.71 17.27  25815  c 
   2  11  4 47.48  -3 29  5.1 17.43 17.74  25785  c 
   3  11  4 51.39  -3 17 36.2 16.96 17.46  25922  c 

     Group #  65   <z> = 0.0714 vel. disp. =   271.
   1  11  4 28.68  -3  6 18.4 17.07 18.16  21255  b 
   2  11  4 33.10  -3  5 57.0 16.34 17.80  20807  c 
   3  11  4 43.85  -3  4  6.8 16.70 17.22  20657  c 
   4  11  4 59.25  -3  3 26.9 17.33 18.35  21064  c 
   5  11  5 25.70  -2 59  3.5 17.50 17.93  21373  c 

     Group #  66   <z> = 0.1046 vel. disp. =   451.
   1  11  4 43.83  -2 27  3.3 17.17 17.88  30719  c 
   2  11  4 44.08  -2 17 39.3 16.75 17.31  31481  c 
   3  11  4 56.26  -2 23 40.4 17.00 17.80  31374  b 
   4  11  5 28.00  -2 26 57.9 16.88 17.58  30443  c 

     Group #  67   <z> = 0.1228 vel. disp. =   135.
   1  11  4 39.91  -3 38 24.2 17.21 17.72  36356  c 
   2  11  4 58.92  -3 31 19.7 17.50 18.26  36383  c 
   3  11  5  5.88  -3 39 33.8 17.01 18.21  36471  c 
   4  11  5 15.33  -3 39 53.5 17.13 17.69  36290  c 
   5  11  5 15.67  -3 40  0.8 17.43 17.85  36491  m 
   6  11  5 19.19  -3 38 22.4 16.95 17.89  36770  c 

     Group #  68   <z> = 0.1177 vel. disp. =   326.
   1  11  5 49.88  -2 20 11.2 17.29 18.46  34810  b 
   2  11  5 53.91  -2 22 53.1 17.17 17.64  34852  c 
   3  11  6  0.23  -2 28 10.0 17.51 18.00  34349  c 
   4  11  6 20.49  -2 16 20.1 17.21 17.77  34949  c 
   5  11  6 36.61  -2 31 49.0 17.35 17.71  35455  c 
   6  11  6 43.21  -2 24 56.0 16.37 17.44  34750  b 
   7  11  7 11.40  -2 22 39.0 17.36 17.77  35335  c 

     Group #  69   <z> = 0.1207 vel. disp. =   418.
   1  11  8  2.28  -3 42 50.2 17.36 17.97  35535  c 
   2  11  8  4.37  -3 43 31.6 16.11 16.89  35337  m 
   3  11  8  8.78  -3 43  3.0 17.63 18.28  36396  b 
   4  11  8 30.80  -3 43 29.8 16.73 17.31  35986  c 

     Group #  70   <z> = 0.1271 vel. disp. =   131.
   1  11  8 56.81  -3 23 41.1 16.94 18.03  37643  c 
   2  11  9 31.53  -3 23 30.7 16.22 16.86  37695  e 
   3  11  9 56.45  -3 28  6.7 16.95 17.64  37616  c 
   4  11 10  2.80  -3 26 27.1 17.29 17.90  37977  c 

     Group #  71   <z> = 0.1070 vel. disp. =   137.
   1  11  9 30.34  -2 38  4.3 17.45 17.95  31944  e 
   2  11  9 38.97  -2 37 20.1 16.78 17.43  31653  e 
   3  11  9 46.95  -2 39 42.2 17.37 18.37  31692  b 
   4  11 10 10.18  -2 31 42.0 17.38 18.43  31544  c 

     Group #  72   <z> = 0.0825 vel. disp. =   419.
   1  11  9 40.14  -3  2 40.1 16.50 17.52  24329  c 
   2  11  9 43.14  -2 53 16.8 17.56 17.88  24179  c 
   3  11  9 43.79  -2 50  6.8 16.97 17.47  23938  c 
   4  11  9 47.34  -2 52 51.7 16.99 17.49  24475  m 
   5  11  9 48.04  -2 53 20.4 16.85 17.44  25006  m 
   6  11  9 48.71  -2 47  1.1 16.73 17.63  24011  c 
   7  11  9 49.08  -2 53 17.9 15.59 16.66  24652  c 
   8  11  9 49.75  -2 51 10.9 16.00 16.82  23676  c 
   9  11  9 56.07  -2 55 59.4 16.86 17.33  24494  c 
  10  11 10  6.46  -3  5 34.5 16.61 17.17  24094  c 
  11  11 10  7.53  -2 53 35.7 16.81 17.65  23977  b 
  12  11 10  9.47  -2 54 15.6 17.03 17.58  23948  m 
  13  11 10 21.94  -2 54 52.9 17.46 17.75  25123  c 
  14  11 10 55.10  -2 56 37.9 17.52 18.44  25018  b 

     Group #  73   <z> = 0.0883 vel. disp. =   287.
   1  11  9 40.49  -2 48 23.8 17.22 18.08  25638  b 
   2  11  9 46.63  -3  2 15.7 17.27 18.03  25849  c 
   3  11  9 57.55  -2 54 31.9 17.38 17.65  26332  c 
   4  11  9 59.44  -2 54 26.1 16.92 17.51  26148  m 
   5  11 10  3.05  -2 56 43.4 16.85 17.70  26037  c 
   6  11 10  3.45  -2 56 22.7 15.61 16.75  26047  m 
   7  11 10  6.22  -2 55 58.8 17.11 17.56  26631  c 
   8  11 10 20.39  -2 59  3.5 16.91 17.37  26410  c 
   9  11 10 22.37  -3  6 11.2 17.01 17.75  25778  c 

     Group #  74   <z> = 0.0834 vel. disp. =   220.
   1  11 11 10.53  -3 15  7.9 17.22 18.31  24672  c 
   2  11 11 19.11  -3 28 17.8 16.88 17.46  24504  c 
   3  11 11 23.25  -3  8 57.8 17.36 18.51  24890  c 
   4  11 11 30.39  -3 14 25.6 17.14 17.63  24695  c 
   5  11 11 34.14  -3 16  7.4 15.90 16.71  24573  m 
   6  11 11 37.63  -3 16 23.7 17.47 17.77  24307  c 
   7  11 12  0.86  -3 23 13.9 16.96 18.15  24318  b 
   8  11 12 22.25  -3 20 12.8 17.44 17.83  24878  b 
   9  11 13  5.70  -3 20 27.1 17.15 17.80  25008  c 

     Group #  75   <z> = 0.1197 vel. disp. =    57.
   1  11 12 50.14  -2 32  0.9 16.54 17.46  35575  b 
   2  11 12 50.21  -2 21 18.8 17.08 17.66  35647  c 
   3  11 12 57.90  -2 34 35.4 17.49 17.98  35497  b 
   4  11 12 59.01  -2 34 22.4 16.84 17.98  35583  m 
   5  11 13 10.67  -2 32  9.2 17.58 17.88  35363  c 
   6  11 13 27.39  -2 28 41.6 17.51 17.85  35504  c 

     Group #  76   <z> = 0.0825 vel. disp. =   252.
   1  11 12 48.61  -3 38 53.3 17.43 17.87  24122  c 
   2  11 12 48.85  -3 38 16.2 16.38 17.53  24016  m 
   3  11 12 49.80  -3 38 21.7 17.06 17.54  24161  m 
   4  11 12 50.65  -3 37 41.6 17.31 17.76  24849  m 
   5  11 12 50.76  -3 37 10.6 17.14 18.01  24480  c 
   6  11 12 58.80  -3 39 23.7 17.55 18.45  24510  c 
   7  11 13  1.05  -3 38 53.0 15.95 17.80  24801  m 
   8  11 13 25.88  -3 28 52.6 16.82 17.43  24199  c 
   9  11 13 27.11  -3 30 25.5 17.17 17.62  24307  b 
  10  11 13 32.14  -3 30 36.7 16.63 17.44  24291  c 

     Group #  77   <z> = 0.1333 vel. disp. =   232.
   1  11 12 40.22  -2 18 31.0 16.74 17.37  39220  c 
   2  11 13 12.03  -2 20 10.6 16.34 17.32  39777  c 
   3  11 13 12.90  -2 20 29.7 17.27 17.72  39553  m 
   4  11 13 13.78  -2 19 29.8 16.93 17.62  39816  m 

     Group #  78   <z> = 0.1206 vel. disp. =   149.
   1  11 13 16.46  -3 39 25.0 16.99 17.71  35953  c 
   2  11 13 41.81  -3 31 23.0 17.48 18.57  35595  c 
   3  11 14  2.71  -3 30 28.4 17.61 17.88  35837  c 

     Group #  79   <z> = 0.1351 vel. disp. =    90.
   1  11 14 19.49  -2 54 48.5 17.17 17.68  40003  c 
   2  11 14 52.12  -3  0 10.0 17.08 17.61  40154  c 
   3  11 14 53.23  -2 56 25.9 17.03 17.81  40256  c 

     Group #  80   <z> = 0.1206 vel. disp. =   195.
   1  11 16 24.67  -2 42 52.5 16.92 17.36  35927  c 
   2  11 16 24.78  -2 42 31.7 17.28 17.63  35486  m 
   3  11 16 29.47  -2 44 42.4 17.27 17.55  35370  c 
   4  11 16 33.36  -2 58  9.5 17.51 18.18  36107  c 
   5  11 16 34.39  -2 47 45.8 17.16 17.52  35902  c 
   6  11 16 34.97  -2 47 47.7 16.89 17.55  35833  m 
   7  11 16 41.70  -3  4 39.9 16.22 17.15  35895  b 
   8  11 16 52.03  -2 50  0.6 17.26 17.86  35896  c 
   9  11 16 54.99  -2 48 55.5 17.03 17.43  35744  c 

     Group #  81   <z> = 0.0636 vel. disp. =   114.
   1  11 18 30.71  -2 28 26.5 16.80 17.44  18546  m 
   2  11 18 31.25  -2 28 17.8 16.35 17.04  18710  c 
   3  11 18 31.74  -2 28 47.6 16.45 17.04  18825  m 

     Group #  82   <z> = 0.0745 vel. disp. =    47.
   1  11 20  8.27  -2 30 34.2 16.52 17.37  22054  c 
   2  11 20 18.16  -2 32  6.3 15.35 16.39  22034  c 
   3  11 20 21.88  -2 33  5.0 16.61 17.57  21946  c 
   4  11 20 24.13  -2 34 41.7 17.05 17.59  21862  c 

     Group #  83   <z> = 0.1180 vel. disp. =     0.
   1  11 21 20.13  -2 26 10.5 17.09 17.59  35021  m 
   2  11 21 22.72  -2 25 53.0 15.85 17.08  35024  b 
   3  11 21 24.54  -2 26 35.8 17.41 17.96  34988  m 

     Group #  84   <z> = 0.0959 vel. disp. =   103.
   1  11 21 44.45  -2 51 57.4 16.73 17.58  28293  c 
   2  11 21 45.60  -2 51 56.0 16.97 17.28  28588  m 
   3  11 21 47.68  -2 54 36.5 16.91 17.29  28328  c 
   4  11 21 59.60  -2 56  3.6 17.49 17.90  28342  b 

     Group #  85   <z> = 0.1177 vel. disp. =    18.
   1  11 22  1.28  -3 19 15.9 17.04 17.85  34916  c 
   2  11 22  5.87  -3 22 50.9 16.55 17.01  34883  c 
   3  11 22 12.41  -3 22  1.5 16.51 17.01  35022  c 
   4  11 22 13.70  -3 21 12.2 16.47 16.92  34840  m 

     Group #  86   <z> = 0.0691 vel. disp. =    35.
   1  11 22  2.04  -3  2 21.6 16.91 17.88  20266  b 
   2  11 22 14.52  -3  0  2.8 17.34 17.87  20428  b 
   3  11 22 20.84  -3  5 32.3 16.25 16.78  20349  c 

     Group #  87   <z> = 0.0540 vel. disp. =     0.
   1  11 22  0.46  -3 42 55.2 16.32 17.87  15878  b 
   2  11 22 23.37  -3 39  8.4 15.09 16.56  15812  b 
   3  11 22 24.10  -3 41  9.3 16.53 17.11  15793  c 

     Group #  88   <z> = 0.0628 vel. disp. =   299.
   1  11 23 47.93  -3 14 22.9 15.79 16.62  18620  m 
   2  11 23 49.60  -3 13 38.9 16.27 16.90  18735  c 
   3  11 23 52.04  -3 14 29.7 16.56 17.93  18741  b 
   4  11 24 14.20  -3 23 32.4 16.76 17.48  18441  b 
   5  11 24 35.48  -3 21  1.6 16.69 17.28  17890  b 
   6  11 24 53.81  -3 19 12.7 16.59 17.87  18299  c 

     Group #  89   <z> = 0.0965 vel. disp. =   172.
   1  11 24 46.81  -3 17 56.4 16.57 17.09  28799  b 
   2  11 25 13.73  -3 20 35.5 17.23 17.72  28407  c 
   3  11 25 14.14  -3 20 17.2 16.81 17.20  28516  m 

     Group #  90   <z> = 0.1081 vel. disp. =   282.
   1  11 24 55.49  -3  7 46.4 17.41 18.18  32403  c 
   2  11 24 56.89  -3  1 19.3 17.41 18.28  31876  e 
   3  11 25 36.13  -3  1 10.4 17.52 18.18  31823  b 

     Group #  91   <z> = 0.0977 vel. disp. =   315.
   1  11 26 20.82  -2 33 27.5 16.58 17.37  28672  b 
   2  11 26 23.76  -2 32 46.6 16.35 16.98  29334  m 
   3  11 26 25.15  -2 32 34.5 16.33 16.94  28788  c 

     Group #  92   <z> = 0.0629 vel. disp. =   159.
   1  11 27 21.22  -3 29 43.3 15.78 16.57  18522  c 
   2  11 27 42.82  -3 24 44.2 16.29 17.08  18620  c 
   3  11 27 56.91  -3 27 38.7 15.01 16.63  18399  c 
   4  11 28 17.87  -3 34 45.1 16.94 17.67  18684  c 
   5  11 28 32.93  -3 37  2.1 15.88 16.59  18487  b 
   6  11 28 37.25  -3 32 48.0 16.84 17.38  18585  c 
   7  11 28 47.28  -3 36 42.1 16.95 17.40  18093  c 
   8  11 29  9.10  -3 34 56.0 15.74 16.60  18563  c 

     Group #  93   <z> = 0.1449 vel. disp. =   356.
   1  11 29 45.67  -3  8 50.5 17.22 18.11  43547  c 
   2  11 29 55.76  -3  9 38.1 17.42 17.80  42886  c 
   3  11 30 16.67  -3  2 20.5 16.63 17.35  42781  c 

     Group #  94   <z> = 0.0633 vel. disp. =   174.
   1  11 30  4.06  -3 44  3.7 17.06 18.28  18717  c 
   2  11 30 24.00  -3 36 16.9 17.29 18.46  18800  m 
   3  11 30 25.27  -3 36 39.5 15.55 16.95  18642  c 
   4  11 30 41.00  -3 42 28.1 16.69 17.55  18291  m 
   5  11 30 42.32  -3 42  0.2 16.21 17.33  18525  b 

     Group #  95   <z> = 0.0523 vel. disp. =   225.
   1  11 30 34.75  -2 38  4.0 16.16 16.84  15046  c 
   2  11 30 37.10  -2 34 41.6 17.55 18.69  15405  c 
   3  11 30 49.79  -2 27 43.1 16.47 17.86  15520  b 

     Group #  96   <z> = 0.0522 vel. disp. =   274.
   1  11 30 29.32  -3 43  7.8 17.02 18.09  14856  c 
   2  11 30 56.82  -3 26  0.6 16.59 17.31  15495  b 
   3  11 30 57.39  -3 36 18.8 17.23 18.54  15114  b 
   4  11 31  8.70  -3 22 32.6 15.98 17.70  15541  c 
   5  11 31 26.63  -3 37 56.7 16.42 17.70  15457  c 

     Group #  97   <z> = 0.1475 vel. disp. =   124.
   1  11 30 30.11  -2 45 13.4 16.78 17.63  43739  c 
   2  11 30 31.88  -2 45 10.3 17.28 17.73  43749  m 
   3  11 30 50.16  -2 46 33.2 16.97 18.09  43852  c 
   4  11 30 52.26  -2 40 38.1 16.99 18.19  43804  c 
   5  11 31 18.98  -2 32 52.6 17.46 17.83  43921  c 
   6  11 31 50.67  -2 26 38.8 17.18 17.83  43750  c 
   7  11 31 59.16  -2 21 20.3 17.33 17.83  44193  c 

     Group #  98   <z> = 0.1064 vel. disp. =    98.
   1  11 31 19.53  -3 11 26.0 17.41 17.92  31753  c 
   2  11 31 21.94  -2 52 39.2 17.48 17.90  31512  c 
   3  11 31 39.26  -3  5 55.2 17.07 17.75  31431  c 
   4  11 31 52.56  -2 59 40.3 16.12 17.86  31523  c 
   5  11 31 55.74  -3  1  9.7 16.92 17.79  31436  c 

     Group #  99   <z> = 0.1175 vel. disp. =   103.
   1  11 31 32.62  -3 26 16.0 16.83 17.58  34966  b 
   2  11 31 47.84  -3 20 28.2 17.05 17.85  34709  c 
   3  11 31 49.67  -3 21 54.1 16.02 17.01  34918  c 

     Group # 100   <z> = 0.1478 vel. disp. =    98.
   1  11 32 49.24  -2 41 26.0 17.52 17.99  44008  c 
   2  11 32 54.91  -2 41 54.6 17.09 18.03  43963  c 
   3  11 32 54.98  -2 42 38.1 17.53 17.92  43931  m 
   4  11 33 22.59  -2 42 17.8 17.38 18.31  43899  c 
   5  11 33 39.39  -2 45  8.7 16.79 17.50  44152  c 
   6  11 33 56.39  -2 45 19.3 16.98 17.82  43738  c 

     Group # 101   <z> = 0.0634 vel. disp. =     0.
   1  11 33 17.51  -3 23 12.1 17.07 17.95  18631  b 
   2  11 33 17.95  -3 29  7.0 15.20 16.36  18638  c 
   3  11 33 26.91  -3 21 21.8 17.14 17.79  18721  c 
   4  11 33 29.91  -3 20 11.9 16.19 17.30  18580  b 
   5  11 33 49.37  -3 18  2.8 17.44 18.58  18632  b 

     Group # 102   <z> = 0.1018 vel. disp. =   194.
   1  11 33 23.72  -2 38 22.0 17.18 17.76  29851  c 
   2  11 33 52.64  -2 36 11.9 17.25 17.65  30200  c 
   3  11 33 59.52  -2 36 26.4 15.67 16.85  30203  c 
   4  11 34  0.95  -2 42 48.0 17.06 18.26  30009  b 
   5  11 34 41.53  -2 39 30.7 16.29 17.63  30449  c 

     Group # 103   <z> = 0.1042 vel. disp. =   150.
   1  11 34 21.38  -2 59 45.0 17.30 17.92  30675  c 
   2  11 34 38.37  -2 58 35.3 16.94 17.98  30903  c 
   3  11 34 40.04  -2 59 59.0 16.62 17.52  31034  c 

     Group # 104   <z> = 0.1224 vel. disp. =   144.
   1  11 34 51.65  -2 35 42.5 17.49 18.57  36415  b 
   2  11 34 55.80  -2 38 44.4 17.32 17.67  36439  c 
   3  11 35 11.83  -2 35 18.0 16.40 17.34  36119  c 

     Group # 105   <z> = 0.1106 vel. disp. =   212.
   1  11 35 37.38  -2 40 47.6 16.59 17.30  32964  c 
   2  11 35 40.68  -3  2  0.1 17.03 17.69  32457  c 
   3  11 35 48.94  -2 55 57.3 16.60 17.46  32716  c 
   4  11 35 50.43  -2 47  3.2 17.21 18.13  32983  c 

     Group # 106   <z> = 0.0625 vel. disp. =   423.
   1  11 37  1.82  -3  9 55.0 15.46 16.54  18222  c 
   2  11 37 10.00  -3 22 32.8 16.93 17.67  17484  b 
   3  11 37 20.53  -3 15 42.7 16.37 17.38  19002  c 
   4  11 37 23.61  -3 17 41.7 17.42 17.78  18608  m 
   5  11 37 23.74  -3 17 14.1 14.99 16.29  18318  c 
   6  11 37 28.71  -3 12 59.3 17.23 17.98  18389  c 
   7  11 37 33.91  -3 15 15.0 17.52 17.90  18935  c 
   8  11 37 37.96  -3 14 23.0 16.77 17.50  17950  c 
   9  11 38  6.19  -3 20  8.4 17.41 18.00  18169  c 
  10  11 38 19.07  -3 17 29.3 17.17 17.62  18628  c 

     Group # 107   <z> = 0.0500 vel. disp. =    27.
   1  11 37 35.59  -3  5  0.9 16.45 18.02  14637  m 
   2  11 37 35.64  -3  5  4.1 16.62 18.05  14557  m 
   3  11 37 38.13  -3  4 42.7 16.46 17.91  14709  b 

     Group # 108   <z> = 0.1488 vel. disp. =    82.
   1  11 37 58.03  -2 59 40.1 16.54 17.70  44279  c 
   2  11 38  2.91  -2 57 12.0 17.21 17.81  44320  c 
   3  11 38  5.61  -3  0 31.0 17.44 17.89  44092  c 

     Group # 109   <z> = 0.1096 vel. disp. =    51.
   1  11 38 16.76  -3 14 26.1 15.49 16.94  32406  c 
   2  11 38 31.63  -3  3 55.7 17.25 17.83  32591  c 
   3  11 39  2.24  -3  1 34.7 16.59 17.71  32523  c 

     Group # 110   <z> = 0.1091 vel. disp. =    68.
   1  11 38 38.42  -2 35  6.2 17.13 17.64  32474  c 
   2  11 38 48.37  -2 46 36.5 16.55 17.55  32301  c 
   3  11 38 51.36  -2 38 53.7 16.00 17.02  32282  c 

     Group # 111   <z> = 0.1089 vel. disp. =    82.
   1  11 39 19.81  -2 23 44.4 16.54 17.25  32413  c 
   2  11 39 20.70  -2 25 11.4 17.05 17.56  32270  c 
   3  11 39 34.58  -2 22 10.5 15.80 16.90  32180  c 

     Group # 112   <z> = 0.1191 vel. disp. =   468.
   1  11 39 53.85  -2 41 42.0 17.50 17.95  35881  c 
   2  11 40 16.01  -2 33 14.9 17.18 17.45  34822  c 
   3  11 40 17.28  -2 33 13.9 16.44 17.07  35344  m 

     Group # 113   <z> = 0.1194 vel. disp. =    68.
   1  11 40 47.53  -2 56 35.8 17.26 17.49  35408  c 
   2  11 40 53.00  -3  3 11.8 16.53 17.08  35523  m 
   3  11 40 55.90  -3  3 22.1 17.32 17.64  35265  c 
   4  11 40 59.36  -3  3 11.6 17.57 18.06  35437  m 
   5  11 41  7.94  -3  1 16.9 17.39 17.68  35526  c 

     Group # 114   <z> = 0.0581 vel. disp. =    55.
   1  11 41 36.21  -2 57 53.7 16.03 16.78  16973  c 
   2  11 41 48.09  -2 56 34.4 15.35 16.31  17156  c 
   3  11 41 48.36  -2 54 24.5 14.84 15.96  17068  c 

     Group # 115   <z> = 0.1066 vel. disp. =    29.
   1  11 42 20.30  -3 26 33.9 17.28 17.87  31625  m 
   2  11 42 22.78  -3 26 55.2 16.82 17.26  31568  c 
   3  11 42 27.53  -3 26 31.0 17.50 17.83  31474  c 
   4  11 42 34.90  -3 31 50.4 16.47 17.20  31658  c 

     Group # 116   <z> = 0.1220 vel. disp. =    50.
   1  11 42 21.17  -3 10 21.9 17.54 18.28  36316  c 
   2  11 42 27.48  -3 16 26.7 16.62 17.19  36172  c 
   3  11 42 57.44  -3  5 25.8 17.35 18.01  36140  c 

     Group # 117   <z> = 0.0926 vel. disp. =   256.
   1  11 42 31.61  -3 29 21.4 15.80 16.82  27449  b 
   2  11 42 31.82  -3 29 35.2 17.19 18.09  27077  m 
   3  11 42 55.87  -3 25 41.5 17.41 18.15  27646  c 

     Group # 118   <z> = 0.0789 vel. disp. =    17.
   1  11 42 42.21  -3 15 13.5 17.28 17.70  23245  c 
   2  11 43 13.24  -3 15 56.3 15.23 16.26  23366  c 
   3  11 43 23.25  -3 13 36.5 15.72 16.51  23230  c 

     Group # 119   <z> = 0.1098 vel. disp. =   813.
   1  11 42 40.43  -2 43  0.7 16.49 17.01  32119  c 
   2  11 42 42.34  -2 41 55.5 17.53 17.85  31275  c 
   3  11 42 57.87  -2 26 20.9 17.03 17.69  33879  c 
   4  11 42 58.24  -2 39 53.7 17.55 18.11  31844  c 
   5  11 42 59.77  -2 31 25.2 16.75 17.23  33177  b 
   6  11 43  0.59  -2 40 22.4 16.16 16.84  31458  m 
   7  11 43  4.29  -2 39 35.4 17.12 17.66  31731  c 
   8  11 43 10.84  -2 38  2.0 16.73 17.60  32789  c 
   9  11 43 16.06  -2 44 40.0 16.75 17.24  32163  c 
  10  11 43 24.74  -2 23  6.0 17.38 17.53  33457  c 
  11  11 43 33.04  -2 24 57.2 17.21 17.56  33367  c 
  12  11 43 37.06  -2 22 27.4 16.84 17.21  33545  c 

     Group # 120   <z> = 0.0493 vel. disp. =     0.
   1  11 43 24.47  -3 18  2.7 16.68 17.52  14392  c 
   2  11 43 33.71  -3 31 38.2 16.78 17.27  14372  c 
   3  11 43 37.45  -3 37  1.3 15.76 17.19  14354  b 
   4  11 43 51.98  -3 19  9.9 15.15 16.21  14389  c 
   5  11 44  2.00  -3 20 44.5 17.45 17.89  14503  c 
   6  11 44  9.41  -3 25 45.0 17.28 17.62  14401  b 

     Group # 121   <z> = 0.1095 vel. disp. =   261.
   1  11 44 11.32  -2 42 20.4 17.58 17.77  32951  c 
   2  11 44 36.78  -2 45  6.5 16.61 17.28  32364  c 
   3  11 44 38.57  -2 48 28.0 17.34 17.63  32174  c 
   4  11 44 39.69  -2 47 52.4 17.59 17.80  32288  m 
   5  11 44 44.02  -2 46 59.4 17.51 17.69  32676  c 
   6  11 44 45.87  -2 51 57.8 16.96 17.52  32264  c 

     Group # 122   <z> = 0.0885 vel. disp. =   121.
   1  11 45 39.58  -3 17 29.8 17.43 17.80  26276  b 
   2  11 45 51.80  -3 14 53.1 15.89 17.06  25985  c 
   3  11 45 58.67  -3  8 37.1 16.52 17.21  26199  c 

     Group # 123   <z> = 0.1029 vel. disp. =    85.
   1  11 45 42.86  -2 55  3.0 16.30 16.95  30527  b 
   2  11 45 47.36  -3  9 33.6 17.35 18.31  30574  b 
   3  11 45 53.51  -3  6 23.3 16.23 17.06  30413  c 
   4  11 45 54.61  -2 53 57.8 17.14 17.58  30289  m 
   5  11 45 55.09  -2 53 47.4 17.20 17.64  30554  c 

     Group # 124   <z> = 0.0864 vel. disp. =   163.
   1  11 45 41.20  -2 17 56.8 17.59 17.93  25687  c 
   2  11 45 45.39  -2 32 59.5 17.55 17.91  25631  b 
   3  11 46 15.37  -2 24 13.1 17.42 17.57  25331  c 

     Group # 125   <z> = 0.1024 vel. disp. =   136.
   1  11 46 32.74  -2 23 58.6 17.02 17.79  30200  b 
   2  11 46 37.81  -2 25  4.9 17.46 17.80  30290  c 
   3  11 46 38.15  -2 23 17.7 15.87 16.52  30523  c 

     Group # 126   <z> = 0.1302 vel. disp. =   468.
   1  11 48  7.69  -2 52 27.0 17.21 17.82  37943  c 
   2  11 48  8.23  -2 48 25.5 17.39 17.77  38822  c 
   3  11 48 16.69  -2 48  3.7 17.34 17.65  38752  c 
   4  11 48 17.47  -2 54 33.2 16.59 17.26  38671  c 
   5  11 48 28.10  -2 49 29.0 16.47 17.09  39330  m 
   6  11 48 29.73  -2 50 17.0 17.00 17.31  39090  c 
   7  11 48 30.25  -2 50  6.6 17.48 17.73  39339  m 
   8  11 48 38.63  -3  2 36.2 16.40 16.94  38058  b 
   9  11 48 49.76  -2 57 10.8 17.39 17.72  38129  c 

     Group # 127   <z> = 0.0920 vel. disp. =   241.
   1  11 47 21.64  -2 32 40.0 17.20 17.51  26958  c 
   2  11 47 25.93  -2 30  3.1 17.27 17.44  27576  c 
   3  11 47 51.38  -2 28 47.4 15.74 16.64  27394  c 
   4  11 47 52.62  -2 39 11.9 16.09 17.26  27431  c 
   5  11 47 58.51  -2 20 31.0 16.13 17.27  27629  b 
   6  11 48 19.15  -2 31 37.2 16.82 17.61  27357  c 
   7  11 48 21.01  -2 41 36.0 16.92 17.45  27456  m 
   8  11 48 21.48  -2 42 12.4 17.58 17.80  27487  c 
   9  11 48 27.17  -2 47 55.2 16.48 17.08  27127  c 
  10  11 48 34.09  -2 45 20.4 17.38 17.64  27595  m 
  11  11 48 37.18  -2 45  1.6 16.03 17.06  27412  c 
  12  11 48 37.75  -2 44 55.5 16.83 17.26  27166  m 
  13  11 48 39.18  -2 45  7.5 17.23 17.54  27388  m 
  14  11 48 50.52  -2 51 28.9 15.84 16.96  27070  c 
  15  11 48 51.28  -2 51  1.7 17.03 17.51  27096  m 
  16  11 49  0.84  -2 51 32.1 17.56 18.11  27057  c 
  17  11 49  7.65  -2 54 17.5 17.52 17.69  26902  m 
  18  11 49  7.67  -2 53 49.1 15.57 16.65  26978  c 
  19  11 49 10.15  -2 55 23.7 16.84 17.25  26971  c 
  20  11 49 19.35  -2 47 20.3 17.40 17.68  27209  c 
  21  11 49 25.72  -2 53 18.0 17.52 17.72  26913  c 
  22  11 49 27.32  -2 52  8.6 16.17 16.74  26603  c 

     Group # 128   <z> = 0.0902 vel. disp. =   117.
   1  11 48 37.85  -3 23 30.0 15.94 17.08  26790  b 
   2  11 48 52.13  -3 29  3.1 16.21 16.98  26588  c 
   3  11 48 53.39  -3 28 29.8 17.58 17.88  26838  m 
   4  11 49  1.23  -3 26 24.4 16.70 17.50  26540  c 

     Group # 129   <z> = 0.0788 vel. disp. =   221.
   1  11 48  4.58  -2 43 25.3 16.12 17.29  23479  c 
   2  11 48 23.03  -2 53 13.6 16.99 17.41  23161  c 
   3  11 48 33.04  -2 57 22.7 16.83 17.63  22638  c 
   4  11 48 34.91  -2 46 58.4 17.03 17.49  23362  b 
   5  11 48 46.99  -2 37 31.1 16.88 17.62  23079  c 
   6  11 48 47.69  -2 38 24.0 17.35 17.86  23189  m 
   7  11 49  9.36  -2 26 11.0 16.35 17.20  23482  c 
   8  11 49 38.89  -2 31 36.6 15.34 16.50  23228  c 
   9  11 49 49.92  -2 29 36.2 15.86 16.69  23267  c 
  10  11 49 58.73  -2 26  2.2 16.65 17.32  23471  c 
  11  11 50  0.10  -2 26 13.5 16.50 17.14  23443  m 

     Group # 130   <z> = 0.0962 vel. disp. =   387.
   1  11 48 38.66  -3 33 53.2 17.03 18.13  27891  b 
   2  11 48 43.39  -3 34 15.5 17.21 17.58  28658  c 
   3  11 49 11.37  -3 42 14.7 16.50 17.29  28206  b 
   4  11 49 40.73  -3 43 21.9 17.58 18.27  29002  b 
   5  11 49 48.60  -3 35 52.9 17.20 17.64  28603  c 

     Group # 131   <z> = 0.1383 vel. disp. =    82.
   1  11 51  3.41  -3  5 19.2 17.41 17.78  40966  c 
   2  11 51 13.31  -3 19 15.9 17.49 17.79  41160  c 
   3  11 51 18.31  -3 14 26.2 16.89 17.36  41187  b 

     Group # 132   <z> = 0.1377 vel. disp. =   227.
   1  11 51 44.60  -3  0 18.2 17.45 18.38  41220  c 
   2  11 51 53.47  -2 56  4.8 17.33 17.97  41025  c 
   3  11 52  0.45  -2 58 42.0 17.40 17.91  40791  b 
   4  11 52 11.23  -2 56 26.6 17.46 18.52  40603  c 

     Group # 133   <z> = 0.1376 vel. disp. =   467.
   1  11 52 18.11  -2 32 32.2 17.61 18.44  41433  e 
   2  11 52 22.63  -2 28 19.4 17.69 18.50  40360  c 
   3  11 52 24.20  -2 29 34.4 17.06 17.95  40870  c 

     Group # 134   <z> = 0.0884 vel. disp. =   155.
   1  11 53 13.27  -3 18 48.4 17.40 17.91  25877  m 
   2  11 53 15.94  -3 19  3.0 17.33 17.93  26276  b 
   3  11 53 21.96  -3 16  6.2 17.31 17.80  26231  c 
   4  11 53 56.45  -3 14 36.4 16.64 17.83  26222  e 

     Group # 135   <z> = 0.0818 vel. disp. =   331.
   1  11 55 13.55  -2 15 23.6 17.24 17.81  24217  c 
   2  11 55 15.57  -2 24 13.1 16.33 17.32  24517  c 
   3  11 55 33.97  -2 16 33.0 15.53 17.00  24410  c 
   4  11 55 36.55  -2 16 44.5 16.25 17.26  23776  m 
   5  11 55 36.89  -2 16  1.9 16.70 17.68  24522  m 
   6  11 55 37.09  -2 16 51.4 17.62 18.20  23846  m 
   7  11 55 38.26  -2 17 12.1 17.52 17.96  23803  c 
   8  11 55 41.54  -2 19 50.2 16.94 17.91  23724  b 
   9  11 55 59.65  -2 21 16.2 16.78 17.81  24583  c 

     Group # 136   <z> = 0.0869 vel. disp. =   147.
   1  11 59 22.73  -3 37 44.2 15.71 16.84  25531  m 
   2  11 59 24.91  -3 37 58.9 17.50 17.91  25653  c 
   3  11 59 31.82  -3 35  3.8 17.00 17.94  25878  c 

     Group # 137   <z> = 0.0829 vel. disp. =     0.
   1  11 58 59.77  -2 34 47.4 16.38 17.39  24490  b 
   2  11 59 29.52  -2 35 17.7 16.65 17.72  24581  b 
   3  11 59 55.05  -2 28 37.8 17.55 18.72  24449  b 

     Group # 138   <z> = 0.0659 vel. disp. =    39.
   1  12  0 11.53  -3 30 39.2 15.71 16.88  19341  b 
   2  12  0 14.48  -3 31 40.4 16.90 17.63  19330  c 
   3  12  0 26.78  -3 32 38.9 17.35 18.23  19478  c 

     Group # 139   <z> = 0.0832 vel. disp. =    82.
   1  12  1  9.70  -2 47 37.8 15.86 17.06  24714  c 
   2  12  1 37.56  -2 52 42.7 16.46 17.29  24640  c 
   3  12  2  0.63  -2 56 24.6 16.30 17.86  24597  c 
   4  12  2  2.67  -2 56  2.9 17.53 18.34  24443  m 

     Group # 140   <z> = 0.0535 vel. disp. =   184.
   1  12  3 10.92  -2 47 34.7 15.85 17.83  15505  c 
   2  12  3 15.27  -2 41 48.7 16.03 16.88  15632  c 
   3  12  3 19.31  -2 42  9.3 16.25 17.03  15908  c 

     Group # 141   <z> = 0.0537 vel. disp. =   140.
   1  12  6 22.37  -3 20 59.9 16.20 17.53  15564  b 
   2  12  6 38.49  -3 27 39.9 17.55 18.40  15767  b 
   3  12  6 42.26  -3 27 46.1 16.46 18.03  15887  b 

     Group # 142   <z> = 0.0985 vel. disp. =    41.
   1  12  6 58.91  -3 12 22.8 16.65 17.26  29279  c 
   2  12  7  7.73  -3 10 24.5 15.70 16.70  29114  c 
   3  12  7 19.26  -3  9 13.4 16.70 17.44  29155  b 

     Group # 143   <z> = 0.0759 vel. disp. =   315.
   1  12 11 55.28  -3 24 14.4 16.63 17.69  22891  b 
   2  12 11 58.51  -3 21  8.6 17.39 17.76  22394  b 
   3  12 12  7.88  -3 31 11.5 16.30 17.53  22107  b 
   4  12 12  8.74  -3 21 55.4 17.22 17.77  22218  c 

     Group # 144   <z> = 0.0944 vel. disp. =   301.
   1  12 12  5.38  -3 27  6.1 17.36 17.78  28177  c 
   2  12 12  6.72  -3 27  4.4 17.31 17.77  28119  m 
   3  12 12 13.27  -3 19 35.8 17.35 18.15  27565  b 

     Group # 145   <z> = 0.1116 vel. disp. =   325.
   1  12 11 54.07  -2 16 46.7 17.64 18.03  32835  c 
   2  12 12 14.73  -2 30 37.0 16.84 17.77  32579  c 
   3  12 12 16.46  -2 23 27.2 17.30 17.78  33200  c 
   4  12 12 16.66  -2 24 20.3 17.48 17.82  33009  m 
   5  12 12 21.63  -2 23 41.5 15.89 17.39  33159  c 
   6  12 12 27.48  -2 23  0.7 17.42 17.76  33028  c 
   7  12 12 29.91  -2 30  3.0 17.25 17.84  33101  c 
   8  12 12 32.57  -2 22 45.5 17.22 17.67  32456  c 
   9  12 12 32.97  -2 23 51.6 17.29 17.72  33285  c 
  10  12 12 33.37  -2 28  8.4 17.17 17.65  33756  b 
  11  12 12 39.53  -2 21 24.6 17.24 17.75  33527  m 
  12  12 12 41.15  -2 20 51.4 17.55 17.97  33364  c 

     Group # 146   <z> = 0.0816 vel. disp. =    79.
   1  12 13  2.87  -3 22  3.7 16.29 17.09  24193  c 
   2  12 13  6.31  -3 15 50.2 17.01 17.79  23990  m 
   3  12 13  7.12  -3 15 40.5 17.16 17.87  24173  b 

     Group # 147   <z> = 0.0631 vel. disp. =     0.
   1  12 12 50.84  -3 36 47.2 15.23 16.45  18559  b 
   2  12 13 17.79  -3 26 23.1 16.72 17.61  18657  b 
   3  12 13 30.49  -3 14 30.9 17.62 17.98  18525  c 
   4  12 13 46.04  -3  8  9.7 16.05 17.08  18620  b 
   5  12 13 56.23  -3  8 48.7 17.15 18.21  18488  b 

     Group # 148   <z> = 0.1107 vel. disp. =   498.
   1  12 13 24.44  -3 11 20.5 15.79 17.02  33353  c 
   2  12 13 40.17  -3  2  7.3 17.24 17.76  32984  c 
   3  12 13 46.32  -3  1  4.5 17.28 17.74  32939  m 
   4  12 13 47.08  -3  1 27.6 17.42 17.78  33483  c 
   5  12 13 52.30  -3  7 55.5 17.39 17.82  33057  c 
   6  12 14  0.22  -3  7  5.6 17.56 17.94  33328  c 
   7  12 14  3.48  -2 58 34.0 16.98 17.74  33146  c 
   8  12 14 19.82  -3  2 53.6 17.15 17.63  33243  c 
   9  12 14 21.74  -2 52 21.3 16.02 17.27  33562  c 
  10  12 14 24.00  -2 53 23.0 17.62 18.03  33463  c 
  11  12 14 27.80  -2 55 40.6 17.46 17.91  32019  m 
  12  12 14 29.36  -2 54 51.1 16.46 17.28  32100  m 
  13  12 14 29.59  -2 55 18.7 16.99 17.31  32183  m 
  14  12 14 29.77  -2 55 28.4 17.59 17.97  32171  c 
  15  12 14 31.09  -2 55 22.7 17.00 18.04  32154  m 
  16  12 14 34.80  -2 54 43.3 16.18 16.89  32519  m 
  17  12 14 36.78  -2 54 55.8 16.28 17.25  32467  c 

     Group # 149   <z> = 0.1117 vel. disp. =   147.
   1  12 15 45.29  -2 48 57.6 17.33 18.22  33087  c 
   2  12 16  1.61  -2 48 12.7 16.80 17.29  33003  c 
   3  12 16 10.46  -2 43 15.0 17.44 18.41  33029  m 
   4  12 16 10.53  -2 42 59.4 16.45 17.29  33392  c 

     Group # 150   <z> = 0.1268 vel. disp. =   204.
   1  12 16 13.83  -2 47 21.9 16.81 17.43  37393  c 
   2  12 16 30.12  -2 50 37.5 17.49 18.01  37828  c 
   3  12 16 33.26  -2 50 58.5 17.17 17.68  37798  m 

     Group # 151   <z> = 0.0739 vel. disp. =   164.
   1  12 18  6.77  -2 44  7.7 16.97 17.30  21741  c 
   2  12 18  9.98  -2 41 39.7 17.37 18.34  21646  e 
   3  12 18 23.20  -2 37 32.2 15.56 16.85  22013  c 

     Group # 152   <z> = 0.0914 vel. disp. =   179.
   1  12 18  9.42  -2 47 12.0 17.57 18.07  26876  c 
   2  12 18 40.85  -2 46 26.7 16.07 16.61  27303  b 
   3  12 18 43.41  -2 46 35.6 16.97 17.57  27169  m 
   4  12 19 12.10  -2 48 17.3 15.39 16.34  26900  c 

     Group # 153   <z> = 0.1138 vel. disp. =    51.
   1  12 18 39.35  -2 32 22.3 17.03 17.55  33857  e 
   2  12 18 43.13  -2 28 30.2 17.58 17.95  33734  c 
   3  12 18 54.28  -2 33 22.9 15.91 16.87  33765  c 
   4  12 19  3.02  -2 35 23.4 17.26 17.71  33643  c 
   5  12 19  8.23  -2 34 31.0 16.05 16.86  33870  c 

     Group # 154   <z> = 0.1139 vel. disp. =   120.
   1  12 19 49.81  -2 35 48.9 17.19 17.66  33729  b 
   2  12 19 52.39  -2 38 17.9 17.40 17.78  33808  c 
   3  12 19 53.74  -2 36 28.1 17.08 17.88  33611  c 
   4  12 20  4.83  -2 43 15.7 17.02 17.69  33977  c 

     Group # 155   <z> = 0.0814 vel. disp. =   179.
   1  12 20 12.61  -3 36 18.5 17.28 17.58  24153  c 
   2  12 20 16.19  -3 33 47.4 15.71 16.40  24008  m 
   3  12 20 16.30  -3 37 59.6 16.44 17.05  23886  c 
   4  12 20 18.60  -3 33  7.3 16.82 17.25  23864  c 
   5  12 20 20.88  -3 23 24.4 17.29 17.80  23866  c 
   6  12 20 22.39  -3 33 38.0 16.25 17.14  24421  b 
   7  12 20 28.10  -3 28 59.6 17.58 18.00  24154  c 

     Group # 156   <z> = 0.0730 vel. disp. =   196.
   1  12 20 17.48  -3 14 44.7 16.43 17.40  21819  b 
   2  12 20 23.48  -3 14  9.5 16.04 17.48  21372  c 
   3  12 20 31.05  -3  8  8.4 16.15 16.87  21262  b 
   4  12 20 53.27  -3 17 11.0 15.84 17.14  21654  b 
   5  12 20 58.65  -3  5  2.1 15.70 16.92  21578  c 

     Group # 157   <z> = 0.0948 vel. disp. =    73.
   1  12 21 12.72  -2 46 58.9 15.89 16.93  27975  b 
   2  12 21 22.58  -2 50 25.7 16.52 17.19  28039  m 
   3  12 21 23.52  -2 50 44.3 16.48 16.99  28186  b 

     Group # 158   <z> = 0.1145 vel. disp. =   157.
   1  12 21 31.35  -2 43 22.1 17.12 18.15  33977  c 
   2  12 21 44.06  -2 50  4.0 17.06 17.70  34165  c 
   3  12 21 48.80  -2 50 25.7 17.06 17.54  33784  c 

     Group # 159   <z> = 0.0815 vel. disp. =    71.
   1  12 22 52.01  -3 25 53.7 15.60 16.47  24036  c 
   2  12 23  0.14  -3 24 52.6 17.38 18.31  24003  c 
   3  12 23 18.30  -3 25 28.9 17.17 17.71  24201  c 

     Group # 160   <z> = 0.0795 vel. disp. =    96.
   1  12 25 48.13  -2 50 10.6 16.40 17.63  23499  b 
   2  12 25 48.67  -2 50 31.3 17.16 17.58  23360  m 
   3  12 26 11.60  -2 46 10.2 17.58 17.98  23612  c 

     Group # 161   <z> = 0.1113 vel. disp. =   297.
   1  12 25 54.24  -2 48 50.4 17.33 17.83  33455  c 
   2  12 26  6.57  -2 42 24.8 17.58 17.83  33058  c 
   3  12 26  7.03  -2 45 39.8 17.22 18.26  32636  c 
   4  12 26  9.10  -2 43 39.1 17.04 17.74  32944  c 

     Group # 162   <z> = 0.0935 vel. disp. =   261.
   1  12 27 26.13  -2 23 55.8 16.58 17.22  27541  c 
   2  12 28  2.31  -2 20 19.7 16.30 17.01  28030  c 
   3  12 28  9.77  -2 23 46.6 16.87 17.46  27500  c 

     Group # 163   <z> = 0.0817 vel. disp. =   222.
   1  12 29 27.96  -3 40 14.1 16.09 17.04  24230  c 
   2  12 30 14.79  -3 42 20.5 16.10 17.49  24340  c 
   3  12 30 15.95  -3 41 58.8 16.75 17.26  23862  m 

     Group # 164   <z> = 0.0639 vel. disp. =    66.
   1  12 30 25.88  -3  0 52.1 16.97 17.55  18920  c 
   2  12 31  0.07  -3  7 27.8 15.92 16.63  18830  c 
   3  12 31  2.62  -3 10  6.6 17.20 17.71  18720  c 

     Group # 165   <z> = 0.0611 vel. disp. =   131.
   1  12 31 54.03  -2 58 47.8 16.17 17.15  17830  e 
   2  12 31 58.02  -3  9 10.2 16.05 16.82  17980  c 
   3  12 32  2.22  -2 56 26.2 16.22 17.03  17870  b 
   4  12 32 37.17  -3 12 18.7 16.17 16.87  18180  c 

     Group # 166   <z> = 0.1341 vel. disp. =   401.
   1  12 36  8.01  -3 20 50.4 16.96 17.55  40120  c 
   2  12 36 32.00  -3 45  7.6 17.03 17.87  40250  c 
   3  12 36 33.65  -3 26 59.3 16.98 17.53  40140  c 
   4  12 37  4.80  -3 34 57.5 16.73 17.72  39540  c 
   5  12 37 12.57  -3 42 17.5 16.70 17.71  39190  c 

     Group # 167   <z> = 0.0499 vel. disp. =   114.
   1  12 39 59.65  -2 36 21.5 16.56 17.26  14690  c 
   2  12 40 34.16  -2 36 15.7 15.85 16.65  14450  c 
   3  12 40 34.58  -2 29 18.0 16.04 17.27  14690  c 

     Group # 168   <z> = 0.0568 vel. disp. =    77.
   1  12 46 28.18  -2 53 24.7 15.96 17.32  16840  e 
   2  12 46 29.41  -3 11 12.4 17.13 17.74  16600  b 
   3  12 46 32.79  -3  6 45.0 15.85 16.75  16570  c 
   4  12 47 22.02  -3 18 13.1 16.73 17.29  16730  c 
   5  12 47 51.04  -3 22 48.1 17.03 17.79  16700  e 

     Group # 169   <z> = 0.0897 vel. disp. =   176.
   1  12 47 10.87  -2 51 26.2 17.00 17.37  26700  c 
   2  12 47 20.50  -2 50 52.7 16.79 17.60  26700  c 
   3  12 47 23.62  -2 53 27.2 16.35 17.50  26780  c 
   4  12 47 44.77  -2 54  9.4 15.90 16.68  26410  c 
   5  12 47 44.88  -2 40 30.3 16.66 17.23  26450  c 
   6  12 48  8.87  -2 51 45.4 16.69 17.64  26260  e 

     Group # 170   <z> = 0.0867 vel. disp. =    94.
   1  12 51 15.25  -3 33 12.7 16.61 17.58  25750  c 
   2  12 51 16.74  -3 30 24.3 16.71 17.30  25601  m 
   3  12 51 17.39  -3 30 13.8 17.10 17.62  25610  b 
   4  12 51 23.36  -3 27 33.7 16.53 17.70  25830  c 
   5  12 51 35.93  -3 35 12.5 16.44 17.57  25520  c 

     Group # 171   <z> = 0.1387 vel. disp. =   267.
   1  12 51 32.52  -3 22 24.7 17.05 17.74  40907  m 
   2  12 51 33.17  -3 21 48.8 16.98 17.57  41060  c 
   3  12 51 55.01  -3 21 27.9 16.73 17.31  41480  c 
   4  12 52 51.52  -3 13 40.5 16.96 17.64  41550  c 

     Group # 172   <z> = 0.0854 vel. disp. =   456.
   1  12 56  6.13  -3 33 23.8 15.97 17.13  24400  c 
   2  12 56 34.69  -3 23 44.6 17.07 18.00  25040  c 
   3  12 56 44.86  -3 36 54.5 16.20 17.32  24690  c 
   4  12 56 58.55  -3 21 46.6 16.86 17.32  26320  c 
   5  12 57 33.55  -3 14 23.4 16.49 17.47  25850  c 
   6  12 57 42.19  -3 42 29.7 16.99 17.90  25040  c 
   7  12 57 47.34  -3 39  2.3 17.07 17.97  25780  c 
   8  12 57 48.17  -3 46 11.0 16.35 17.49  25590  c 
   9  12 58  2.44  -3 27 24.5 16.46 17.47  25560  c 
  10  12 58 25.61  -3 10 44.5 16.63 17.39  24656  m 
  11  12 58 28.24  -3 11 18.5 16.88 17.80  24740  c 
  12  12 58 44.08  -3 25 13.8 16.08 16.81  24920  c 
  13  12 58 54.83  -3  5 36.5 15.88 16.96  25850  c 
  14  12 58 55.54  -3  4 42.6 17.11 17.92  25390  m 
  15  12 58 55.59  -3  4 23.4 16.48 17.24  25450  c 
  16  12 59  1.62  -3 14 51.9 15.84 17.00  25190  c 
  17  12 59 18.93  -3 15 41.1 16.94 17.67  25390  c 
  18  12 59 39.71  -3  0 16.0 16.43 17.44  25280  c 

     Group # 173   <z> = 0.0725 vel. disp. =   253.
   1  12 58  6.98  -3 13 37.7 16.29 17.01  21246  m 
   2  12 58  7.21  -3 13 24.8 16.61 17.81  21220  b 
   3  12 58 49.05  -3  3 52.6 16.54 17.15  21720  c 

     Group # 174   <z> = 0.0834 vel. disp. =   538.
   1  12 58 39.61  -2 35 17.9 16.54 17.28  24770  c 
   2  12 58 52.66  -2 30  5.8 16.22 17.55  24830  b 
   3  12 59 14.77  -2 19 38.6 16.36 17.26  23930  c 
   4  12 59 25.08  -2 25 42.5 16.53 17.33  24740  c 
   5  12 59 56.53  -2 18 12.8 16.75 17.41  25230  c 
   6  13  0  4.24  -2 27 22.1 15.89 16.86  23550  c 
   7  13  0  8.36  -2 26 24.3 16.46 17.37  24650  c 
   8  13  0  9.23  -2 33 15.0 16.75 17.40  24700  c 
   9  13  0 11.84  -2 22 42.2 16.34 17.32  24860  c 
  10  13  0 14.89  -2 19 32.4 17.11 17.77  25630  c 

     Group # 175   <z> = 0.0771 vel. disp. =    91.
   1  13  2 21.04  -3  9 44.4 16.93 17.78  22800  c 
   2  13  2 25.57  -3  1 56.3 16.92 17.38  22894  m 
   3  13  2 28.67  -3  1 35.2 16.89 17.31  22710  c 
   4  13  2 41.26  -2 53 46.9 17.10 17.74  22930  c 
   5  13  2 42.95  -3  0 28.4 16.59 17.29  22640  c 

     Group # 176   <z> = 0.0831 vel. disp. =     0.
   1  13  2 25.81  -2 37 36.0 16.93 17.85  24590  c 
   2  13  3  8.41  -2 34 21.6 16.64 17.40  24670  m 
   3  13  3 10.67  -2 34  2.7 15.83 17.00  24530  c 

     Group # 177   <z> = 0.0766 vel. disp. =   292.
   1  13  5 16.30  -3 36  4.8 16.97 17.45  23210  c 
   2  13  5 24.55  -3 30  0.5 16.35 17.05  22590  c 
   3  13  5 40.07  -3 28 50.9 17.23 17.83  22570  c 
   4  13  5 49.15  -3 18  3.0 16.37 17.40  22370  c 
   5  13  6  3.27  -3 28 39.0 17.00 17.63  22540  c 

     Group # 178   <z> = 0.1156 vel. disp. =     0.
   1  13  9 30.31  -2 47 12.6 16.75 17.37  34370  e 
   2  13  9 49.19  -2 37 16.9 16.85 17.90  34340  c 
   3  13 10 27.64  -2 38  3.2 16.34 17.29  34310  c 

     Group # 179   <z> = 0.0664 vel. disp. =   228.
   1  13  9 58.81  -3 11 12.3 16.64 17.58  19770  c 
   2  13 10  6.24  -3 10  9.7 17.06 17.66  19300  c 
   3  13 10 14.91  -3 12 22.2 16.02 17.07  19700  c 

     Group # 180   <z> = 0.1475 vel. disp. =   405.
   1  13 11 13.06  -2 26 55.7 17.25 18.08  43704  m 
   2  13 11 15.83  -2 26 24.2 16.75 17.60  43780  c 
   3  13 11 26.59  -2 21 23.2 16.82 17.71  43680  b 
   4  13 11 27.66  -2 21 17.9 17.21 17.69  43310  m 
   5  13 12  7.08  -2 29 15.9 16.87 17.83  44480  c 
   6  13 12 17.70  -2 29 50.3 17.11 17.77  44470  c 

     Group # 181   <z> = 0.0849 vel. disp. =     0.
   1  13 18 18.02  -3 44 10.9 16.50 17.35  25070  c 
   2  13 18 39.51  -3 45 27.6 15.93 17.07  25150  c 
   3  13 18 42.58  -3 40 51.0 17.01 17.68  25200  c 

     Group # 182   <z> = 0.0872 vel. disp. =   204.
   1  13 19 24.38  -3 21 48.8 16.94 17.68  25730  c 
   2  13 19 25.45  -3 17  8.9 16.37 17.16  26000  c 
   3  13 19 33.42  -3 21  7.7 15.90 16.93  25370  c 
   4  13 19 43.22  -3 22 43.2 16.60 17.78  25880  c 
   5  13 19 43.90  -3 19  7.9 16.92 17.89  26000  c 
   6  13 19 45.97  -3 24  9.8 16.22 17.00  25910  c 
   7  13 19 51.77  -3 24 24.4 16.38 17.18  26030  c 

     Group # 183   <z> = 0.0992 vel. disp. =   109.
   1  13 19 55.93  -2 43 30.9 16.04 17.43  29410  c 
   2  13 20 15.33  -2 40 16.0 17.15 17.84  29570  c 
   3  13 20 32.88  -2 51 35.2 16.99 17.66  29290  c 

     Group # 184   <z> = 0.0849 vel. disp. =   256.
   1  13 21  7.51  -3 12 34.0 16.56 17.55  25500  c 
   2  13 21  7.62  -3 12 28.5 16.88 17.83  25266  m 
   3  13 21 34.74  -3 15  8.9 16.60 17.25  24970  c 
   4  13 22  4.74  -3  5 37.1 17.17 17.59  24870  c 

     Group # 185   <z> = 0.1164 vel. disp. =   460.
   1  13 21 22.95  -3  7 17.5 16.08 17.11  34909  m 
   2  13 21 26.21  -3  7 29.5 17.10 17.87  34780  c 
   3  13 21 31.26  -3  8 33.4 16.80 17.45  34510  m 
   4  13 21 31.34  -3  7 58.2 17.00 17.57  34270  c 
   5  13 21 54.01  -3 15 48.8 16.70 17.49  34430  c 
   6  13 22 14.71  -3 33 51.3 16.42 17.30  35460  c 
   7  13 22 22.54  -3 25 12.7 16.67 17.40  35120  c 
   8  13 23 12.51  -3 17 26.6 16.62 17.64  33740  c 
   9  13 23 18.48  -3 22 13.4 16.84 17.59  34630  c 
  10  13 23 37.39  -3 22 44.2 16.74 17.61  33970  c 

     Group # 186   <z> = 0.1057 vel. disp. =   132.
   1  13 22 39.58  -3 26 35.9 16.59 17.36  31140  c 
   2  13 23  0.70  -3 13 49.7 16.79 17.58  31390  c 
   3  13 23 14.68  -3  9 32.3 15.91 17.13  31440  c 
   4  13 23 16.52  -3 12 24.9 16.72 17.51  31520  c 

     Group # 187   <z> = 0.0990 vel. disp. =   350.
   1  13 25 50.55  -3 16 29.7 16.57 17.24  29810  c 
   2  13 26 46.04  -3 18 37.3 17.17 18.07  29050  e 
   3  13 26 47.46  -3 20 24.2 16.86 17.59  29270  c 

     Group # 188   <z> = 0.1189 vel. disp. =   185.
   1  13 29 48.51  -3  1 15.2 17.29 17.66  35594  m 
   2  13 29 49.93  -3  2  5.4 17.07 17.76  35310  c 
   3  13 29 54.15  -3  5 48.5 17.11 17.73  35160  c 

     Group # 189   <z> = 0.1090 vel. disp. =   229.
   1  13 31 56.98  -3 10 39.1 16.80 17.65  32110  e 
   2  13 32 26.20  -3  8 56.3 16.64 17.36  32030  c 
   3  13 32 38.73  -3 13 55.2 17.18 17.65  32410  c 
   4  13 32 39.95  -3 15 26.4 16.42 17.14  32430  c 
   5  13 32 45.75  -3 16 53.3 16.05 17.05  32550  c 
   6  13 32 48.17  -3 19 29.3 16.89 17.47  32730  c 

     Group # 190   <z> = 0.1077 vel. disp. =   144.
   1  13 33  8.18  -2 41 20.6 16.14 17.03  31800  c 
   2  13 33  8.66  -2 45 31.0 16.86 17.40  32150  c 
   3  13 33 18.66  -2 29 14.5 17.13 17.87  32010  c 

     Group # 191   <z> = 0.1113 vel. disp. =   332.
   1  13 34 16.88  -3 30 50.5 16.65 17.28  32761  m 
   2  13 34 19.95  -3 30 56.8 16.30 17.34  32804  c 
   3  13 34 23.12  -3 32 50.0 15.70 17.29  33207  m 
   4  13 34 24.64  -3 32 10.7 16.68 17.67  33560  c 

     Group # 192   <z> = 0.0546 vel. disp. =   184.
   1  13 34  2.71  -3 15 42.3 16.47 17.29  15856  c 
   2  13 34  6.23  -3 17  4.1 15.32 16.28  15972  c 
   3  13 34 11.87  -3 17 29.3 17.15 18.16  16162  e 
   4  13 34 14.90  -3 14 18.5 16.57 17.49  16050  c 
   5  13 34 33.28  -3 11 28.7 17.48 18.45  15930  m 
   6  13 34 34.56  -3 11 46.3 15.47 16.63  15974  c 
   7  13 34 37.18  -3 14 32.7 15.52 16.60  16205  c 
   8  13 34 45.45  -3 19 42.5 15.22 16.64  16506  c 

     Group # 193   <z> = 0.0547 vel. disp. =   100.
   1  13 34 40.46  -3 31  7.5 16.69 17.44  16007  c 
   2  13 34 48.80  -3 30 52.8 16.76 17.45  16025  b 
   3  13 35  2.19  -3 37 28.7 15.43 16.51  16111  c 
   4  13 35  5.01  -3 38 57.5 17.31 17.80  15931  c 
   5  13 35 10.33  -3 35  1.8 16.32 17.94  16207  c 
   6  13 35 28.67  -3 30 29.4 17.07 18.37  16220  b 
   7  13 35 54.81  -3 29  2.7 16.98 17.73  16269  c 

     Group # 194   <z> = 0.0898 vel. disp. =     0.
   1  13 35 45.13  -2 41 26.9 15.94 16.81  26552  c 
   2  13 35 54.46  -2 46 29.6 16.20 17.68  26643  c 
   3  13 35 59.10  -2 40 54.3 16.98 17.56  26675  c 

     Group # 195   <z> = 0.0944 vel. disp. =   329.
   1  13 36 57.58  -2 18 55.5 16.06 17.09  27704  c 
   2  13 37  0.10  -2 32 19.1 16.91 17.67  27979  e 
   3  13 37  0.38  -2 25 13.8 17.32 17.75  27809  m 
   4  13 37  1.54  -2 25 30.9 16.15 17.03  27709  c 
   5  13 37  2.27  -2 30 20.3 16.54 17.46  28445  c 
   6  13 37  4.40  -2 33 58.3 17.28 18.02  28659  m 
   7  13 37  7.10  -2 33 41.9 16.30 17.62  28506  c 
   8  13 37  9.88  -2 21 53.2 16.74 18.11  27304  c 
   9  13 37 13.37  -2 18 13.8 17.18 17.59  28179  c 
  10  13 37 15.98  -2 23 40.1 16.61 17.21  28027  c 
  11  13 37 17.19  -2 28 25.5 16.43 17.58  28159  c 
  12  13 37 21.18  -2 26 45.4 17.07 17.64  27662  c 
  13  13 37 25.39  -2 16 37.3 16.81 18.23  27949  c 
  14  13 37 29.32  -2 17  5.5 16.82 17.51  27968  c 

     Group # 196   <z> = 0.0926 vel. disp. =   181.
   1  13 37 53.34  -2 50 48.4 16.30 17.17  27386  c 
   2  13 37 55.99  -2 51 21.5 17.10 17.83  27333  m 
   3  13 38 13.67  -2 54 31.2 16.64 17.31  27722  b 

     Group # 197   <z> = 0.0904 vel. disp. =   254.
   1  13 41 23.87  -2 37  0.2 16.04 16.89  26479  c 
   2  13 41 34.04  -2 37 28.2 17.27 17.78  27029  c 
   3  13 41 38.66  -2 38 24.7 16.87 17.58  26892  c 

     Group # 198   <z> = 0.0868 vel. disp. =   177.
   1  13 42 11.90  -3 26 25.3 15.92 16.83  25784  b 
   2  13 42 12.12  -3 25  3.7 16.38 17.20  25920  c 
   3  13 42 14.27  -3 23  9.3 16.16 17.41  25515  c 

     Group # 199   <z> = 0.0764 vel. disp. =     0.
   1  13 42  0.83  -2 30 13.3 16.00 17.30  22632  e 
   2  13 42  8.35  -2 40 28.6 15.92 16.88  22623  c 
   3  13 42 32.96  -2 32 46.8 15.84 17.34  22567  c 

     Group # 200   <z> = 0.0854 vel. disp. =   149.
   1  13 43 54.37  -2 49 25.6 16.99 18.02  25353  c 
   2  13 44 25.15  -2 42 58.0 17.07 17.62  25503  c 
   3  13 44 31.69  -2 53  6.2 16.64 17.24  25047  c 
   4  13 44 37.58  -2 54 19.5 16.84 17.73  25251  c 
   5  13 44 38.21  -2 54 30.8 16.49 17.14  25164  m 
   6  13 44 38.62  -2 59 39.6 17.39 18.05  25506  c 
   7  13 44 39.32  -2 53 26.8 17.10 17.61  25446  c 

     Group # 201   <z> = 0.0769 vel. disp. =   158.
   1  13 45 19.65  -2 42 31.2 15.75 16.59  22541  c 
   2  13 45 33.14  -2 36  0.5 17.21 17.65  22732  c 
   3  13 45 35.43  -2 38 23.9 17.12 17.94  22958  b 
   4  13 45 44.77  -2 36 53.8 16.11 17.44  22891  b 

     Group # 202   <z> = 0.0375 vel. disp. =    35.
   1  13 46 20.69  -3 31 37.2 16.00 17.57  10980  b 
   2  13 46 42.67  -3 31 18.1 17.00 18.16  11081  e 
   3  13 46 51.67  -3 30 55.7 16.77 17.24  10864  c 
   4  13 47 33.94  -3 31 18.2 15.32 16.59  10888  c 
   5  13 47 38.18  -3 33  6.1 17.60 18.16  10952  c 
   6  13 47 40.10  -3 18 38.2 15.42 16.83  10914  b 

     Group # 203   <z> = 0.0767 vel. disp. =   157.
   1  13 47 47.69  -2 37  7.5 17.34 17.70  22843  m 
   2  13 47 48.65  -2 36 56.2 16.96 17.62  22887  e 
   3  13 47 59.90  -2 38  6.9 16.55 17.06  22742  c 
   4  13 48  6.51  -2 42 53.2 16.64 17.81  22577  m 
   5  13 48  9.33  -2 43 21.3 17.26 17.74  22448  b 

     Group # 204   <z> = 0.0763 vel. disp. =   388.
   1  13 49 46.27  -2 29 20.5 16.74 17.25  23099  c 
   2  13 49 54.43  -2 24 26.9 15.09 16.17  23162  c 
   3  13 49 59.54  -2 20 55.1 17.48 18.30  22276  c 
   4  13 50  3.46  -2 23 60.0 17.53 18.11  22229  c 
   5  13 50 13.01  -2 20 19.8 17.50 17.96  22924  c 
   6  13 50 18.00  -2 19 29.6 16.32 16.91  22244  b 
   7  13 50 24.37  -2 26 51.8 17.45 17.76  22790  m 
   8  13 50 26.34  -2 26 36.1 16.43 16.97  22747  c 
   9  13 50 29.87  -2 24 16.3 16.35 16.99  22587  c 
  10  13 50 34.29  -2 21 52.2 17.14 17.63  23281  c 
  11  13 50 40.84  -2 32 40.5 16.18 16.92  22057  c 
  12  13 50 54.47  -2 23 37.2 16.14 17.04  22196  c 
  13  13 51 12.75  -2 23 53.8 17.16 17.70  22501  c 
  14  13 51 17.94  -2 27 28.8 17.20 17.79  22040  c 

     Group # 205   <z> = 0.0763 vel. disp. =    93.
   1  13 50 20.51  -3 16 49.8 16.11 16.94  22485  c 
   2  13 50 27.40  -3 17 54.9 17.15 17.56  22569  b 
   3  13 50 30.12  -3 32 22.9 17.29 18.23  22513  b 
   4  13 50 32.42  -3 25 16.3 17.15 18.12  22759  b 

     Group # 206   <z> = 0.1152 vel. disp. =   180.
   1  13 52  8.35  -2 27  5.1 17.39 17.89  34503  c 
   2  13 52 14.06  -2 27 19.3 16.65 17.52  34202  b 
   3  13 52 36.05  -2 30 39.6 16.96 17.30  34088  c 

     Group # 207   <z> = 0.0937 vel. disp. =   124.
   1  13 53  7.71  -2 19 33.2 17.43 17.84  27621  c 
   2  13 53 18.73  -2 31 16.7 17.10 17.45  27906  c 
   3  13 53 19.79  -2 29 45.7 17.30 17.74  27920  c 
   4  13 53 21.46  -2 28 37.9 17.10 17.90  27694  b 
   5  13 53 31.94  -2 29 26.0 17.32 18.07  27967  e 

     Group # 208   <z> = 0.0763 vel. disp. =   147.
   1  13 52 43.57  -3  3  8.4 17.08 18.03  22657  c 
   2  13 53 16.67  -3  6 47.2 15.03 16.25  22580  c 
   3  13 53 19.36  -3  8 51.5 17.43 17.86  22735  c 
   4  13 53 28.20  -3  9  2.0 16.81 18.24  22852  b 
   5  13 53 44.66  -3  1 41.8 16.27 17.50  22395  b 
   6  13 53 45.21  -3  5 42.1 15.57 16.50  22396  c 
   7  13 53 47.22  -3 16 27.1 17.08 18.29  22487  b 

     Group # 209   <z> = 0.1501 vel. disp. =   106.
   1  13 54  1.91  -2 44 23.8 16.76 17.99  44547  e 
   2  13 54  8.47  -2 42  1.2 17.35 17.80  44778  c 
   3  13 54  9.19  -2 42 44.5 17.22 17.88  44813  m 

     Group # 210   <z> = 0.0370 vel. disp. =    23.
   1  13 54  6.52  -2 40  3.9 16.70 17.30  10735  b 
   2  13 54 17.44  -2 31 47.6 16.04 17.10  10868  b 
   3  13 54 20.77  -2 33 34.1 17.26 17.92  10855  b 

     Group # 211   <z> = 0.0790 vel. disp. =   124.
   1  13 56  3.88  -3 42  2.7 15.32 16.53  23252  m 
   2  13 56  4.22  -3 42 15.4 17.31 17.82  23438  c 
   3  13 56 19.49  -3 42  1.3 17.10 18.09  23554  c 

     Group # 212   <z> = 0.0522 vel. disp. =     0.
   1  13 57 29.98  -3 11 46.9 17.16 18.18  15422  m 
   2  13 57 30.33  -3 12 15.8 15.11 16.28  15382  c 
   3  13 57 37.42  -3 10 10.4 15.78 17.21  15333  c 

     Group # 213   <z> = 0.1349 vel. disp. =   369.
   1  13 58  1.67  -3 44 11.6 17.32 17.92  40704  c 
   2  13 58 23.83  -3 36  4.7 17.25 17.99  39995  c 
   3  13 58 32.66  -3 39 40.4 16.98 17.94  40247  c 
   4  13 58 36.83  -3 32 48.3 16.89 17.83  39701  e 

     Group # 214   <z> = 0.1155 vel. disp. =   188.
   1  13 58 17.95  -3 32 58.3 17.36 18.08  34236  c 
   2  13 58 44.91  -3 30  7.4 16.33 17.40  34207  c 
   3  13 58 44.93  -3 31  7.8 16.52 17.32  34607  c 

     Group # 215   <z> = 0.0686 vel. disp. =     0.
   1  13 59  9.17  -2 54 55.6 16.32 17.89  20312  b 
   2  13 59 15.69  -2 49 12.7 16.28 17.28  20301  c 
   3  13 59 16.51  -2 57 53.3 17.17 18.04  20271  b 

     Group # 216   <z> = 0.0790 vel. disp. =   309.
   1  13 59  7.86  -3 30 13.2 16.48 17.17  22942  m 
   2  13 59  8.70  -3 30 14.9 15.71 16.62  23093  m 
   3  13 59 10.61  -3 30 20.1 17.41 18.42  23037  c 
   4  13 59 32.89  -3 32 17.0 16.16 17.04  23636  c 
   5  13 59 34.38  -3 30 38.2 16.52 17.84  23307  m 
   6  13 59 34.62  -3 28 53.3 16.75 17.57  23725  c 
   7  13 59 35.61  -3 30  5.4 15.64 16.63  23293  b 
   8  13 59 54.95  -3 32  9.5 17.18 18.35  23649  c 
   9  14  0 10.46  -3 33 28.4 16.79 17.48  23906  c 

     Group # 217   <z> = 0.1174 vel. disp. =    58.
   1  14  3 27.45  -3  6 46.5 17.32 18.12  34953  e 
   2  14  3 34.08  -2 59 46.2 16.77 17.39  34811  m 
   3  14  3 36.61  -3  0 24.0 16.98 17.44  35001  b 

     Group # 218   <z> = 0.0557 vel. disp. =   300.
   1  14  3 46.49  -3 30 29.8 16.84 17.87  16709  c 
   2  14  3 47.27  -3 30 36.7 16.90 17.66  16773  m 
   3  14  3 51.28  -3 22 28.2 16.67 17.89  16592  b 
   4  14  3 52.76  -3 13 29.8 16.64 17.58  16688  c 
   5  14  4  5.39  -3 28 58.6 15.29 16.37  16526  c 
   6  14  4 13.28  -3 32 40.2 14.97 16.53  16752  c 
   7  14  4 32.22  -3 14 21.4 15.89 17.68  16409  b 
   8  14  4 34.65  -3 27 43.5 16.22 17.49  16478  b 
   9  14  4 38.22  -3  8 33.4 15.25 16.51  15759  m 
  10  14  4 38.75  -3  8  2.0 16.83 17.57  16081  c 
  11  14  4 43.39  -3  8 25.5 17.21 17.98  16022  c 
  12  14  5 24.23  -3 29 18.7 16.84 17.97  16337  e 

     Group # 219   <z> = 0.0570 vel. disp. =     0.
   1  14  4 31.87  -2 20 37.4 15.49 16.91  16802  m 
   2  14  4 32.05  -2 20 26.4 15.94 16.54  16882  c 
   3  14  4 39.05  -2 29 22.9 15.58 16.75  16790  c 
   4  14  4 41.34  -2 30  0.3 16.88 17.81  16865  m 

     Group # 220   <z> = 0.1398 vel. disp. =   110.
   1  14  5  1.74  -2 21 33.3 17.12 17.57  41551  m 
   2  14  5  2.24  -2 21 24.0 17.43 17.90  41821  m 
   3  14  5  2.75  -2 21  6.5 16.93 17.69  41583  b 

     Group # 221   <z> = 0.1394 vel. disp. =   289.
   1  14  7 13.38  -2 48 24.7 16.47 17.44  41288  c 
   2  14  7 22.49  -2 45 39.2 16.79 17.55  41444  c 
   3  14  7 28.81  -2 51 58.5 17.56 18.03  41391  c 
   4  14  7 31.61  -2 48 21.7 17.40 18.02  42038  c 

     Group # 222   <z> = 0.1391 vel. disp. =   351.
   1  14  7 57.52  -2 35 15.1 17.25 17.93  41896  c 
   2  14  7 59.51  -2 31 28.9 17.52 17.99  41182  c 
   3  14  8  1.36  -2 30 43.0 17.11 17.96  41199  m 

     Group # 223   <z> = 0.1231 vel. disp. =   176.
   1  14  7 51.42  -3 40 37.4 17.56 17.99  36615  c 
   2  14  8  2.38  -3 39 40.2 16.56 17.38  36810  c 
   3  14  8 24.25  -3 37 28.1 17.31 17.97  36753  c 
   4  14  8 26.57  -3 40 47.1 17.54 18.15  36337  c 

     Group # 224   <z> = 0.0837 vel. disp. =    72.
   1  14  8 29.39  -3 23 26.4 17.34 17.78  24923  e 
   2  14  8 30.10  -3  6 59.3 15.63 16.98  24846  c 
   3  14  8 40.51  -3 17  9.6 15.86 16.78  24831  b 
   4  14  8 47.43  -3  9 31.5 16.97 17.57  24652  m 
   5  14  8 49.69  -3  9 42.9 16.44 17.46  24902  b 

     Group # 225   <z> = 0.1474 vel. disp. =   299.
   1  14  8 22.90  -3  1 28.2 17.48 17.82  44334  m 
   2  14  8 24.26  -3  2  5.1 17.21 18.09  44123  c 
   3  14  8 38.81  -3  3 16.2 16.72 17.91  43761  c 
   4  14  8 42.75  -3  3 16.4 17.41 18.01  43586  c 
   5  14  8 45.11  -3  8  9.8 17.50 18.24  44420  c 
   6  14  8 59.60  -3  5  7.1 17.53 18.49  43616  b 
   7  14  9 25.05  -3  4  5.6 17.34 17.93  43700  c 

     Group # 226   <z> = 0.0761 vel. disp. =   110.
   1  14  9 28.92  -2 34 26.7 17.33 17.76  22574  c 
   2  14  9 29.68  -2 33 14.2 17.00 17.93  22685  c 
   3  14  9 30.93  -2 34 12.3 17.32 17.89  22410  c 

     Group # 227   <z> = 0.1493 vel. disp. =   205.
   1  14 10 17.31  -2 25 17.1 17.23 17.72  44674  e 
   2  14 10 42.85  -2 34 24.2 17.47 17.95  44699  c 
   3  14 10 45.80  -2 33  7.7 16.73 17.28  44496  c 
   4  14 10 59.05  -2 30  6.0 17.17 17.79  44161  c 

     Group # 228   <z> = 0.1178 vel. disp. =   200.
   1  14 11 25.95  -2 24  1.2 17.14 17.66  35254  c 
   2  14 11 35.62  -2 22 21.3 17.53 17.83  34796  c 
   3  14 11 42.20  -2 24 56.1 17.10 18.25  35124  b 

     Group # 229   <z> = 0.0482 vel. disp. =     0.
   1  14 11 28.90  -3  2 44.5 16.66 17.84  14119  b 
   2  14 11 43.70  -2 57 14.2 15.01 16.27  14171  c 
   3  14 12 10.75  -2 55 36.9 16.33 17.86  14254  c 

     Group # 230   <z> = 0.0565 vel. disp. =   105.
   1  14 14 49.63  -2 35 44.0 17.57 18.03  16847  m 
   2  14 14 51.05  -2 38 31.9 16.91 17.92  16618  b 
   3  14 14 52.15  -2 35 31.2 15.31 16.60  16620  b 

     Group # 231   <z> = 0.0573 vel. disp. =     0.
   1  14 15  8.76  -3 27 10.0 16.73 17.90  16898  b 
   2  14 15 16.75  -3 27 29.6 17.48 18.61  16969  c 
   3  14 15 37.62  -3 30 47.2 16.75 17.58  16902  c 
   4  14 15 56.10  -3 35  6.9 15.73 16.91  16962  c 

     Group # 232   <z> = 0.0984 vel. disp. =    44.
   1  14 16  0.34  -3 22 14.9 16.75 17.46  29350  c 
   2  14 16  8.57  -3 29 33.9 17.38 18.11  29175  c 
   3  14 16  9.70  -3 27 31.0 17.42 18.14  29250  c 

     Group # 233   <z> = 0.1002 vel. disp. =   106.
   1  14 16  3.59  -2 38 13.3 17.65 18.27  29888  c 
   2  14 16 14.39  -2 34 43.6 17.49 17.94  29793  m 
   3  14 16 17.46  -2 34 41.1 16.62 17.36  29925  c 
   4  14 16 19.16  -2 36  5.1 17.20 18.06  29571  c 
   5  14 16 27.64  -2 29  9.7 17.04 17.69  29762  c 

     Group # 234   <z> = 0.1312 vel. disp. =     0.
   1  14 16 39.78  -2 21 24.6 17.06 17.55  39158  c 
   2  14 17  1.07  -2 21 26.0 16.78 17.74  39111  c 
   3  14 17 20.82  -2 17 37.9 17.20 18.24  39071  c 
   4  14 17 22.68  -2 25  7.9 17.64 17.95  39015  c 

     Group # 235   <z> = 0.1263 vel. disp. =   504.
   1  14 16 57.63  -3 32  4.4 17.45 18.21  38456  c 
   2  14 17  0.08  -3 33  0.8 16.40 17.21  37738  c 
   3  14 17  2.18  -3 37 31.8 16.95 17.68  36726  c 
   4  14 17  3.00  -3 36 37.2 15.72 16.78  37239  c 
   5  14 17 15.71  -3 39 18.5 16.84 17.66  37156  m 
   6  14 17 15.94  -3 39  1.3 17.44 18.05  37172  c 
   7  14 17 21.35  -3 34 12.4 16.62 17.56  37931  c 
   8  14 17 23.63  -3 36 13.7 17.32 17.97  38496  c 
   9  14 17 26.42  -3 35  0.9 17.54 18.03  37493  c 
  10  14 17 39.67  -3 34 30.6 17.54 18.26  37610  c 

     Group # 236   <z> = 0.1045 vel. disp. =    37.
   1  14 17  7.95  -3 12 55.5 17.57 18.47  31136  e 
   2  14 17 12.78  -3 12 52.7 17.22 18.23  31176  b 
   3  14 17 23.40  -3  7 35.2 16.10 17.54  30985  c 
   4  14 17 24.87  -3  6 11.3 17.53 17.85  31060  e 

     Group # 237   <z> = 0.0572 vel. disp. =     0.
   1  14 17 16.24  -3 20 43.6 16.43 17.95  16874  c 
   2  14 17 22.51  -3 31 35.7 17.67 18.18  16885  m 
   3  14 17 23.75  -3 30 57.9 15.27 16.64  16966  b 

     Group # 238   <z> = 0.0791 vel. disp. =     0.
   1  14 20 54.22  -2 59  7.8 16.68 17.98  23446  c 
   2  14 21 13.74  -3  2 41.0 15.93 17.02  23510  c 
   3  14 21 37.54  -2 59  1.6 17.68 18.66  23462  e 

     Group # 239   <z> = 0.0824 vel. disp. =     0.
   1  14 22 58.85  -2 26 33.9 17.20 17.73  24477  c 
   2  14 23 12.97  -2 18 59.2 17.47 17.99  24374  c 
   3  14 23 22.63  -2 16 10.9 17.67 18.08  24512  c 

     Group # 240   <z> = 0.0807 vel. disp. =   226.
   1  14 24  9.86  -3 21 19.1 17.22 17.93  24221  b 
   2  14 24 17.51  -3 16 24.1 16.21 17.03  23672  m 
   3  14 24 18.34  -3 16 11.3 17.29 18.02  23695  c 
   4  14 24 19.88  -3 16 27.1 17.07 18.05  24068  m 
   5  14 24 30.49  -3  9 41.0 16.69 18.02  23782  c 
   6  14 24 44.96  -3 24 22.3 16.60 18.19  24210  b 

     Group # 241   <z> = 0.1151 vel. disp. =   201.
   1  14 24 20.92  -3 41 10.6 17.57 18.18  34020  b 
   2  14 24 24.88  -3 41 29.4 17.39 18.20  34492  e 
   3  14 24 46.28  -3 42 14.1 16.96 17.76  34238  c 

     Group # 242   <z> = 0.0410 vel. disp. =    70.
   1  14 24 45.99  -3 12 39.6 16.15 17.58  11977  b 
   2  14 24 56.65  -3 20 33.8 15.55 16.56  12060  c 
   3  14 25  2.38  -3 11 11.6 15.71 16.93  11963  c 
   4  14 25  7.36  -3 11 42.0 17.62 18.43  11962  c 
   5  14 25 16.31  -3 20  6.5 17.59 17.99  12081  c 
   6  14 25 52.30  -3  2 27.1 17.66 18.27  12223  c 

     Group # 243   <z> = 0.0531 vel. disp. =   263.
   1  14 25 18.01  -2 21 45.7 16.97 17.88  15960  c 
   2  14 25 24.06  -2 18 59.2 17.05 17.58  15718  c 
   3  14 25 27.30  -2 16  0.2 16.81 17.45  15708  c 
   4  14 25 28.53  -2 17 39.1 15.99 17.72  15329  c 
   5  14 25 30.61  -2 18  1.7 17.03 18.24  15228  m 
   6  14 25 37.13  -2 17 49.2 15.72 16.66  15968  c 
   7  14 25 45.32  -2 19 33.6 15.60 16.56  15728  b 

     Group # 244   <z> = 0.0821 vel. disp. =     0.
   1  14 25 33.06  -2 35 13.6 17.12 17.87  24349  b 
   2  14 25 33.27  -2 42 36.3 17.40 18.07  24307  c 
   3  14 25 34.53  -2 43 37.7 16.30 17.20  24422  c 

     Group # 245   <z> = 0.0592 vel. disp. =    34.
   1  14 26 14.52  -2 28 19.0 17.24 17.71  17499  c 
   2  14 26 20.26  -2 29 48.5 15.62 17.18  17526  c 
   3  14 26 26.29  -2 30 24.2 17.26 17.71  17556  c 
   4  14 26 53.00  -2 28 25.4 16.27 17.09  17391  c 
   5  14 27 10.96  -2 27 53.9 15.73 17.46  17604  b 

     Group # 246   <z> = 0.0819 vel. disp. =   268.
   1  14 26 22.98  -3  1 31.9 16.27 17.65  24345  c 
   2  14 26 25.44  -2 57  1.7 17.49 17.96  24357  c 
   3  14 26 33.66  -3  8 45.8 17.48 17.87  23914  m 
   4  14 26 33.67  -3  8 20.6 17.07 17.62  24384  c 
   5  14 26 34.36  -2 53 24.9 15.83 17.09  24750  c 
   6  14 26 37.07  -2 58 23.4 16.60 17.35  24287  c 
   7  14 26 41.34  -2 57 21.0 17.45 18.01  24408  c 
   8  14 26 43.80  -2 55 35.1 16.98 17.53  24088  c 
   9  14 26 51.22  -2 51 55.2 16.61 17.74  24651  b 
  10  14 26 51.81  -2 51 36.3 17.40 18.01  24485  m 
  11  14 26 54.41  -3  7 28.6 16.69 17.41  23737  c 

     Group # 247   <z> = 0.0818 vel. disp. =   183.
   1  14 29 20.50  -2 50 31.9 17.39 17.93  24080  c 
   2  14 29 20.63  -2 58 36.8 16.55 17.51  24560  c 
   3  14 29 22.00  -2 49 23.5 16.43 17.37  24430  c 
   4  14 29 34.17  -3  2 21.6 17.11 17.89  24190  c 
   5  14 29 44.02  -2 47  0.4 16.82 18.09  24110  c 

     Group # 248   <z> = 0.0778 vel. disp. =     0.
   1  14 32  9.48  -2 51 21.6 17.26 18.05  23100  e 
   2  14 32 12.03  -3  2 49.7 16.67 17.57  23040  c 
   3  14 32 13.90  -3  5  1.4 16.85 17.55  23100  c 

     Group # 249   <z> = 0.0834 vel. disp. =   320.
   1  14 34 29.70  -3 33 45.6 16.40 17.29  25230  c 
   2  14 34 33.96  -3 33  6.8 17.36 17.90  24895  m 
   3  14 34 34.53  -3 33 28.9 17.10 17.65  24539  m 
   4  14 34 35.75  -3 32 51.4 16.23 16.92  24460  c 

     Group # 250   <z> = 0.0595 vel. disp. =   138.
   1  14 37 12.80  -3 39 31.5 16.83 17.70  17860  c 
   2  14 37 19.99  -3 25  7.7 16.81 17.38  17540  c 
   3  14 37 23.36  -3 29  6.2 16.75 18.04  17520  c 
   4  14 37 29.27  -3 29 39.7 16.55 17.49  17550  c 

     Group # 251   <z> = 0.1058 vel. disp. =     0.
   1  14 37 13.32  -3  8 33.2 17.05 18.12  31480  c 
   2  14 37 38.27  -2 59 15.1 17.34 18.05  31540  c 
   3  14 37 50.87  -2 52 32.1 17.18 17.81  31490  b 

     Group # 252   <z> = 0.1192 vel. disp. =   106.
   1  14 37 13.84  -2 17 27.4 17.36 18.32  35620  c 
   2  14 37 27.75  -2 23 15.9 16.88 18.15  35570  b 
   3  14 37 49.79  -2 28 46.6 17.01 17.75  35300  c 
   4  14 37 55.61  -2 37 43.3 16.37 17.74  35490  c 

     Group # 253   <z> = 0.1051 vel. disp. =   102.
   1  14 38  7.12  -2 16 55.7 16.71 17.51  31430  c 
   2  14 38  8.74  -2 23 34.9 16.96 17.96  31270  b 
   3  14 38 11.43  -2 23  7.8 16.38 17.40  31162  m 

     Group # 254   <z> = 0.0594 vel. disp. =   183.
   1  14 39 46.65  -3 41 29.5 16.71 17.46  17611  c 
   2  14 39 52.67  -3 43  3.5 16.56 17.79  17326  c 
   3  14 39 53.54  -3 42 58.9 15.60 16.87  17406  m 
   4  14 39 55.49  -3 43 25.8 17.41 17.87  17908  m 
   5  14 39 56.26  -3 43 10.6 15.92 16.89  17663  c 
   6  14 40 23.45  -3 41 26.4 17.73 18.28  17523  c 

     Group # 255   <z> = 0.0445 vel. disp. =   169.
   1  14 40 17.30  -3 35 57.5 15.74 17.87  13422  b 
   2  14 40 32.69  -3 24 39.9 16.38 17.61  13416  b 
   3  14 41  8.55  -3 19  2.3 15.99 17.35  13201  b 
   4  14 41 13.09  -2 49 41.0 17.56 18.70  13000  b 
   5  14 41 17.83  -2 55 58.3 15.32 17.42  13038  c 
   6  14 41 26.11  -3 15 24.5 16.90 17.64  13109  c 
   7  14 41 39.92  -3  6 43.7 16.53 17.36  12796  b 
   8  14 41 46.99  -3  6 18.3 17.77 18.44  12904  b 
   9  14 41 48.38  -3  1  4.1 17.54 18.27  13122  b 
  10  14 41 55.42  -2 55  2.6 17.07 18.22  13094  b 
  11  14 41 55.72  -2 55 53.9 17.28 17.74  13063  m 

     Group # 256   <z> = 0.0439 vel. disp. =    75.
   1  14 41 29.45  -2 26 18.6 17.78 18.26  12891  c 
   2  14 42 12.17  -2 36 39.9 17.18 17.87  13107  c 
   3  14 42 32.81  -2 38 20.0 15.97 17.16  12882  c 
   4  14 43 14.44  -2 35 32.7 17.21 17.99  12927  e 

     Group # 257   <z> = 0.0587 vel. disp. =   284.
   1  14 42 48.41  -2 34 36.1 16.93 17.51  17396  c 
   2  14 42 52.55  -2 31 26.3 16.66 18.17  17669  c 
   3  14 42 55.03  -2 35 14.3 17.64 18.23  17053  c 

     Group # 258   <z> = 0.0851 vel. disp. =   236.
   1  14 42 17.71  -2 56 36.4 16.99 17.75  25728  e 
   2  14 42 49.43  -3  6 42.9 16.17 16.90  25691  c 
   3  14 42 57.56  -2 59 34.1 16.76 17.38  25169  c 
   4  14 42 57.82  -2 56 48.0 16.60 17.94  25305  c 
   5  14 42 58.79  -2 59 46.1 15.93 16.90  24867  m 
   6  14 43 12.55  -3  1 15.2 17.11 17.74  25115  c 
   7  14 43 14.67  -3  1 56.4 17.65 18.28  25225  m 
   8  14 43 30.65  -3 12 58.4 17.35 18.69  25584  c 
   9  14 43 39.99  -2 56 51.3 17.42 18.18  24954  b 
  10  14 43 46.61  -3  5 11.7 17.60 18.58  25458  c 
  11  14 43 48.14  -3  2 47.2 17.52 18.02  25215  c 
  12  14 43 49.33  -3  9 35.2 17.67 18.43  25119  b 
  13  14 43 56.03  -3  3 20.0 16.74 17.57  25342  c 

     Group # 259   <z> = 0.1053 vel. disp. =   250.
   1  14 44  8.20  -2 51 55.6 17.29 17.92  31183  c 
   2  14 44 16.37  -2 51 47.5 16.27 17.51  31175  b 
   3  14 44 22.67  -2 52  5.6 17.65 18.17  31674  e 

     Group # 260   <z> = 0.0601 vel. disp. =   396.
   1  14 43 19.49  -3 10 10.3 17.64 18.43  17387  b 
   2  14 43 36.43  -3  3 16.5 17.65 18.37  18270  c 
   3  14 43 47.43  -3 18 10.6 17.48 18.77  17484  b 
   4  14 43 51.97  -3 22 39.5 17.22 17.72  18192  c 
   5  14 44  3.64  -3  6 29.2 17.63 18.67  17902  c 
   6  14 44  7.20  -3 22 23.4 16.22 16.99  17387  c 
   7  14 44  9.76  -3 20 51.6 17.14 17.59  17516  c 
   8  14 44 19.71  -3 28 30.1 16.29 17.07  17341  c 
   9  14 44 24.39  -3 17 41.1 17.27 17.63  17214  c 
  10  14 44 25.13  -3 16 18.5 17.63 18.23  18041  c 
  11  14 44 25.45  -3 21 51.3 16.02 17.27  17635  b 
  12  14 44 26.31  -3 19  9.4 17.03 17.84  17642  c 
  13  14 44 35.13  -3 21 31.1 16.97 17.45  18248  c 
  14  14 44 38.03  -3 27 35.3 16.09 17.15  17052  c 
  15  14 45  8.23  -3 20 59.0 16.26 17.74  18299  b 
  16  14 45 23.55  -3 14 22.7 17.58 17.99  18298  c 
  17  14 45 25.30  -3 14 25.3 17.15 17.97  18114  m 
  18  14 45 26.98  -3 20 48.1 17.23 17.74  18203  c 
  19  14 45 28.30  -3 21  7.0 17.04 18.56  18229  m 

     Group # 261   <z> = 0.0846 vel. disp. =     0.
   1  14 44 57.40  -3  5 47.5 16.52 18.01  25077  c 
   2  14 45 15.04  -3 13 12.9 16.86 18.03  25147  b 
   3  14 45 18.82  -3 13 26.2 17.79 18.39  25212  b 

     Group # 262   <z> = 0.0720 vel. disp. =    97.
   1  14 45 44.42  -2 55 12.5 17.49 18.37  21245  b 
   2  14 45 45.06  -3  3 26.8 17.05 18.00  21481  b 
   3  14 45 51.64  -3  2 25.7 16.48 17.59  21510  m 
   4  14 45 52.70  -3  3 14.2 16.49 17.86  21202  m 
   5  14 45 53.00  -3  2 56.0 17.23 17.86  21427  c 
   6  14 45 54.51  -3  2 52.5 16.93 18.13  21399  m 

     Group # 263   <z> = 0.0592 vel. disp. =   321.
   1  14 46 57.42  -3 25  5.3 16.09 17.87  17195  b 
   2  14 47  1.74  -3 25 54.5 15.84 16.78  17219  c 
   3  14 47  4.18  -3 25 40.4 16.59 18.15  16987  m 
   4  14 47 16.63  -3 33 50.0 16.27 16.92  17392  c 
   5  14 47 18.84  -3 30 57.0 17.68 18.85  17849  b 
   6  14 47 54.68  -3 34 30.5 15.82 17.33  17573  c 
   7  14 48  6.84  -3 35  2.8 17.64 18.62  17853  c 
   8  14 48 19.15  -3 36 30.4 15.92 16.77  17350  c 
   9  14 48 21.73  -3 38 45.2 16.96 17.74  17844  c 
  10  14 48 30.23  -3 35  8.3 15.53 16.70  17311  c 
  11  14 48 36.24  -3 42  2.9 15.48 16.50  17416  c 
  12  14 48 38.99  -3 36 58.9 16.95 17.69  18156  c 
  13  14 49 10.42  -3 43  4.6 16.75 18.14  17900  c 

     Group # 264   <z> = 0.0862 vel. disp. =     0.
   1  14 49  5.51  -2 27 39.3 17.76 18.34  25582  b 
   2  14 49 24.87  -2 31 43.0 17.53 18.03  25587  e 
   3  14 49 35.37  -2 29 51.8 16.51 17.28  25692  c 

     Group # 265   <z> = 0.0840 vel. disp. =   145.
   1  14 49 45.04  -3  9 42.7 17.61 17.91  24982  c 
   2  14 49 47.07  -3  9 53.2 17.25 17.74  24716  m 
   3  14 49 52.30  -3  2 38.5 16.02 17.12  25080  c 
   4  14 49 55.61  -3  4 54.6 16.84 18.21  25084  c 

     Group # 266   <z> = 0.0584 vel. disp. =   208.
   1  14 49 49.79  -3 25 11.7 15.83 17.51  17042  c 
   2  14 50 22.57  -3 28  5.6 16.14 17.23  17370  c 
   3  14 50 35.00  -3 25  1.9 17.64 18.72  17489  c 

     Group # 267   <z> = 0.0752 vel. disp. =   131.
   1  14 50 49.09  -2 34 56.6 16.85 17.50  22518  c 
   2  14 50 55.64  -2 42 29.4 17.09 17.59  22441  c 
   3  14 50 56.80  -2 42 24.0 17.68 18.12  22174  m 
   4  14 50 58.04  -2 42 11.1 16.00 17.11  22262  m 

     Group # 268   <z> = 0.0753 vel. disp. =    97.
   1  14 50 59.21  -3 10 17.3 16.03 16.86  22294  c 
   2  14 51  6.34  -3 12 50.2 17.23 17.75  22341  b 
   3  14 51 18.63  -3 15 26.7 16.90 17.65  22564  b 
   4  14 51 24.56  -3 12 14.3 16.77 17.24  22304  c 

     Group # 269   <z> = 0.0588 vel. disp. =   130.
   1  14 51 14.37  -3 40 26.5 16.44 17.08  17608  c 
   2  14 51 27.78  -3 39 38.4 15.90 16.72  17347  c 
   3  14 51 29.84  -3 36 55.8 16.95 17.47  17334  c 

     Group # 270   <z> = 0.0787 vel. disp. =   114.
   1  14 54 37.16  -3 35 29.1 17.19 18.05  23490  c 
   2  14 55 29.47  -3 34 34.8 17.16 17.93  23350  c 
   3  14 55 40.34  -3 35  5.8 16.13 17.16  23210  c 
   4  14 55 48.18  -3 23 38.0 16.43 17.51  23520  c 

     Group # 271   <z> = 0.0573 vel. disp. =   191.
   1  14 55 11.75  -3 24 59.6 16.79 17.34  16930  c 
   2  14 55 21.65  -3 30 10.9 17.19 17.84  17060  c 
   3  14 55 32.74  -3 15 50.5 16.70 17.37  16793  m 
   4  14 55 35.01  -3 16 23.8 16.56 17.54  16890  c 
   5  14 55 48.44  -3 37 28.4 17.19 17.75  16970  b 
   6  14 55 54.06  -3 14 31.8 16.34 17.07  16860  c 
   7  14 55 56.77  -3 14 32.5 16.93 17.40  16889  m 
   8  14 55 59.13  -3  7 52.4 17.15 18.03  17480  c 
   9  14 56 26.28  -3 35 17.0 16.49 17.69  16770  e 

     Group # 272   <z> = 0.0723 vel. disp. =   510.
   1  14 55 17.38  -3  9  4.6 17.17 17.86  21930  c 
   2  14 55 23.20  -3  2 38.1 16.60 17.39  21740  c 
   3  14 55 38.80  -3 15 58.8 16.67 17.25  20819  m 
   4  14 55 39.23  -3 22  6.3 16.09 17.42  22510  c 
   5  14 55 42.22  -3 15 44.3 17.13 17.68  20800  c 
   6  14 56  0.40  -2 44 39.8 16.82 17.54  21420  c 
   7  14 56  7.35  -3  3 39.6 16.41 17.55  20500  c 
   8  14 56  9.28  -3 10 11.6 16.39 17.20  21510  c 
   9  14 56 10.15  -3  6  3.8 17.17 17.87  20780  c 
  10  14 56 10.37  -2 58 33.5 17.17 17.71  21750  c 
  11  14 56 10.99  -3  0 53.5 16.66 17.60  22030  c 
  12  14 56 15.46  -2 51 54.1 16.53 17.23  21460  c 
  13  14 56 24.29  -2 54  4.0 16.77 17.42  21590  c 
  14  14 56 26.91  -2 59 20.3 16.48 17.34  21890  c 
  15  14 56 34.34  -2 58 47.4 17.15 17.79  21380  c 

     Group # 273   <z> = 0.0733 vel. disp. =   193.
   1  15  0  0.00  -2 27 28.3 16.63 17.46  21560  c 
   2  15  0  6.24  -2 23 40.3 17.15 17.69  21780  c 
   3  15  0 54.19  -2 17 45.3 17.06 17.84  22000  c 

     Group # 274   <z> = 0.1286 vel. disp. =   128.
   1  15  5  1.92  -2 33 24.2 17.23 17.97  38326  c 
   2  15  5  6.27  -2 37 31.4 16.29 17.10  38226  c 
   3  15  5 15.63  -2 34 49.3 17.42 18.00  38544  c 

     Group # 275   <z> = 0.1139 vel. disp. =    60.
   1  15  8 43.78  -3  0 18.3 17.15 18.23  34077  c 
   2  15  8 55.15  -2 55 10.8 17.44 17.91  34012  m 
   3  15  8 57.20  -2 54 39.0 17.35 17.63  33852  c 
   4  15  9  2.16  -2 53 56.6 17.50 17.96  33913  c 

     Group # 276   <z> = 0.0987 vel. disp. =   103.
   1  15 10 24.30  -3 20 35.7 16.76 17.51  29527  c 
   2  15 10 50.32  -3 24  0.7 16.66 17.99  29410  c 
   3  15 10 51.77  -3 24 48.4 16.73 17.68  29259  m 

     Group # 277   <z> = 0.1022 vel. disp. =   246.
   1  15 10 46.89  -2 55 54.5 17.46 18.47  29984  b 
   2  15 10 49.34  -2 47 22.2 17.31 18.07  30548  c 
   3  15 11 10.01  -2 51 10.6 17.02 18.06  30634  c 
   4  15 11 10.82  -2 50 59.3 17.55 18.15  30685  m 
   5  15 11 29.50  -2 53  3.3 16.48 17.20  30422  c 

     Group # 278   <z> = 0.0991 vel. disp. =   252.
   1  15 11  9.07  -2 33 40.3 17.28 17.73  29562  c 
   2  15 11 16.46  -2 33 52.0 16.31 16.96  29832  c 
   3  15 11 20.85  -2 34 28.7 15.84 17.44  29731  e 
   4  15 11 28.04  -2 34 41.0 17.35 17.74  29762  c 
   5  15 11 41.30  -2 42 55.5 16.46 17.17  29273  c 
   6  15 11 53.92  -2 49 36.2 16.20 17.69  29046  c 
   7  15 12 33.52  -2 49 38.3 17.09 17.55  29460  c 

     Group # 279   <z> = 0.1045 vel. disp. =   216.
   1  15 11 19.26  -2 30 26.2 16.97 17.43  30761  c 
   2  15 11 42.48  -2 34  9.8 16.62 17.09  31461  m 
   3  15 11 44.50  -2 34  9.1 17.52 17.98  31325  c 
   4  15 11 48.56  -2 35 41.4 17.23 17.74  30979  m 
   5  15 11 49.08  -2 35 25.6 16.43 17.35  31206  m 
   6  15 11 51.81  -2 35 29.9 17.25 17.69  31105  c 

     Group # 280   <z> = 0.0981 vel. disp. =   249.
   1  15 11 44.36  -3 23 51.1 16.90 17.40  29393  c 
   2  15 11 46.26  -3 24 32.0 16.43 17.23  29387  m 
   3  15 11 52.12  -3 22 33.9 17.44 18.17  28900  c 

     Group # 281   <z> = 0.1021 vel. disp. =   230.
   1  15 11 38.70  -2 22 44.6 16.77 17.67  30126  e 
   2  15 11 51.67  -2 19 15.5 16.78 17.19  30632  c 
   3  15 11 52.86  -2 19  8.9 16.79 17.34  30511  m 

     Group # 282   <z> = 0.1140 vel. disp. =   731.
   1  15 12  2.03  -2 33 47.3 17.28 17.67  32881  c 
   2  15 12  2.88  -2 33 24.5 17.12 17.52  32718  m 
   3  15 12  6.24  -2 33 36.1 17.01 17.55  32814  c 
   4  15 12  7.35  -2 33 33.8 16.89 17.65  32846  m 
   5  15 12 19.26  -2 34 58.7 17.40 17.74  33993  c 
   6  15 12 27.66  -2 35 13.7 17.36 17.69  33904  m 
   7  15 12 28.76  -2 35 16.2 15.85 17.42  34247  c 
   8  15 12 29.24  -2 35 44.8 17.36 17.72  34189  m 
   9  15 12 31.30  -2 33 53.1 17.24 17.75  34386  c 
  10  15 12 34.92  -2 41 42.6 17.40 17.67  35147  c 
  11  15 12 37.36  -2 25 46.7 17.27 17.76  33898  c 
  12  15 12 40.58  -2 43 25.0 17.19 17.71  35354  c 
  13  15 12 41.75  -2 33 51.6 17.13 17.51  33758  c 
  14  15 12 42.76  -2 44  7.5 17.10 17.39  35529  m 
  15  15 12 43.10  -2 33 54.0 17.53 17.84  33319  m 
  16  15 12 47.79  -2 43 53.1 16.37 17.26  34655  c 
  17  15 12 59.94  -2 30 46.9 16.94 17.45  33667  c 
  18  15 13  0.08  -2 43 41.6 17.27 17.77  34374  c 
  19  15 13  7.00  -2 29 29.2 16.95 17.56  33748  c 
  20  15 13 12.77  -2 36 25.0 17.29 17.58  34211  c 

     Group # 283   <z> = 0.1103 vel. disp. =   283.
   1  15 12 53.89  -3  3 57.5 17.03 17.83  32715  c 
   2  15 12 57.86  -2 57 13.8 17.38 17.96  32565  b 
   3  15 13  5.08  -2 52 45.0 16.83 17.40  33304  c 
   4  15 13  6.22  -3  1 40.2 16.29 17.04  32956  c 

     Group # 284   <z> = 0.0769 vel. disp. =   101.
   1  15 13 53.01  -3 19 47.6 17.46 18.23  22967  c 
   2  15 14 18.54  -3 11  2.3 16.72 17.82  22871  b 
   3  15 14 35.25  -3  6 49.1 15.73 16.55  22868  c 
   4  15 14 41.74  -3  8  7.2 16.87 17.63  22979  c 
   5  15 15  3.97  -3 14 56.2 16.55 17.41  22654  c 

     Group # 285   <z> = 0.1129 vel. disp. =   188.
   1  15 16  6.54  -3  3 52.0 17.48 18.59  33418  e 
   2  15 16 24.87  -2 58  2.5 16.97 18.29  33774  c 
   3  15 16 31.71  -2 49 45.7 17.26 17.68  33827  c 

     Group # 286   <z> = 0.0986 vel. disp. =   336.
   1  15 17 31.14  -3  2 55.3 16.85 18.13  29696  c 
   2  15 17 38.00  -3  7 19.2 17.32 17.96  29884  c 
   3  15 17 39.92  -3  6 22.3 16.30 17.65  29496  c 
   4  15 17 40.55  -2 57 17.6 17.08 17.73  29094  c 
   5  15 17 53.07  -3 11 52.3 16.60 17.26  29188  c 
   6  15 18 11.28  -3  2 50.2 16.30 17.46  29934  c 
   7  15 18 12.83  -3 17 18.0 17.60 18.02  29332  c 
   8  15 18 24.26  -3 22 20.3 16.80 17.50  28922  c 
   9  15 18 25.56  -3 22 54.9 16.72 18.04  29018  m 

     Group # 287   <z> = 0.1216 vel. disp. =   110.
   1  15 22 25.50  -2 39  8.2 17.64 18.60  36392  e 
   2  15 22 43.33  -2 45 11.5 17.00 17.61  36374  c 
   3  15 22 43.85  -2 43 32.9 17.17 18.18  36133  c 

     Group # 288   <z> = 0.0850 vel. disp. =   187.
   1  15 26 41.16  -2 37 12.4 17.55 18.57  25062  c 
   2  15 26 58.02  -2 33 22.3 17.21 17.91  25308  c 
   3  15 27  1.10  -2 32 42.0 16.63 17.27  25331  m 
   4  15 27  1.41  -2 31 48.3 16.55 17.71  25590  c 


==> tab03b.dat <==

LCRS -06deg Group Members

==============================================================================
The galaxy members in each LCRS group.

Group member data are listed according to the following format:

Col 1:     Group Member ID.
Cols 2-4:  RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     isophotal R-band magnitude.
Col 9:     2-pixel-radius central magnitude (used in star/galaxy 
             separation and in excluding very low surface brightness 
             objects from the spectroscopic survey).
Col 10:    Heliocentric velocity (in km/s).
Col 11:    Type of spectrum
             e=strong emission lines
             c=continuum with absorption lines
             b=both absorption lines and moderate emission lines
             m=mock velocity -- galaxy was one of the 55arcsec 
                "orphans" excluded from the spectroscopic survey due 
                to its proximity to another galaxy.
==============================================================================


     Group #   1   <z> = 0.0559 vel. disp. =   167.
   1  10  3 32.69  -6 13 14.7 16.95 18.09  16350  b 
   2  10  3 42.80  -6 14  4.5 17.63 19.15  16181  c 
   3  10  3 44.58  -6 15  4.9 17.44 18.97  16706  b 
   4  10  3 45.13  -6 17 51.1 17.26 18.44  16569  c 
   5  10  4  2.37  -6 18 14.9 17.07 18.55  16323  e 
   6  10  4 12.66  -6 20 10.2 17.53 18.79  16346  b 

     Group #   2   <z> = 0.0632 vel. disp. =   473.
   1  10  3 52.38  -5 59 14.9 17.67 18.83  18997  c 
   2  10  3 56.14  -5 59  5.8 16.63 17.34  18280  c 
   3  10  4  8.93  -6  2 17.8 17.30 18.94  17622  c 
   4  10  4 11.50  -6  3 19.8 16.56 17.63  17875  c 
   5  10  4 14.49  -5 57 18.0 16.83 17.80  19207  c 
   6  10  4 14.59  -6 10 29.6 17.39 18.32  19093  c 
   7  10  4 16.03  -6  3 44.0 16.20 17.49  19181  c 
   8  10  4 16.81  -6  6 44.6 15.06 16.72  18226  c 
   9  10  4 24.13  -6  0 17.4 16.72 17.62  18649  c 
  10  10  4 26.08  -6  0 10.3 17.45 18.86  18696  m 
  11  10  4 43.43  -6 17 12.3 16.99 17.86  18617  c 
  12  10  4 49.39  -6 21  4.3 15.50 16.82  18624  c 

     Group #   3   <z> = 0.0572 vel. disp. =   507.
   1  10  3 50.97  -5 29 28.4 17.06 18.95  16179  b 
   2  10  4  1.60  -5 40 25.9 17.46 18.24  16822  c 
   3  10  4  3.13  -5 21 16.8 17.18 18.23  17351  c 
   4  10  4  5.17  -5 30 11.2 16.13 17.20  16831  c 
   5  10  4  9.81  -5 19 49.7 16.57 17.34  16785  c 
   6  10  4 10.59  -5 35 13.0 16.76 17.64  16630  e 
   7  10  4 17.65  -5 20 29.3 16.60 18.14  16602  c 
   8  10  4 17.98  -5 43 42.0 16.52 17.67  17029  b 
   9  10  4 20.02  -5 19 37.9 16.43 18.02  17183  c 
  10  10  4 21.92  -5 18 30.9 15.77 17.05  16171  c 
  11  10  4 24.64  -5 27 13.7 16.54 18.43  16623  c 
  12  10  4 27.58  -5 22  3.5 17.45 19.11  15837  c 
  13  10  4 29.17  -5 22 53.5 16.52 17.44  17486  c 
  14  10  4 30.15  -5 22 30.4 17.19 18.16  17452  m 
  15  10  4 30.33  -5 22  8.1 16.99 18.04  15536  m 
  16  10  4 30.99  -5 22 45.8 15.18 16.69  17827  m 
  17  10  4 32.80  -5 40 45.1 17.50 18.97  17012  c 
  18  10  4 53.57  -5 32 59.9 15.50 17.87  17077  c 
  19  10  5  0.49  -5 16 58.0 17.53 18.76  16822  c 
  20  10  5  1.25  -5 47 46.2 15.36 16.75  16606  c 
  21  10  5  1.31  -5 18 14.6 16.53 17.59  16644  c 
  22  10  5 12.15  -5 19 51.5 15.66 17.26  16706  c 
  23  10  5 14.86  -5 16 54.9 15.40 17.05  16818  c 
  24  10  5 20.67  -5 22 45.0 15.92 17.16  16159  c 
  25  10  5 23.99  -5 30 13.5 16.90 18.78  17541  e 

     Group #   4   <z> = 0.0855 vel. disp. =    96.
   1  10  4 47.59  -5 26 56.1 17.21 17.90  25257  c 
   2  10  4 51.61  -5 26 30.0 15.84 17.61  25449  m 
   3  10  4 53.07  -5 26 29.2 17.62 19.22  25102  m 
   4  10  4 54.19  -5 26 48.5 15.85 17.01  25154  b 
   5  10  4 59.94  -5 22 11.0 15.72 17.55  25437  c 
   6  10  5  0.58  -5 21 24.1 17.44 19.21  25263  m 
   7  10  5 23.85  -5 35 46.9 16.21 17.21  25298  c 
   8  10  5 24.86  -5 34 46.9 16.33 17.40  25412  c 
   9  10  5 39.05  -5 37 15.4 15.77 17.09  25182  c 

     Group #   5   <z> = 0.1239 vel. disp. =   197.
   1  10  5  9.65  -5 31 17.1 16.98 17.97  36708  c 
   2  10  5 16.98  -5 33 32.0 17.62 18.36  36642  c 
   3  10  5 25.80  -5 39  1.1 16.88 17.76  37140  c 
   4  10  5 34.70  -5 27 13.1 16.87 18.04  36678  c 

     Group #   6   <z> = 0.0912 vel. disp. =    33.
   1  10  7 35.40  -5 46  4.6 16.82 18.81  27085  c 
   2  10  7 37.09  -5 49 21.2 16.22 17.48  26958  m 
   3  10  7 39.89  -5 49 31.7 17.15 18.20  26933  c 

     Group #   7   <z> = 0.0559 vel. disp. =    83.
   1  10  9  0.98  -5 38 23.9 15.85 17.08  16525  c 
   2  10  9  1.60  -5 53 15.6 16.44 17.38  16496  c 
   3  10  9  4.30  -5 42 29.1 15.81 17.12  16217  c 
   4  10  9 11.87  -5 36 12.1 15.84 17.91  16389  c 
   5  10  9 46.07  -5 39 12.8 15.51 16.62  16351  c 
   6  10 10 23.46  -5 37 21.9 16.07 17.56  16349  c 
   7  10 10 28.71  -5 34 34.5 16.61 17.52  16514  c 

     Group #   8   <z> = 0.0875 vel. disp. =   273.
   1  10  9 57.35  -5 23 32.7 16.88 17.55  25531  c 
   2  10  9 58.47  -5 21 50.5 16.01 17.22  26127  b 
   3  10 10  0.23  -5 22  7.2 15.55 17.15  25951  m 

     Group #   9   <z> = 0.0652 vel. disp. =   229.
   1  10  9 48.48  -5 26 37.3 17.10 18.37  19381  e 
   2  10 10 14.78  -5 19 43.4 16.15 17.16  18904  c 
   3  10 10 17.55  -5 19 14.8 16.09 17.45  19294  m 

     Group #  10   <z> = 0.0551 vel. disp. =    80.
   1  10 12 44.84  -5 23 17.0 16.63 18.56  15999  b 
   2  10 12 45.57  -5 22  9.6 16.25 17.28  16032  c 
   3  10 12 54.91  -5 18 46.3 15.61 16.70  16305  c 
   4  10 13  1.25  -5 22  9.0 16.68 17.66  16164  c 
   5  10 13 15.21  -5 19 46.7 16.94 18.19  16280  b 
   6  10 13 33.35  -5 20 13.8 17.27 18.14  16163  c 
   7  10 13 47.57  -5 24 35.3 15.39 16.73  16245  c 
   8  10 14 24.44  -5 22 29.8 17.50 19.15  16190  b 

     Group #  11   <z> = 0.0465 vel. disp. =   116.
   1  10 14 19.07  -6  0 43.7 15.32 17.14  13448  e 
   2  10 14 22.43  -6  4 25.5 17.14 18.66  13770  e 
   3  10 14 43.63  -6  7 43.2 16.48 17.68  13629  c 
   4  10 15  4.68  -5 56 36.7 16.62 18.57  13522  b 

     Group #  12   <z> = 0.0767 vel. disp. =   161.
   1  10 14 52.86  -6 32 52.1 17.59 18.38  22666  c 
   2  10 15 20.35  -6 25 38.2 15.88 17.15  22623  c 
   3  10 15 23.24  -6 26  3.8 17.10 18.76  22418  m 
   4  10 15 30.30  -6 20 59.1 16.68 18.06  22876  b 

     Group #  13   <z> = 0.0550 vel. disp. =   270.
   1  10 14 49.53  -5 34  2.5 16.56 17.77  16070  b 
   2  10 14 52.79  -5 40 54.7 17.59 18.94  16207  c 
   3  10 15 19.98  -5 38  0.8 16.84 17.81  16653  e 
   4  10 15 40.82  -5 40 16.3 16.26 18.16  16137  c 
   5  10 15 45.60  -5 48 51.4 17.65 18.86  16090  b 
   6  10 15 51.75  -5 36 31.0 16.94 18.54  16042  b 
   7  10 15 54.51  -5 38 44.0 16.50 18.34  16488  b 
   8  10 16  2.80  -5 38 12.4 17.08 18.07  16397  c 
   9  10 16  3.42  -5 32  5.9 16.70 17.84  15908  c 
  10  10 16 13.43  -5 41 24.0 16.69 17.46  16000  b 
  11  10 16 14.49  -5 42 13.6 17.00 17.48  15579  m 

     Group #  14   <z> = 0.0552 vel. disp. =   733.
   1  10 16 44.84  -6 17 18.8 16.61 17.41  15390  b 
   2  10 16 56.88  -6 30 55.9 16.96 17.94  14910  b 
   3  10 17  1.56  -6 34  3.0 16.05 16.97  16230  c 
   4  10 17  6.19  -6 16  7.2 16.72 17.51  14790  b 
   5  10 17 20.86  -6 29 24.3 16.94 17.68  16630  c 
   6  10 17 38.33  -6 28 46.7 16.51 17.32  15970  c 
   7  10 17 44.87  -6  8 23.0 17.26 17.82  16220  c 
   8  10 17 45.20  -6 40 20.3 16.50 17.11  16700  c 
   9  10 17 46.60  -6 16 19.3 16.30 16.90  15830  c 
  10  10 17 49.01  -6  1 39.8 16.49 17.17  16650  c 
  11  10 17 49.52  -5 58 24.3 16.08 16.83  15060  c 
  12  10 17 53.20  -6 13 56.7 17.13 17.63  16960  c 
  13  10 17 53.83  -6 14  3.0 16.34 17.01  17046  m 
  14  10 17 59.09  -6 17 34.6 16.03 16.70  16630  c 
  15  10 18  0.62  -6 34  4.9 16.14 16.65  15630  c 
  16  10 18  5.95  -6 14 33.1 17.20 17.69  16390  c 
  17  10 18  7.25  -6 14  9.9 16.69 17.18  16217  m 
  18  10 18 18.15  -6 20 25.7 16.36 17.40  17440  b 
  19  10 18 19.41  -6 25 28.4 16.05 16.67  15200  c 
  20  10 18 33.91  -6 29 26.3 16.61 17.65  16580  c 
  21  10 18 34.64  -6 40 51.3 16.16 16.79  16230  c 
  22  10 18 37.50  -6 13 27.5 16.75 17.85  17510  e 

     Group #  15   <z> = 0.0898 vel. disp. =   119.
   1  10 20 42.12  -5 37 36.2 16.69 17.51  26532  m 
   2  10 20 42.59  -5 37 21.1 16.29 17.06  26360  c 
   3  10 20 43.71  -5 37 12.9 17.00 17.33  26709  m 
   4  10 21 28.86  -5 41 10.3 16.78 17.45  26620  c 

     Group #  16   <z> = 0.1007 vel. disp. =     0.
   1  10 22 15.44  -5 35 38.5 16.44 17.46  29780  c 
   2  10 22 19.36  -5 42  0.3 17.20 17.59  29830  c 
   3  10 22 27.77  -5 42 54.5 16.76 17.39  29900  c 

     Group #  17   <z> = 0.1208 vel. disp. =   463.
   1  10 25 18.69  -6 38 34.5 17.22 17.60  35570  c 
   2  10 25 29.04  -6 29 50.1 17.19 18.03  36410  c 
   3  10 25 29.51  -6 30 45.5 16.96 17.72  35270  c 
   4  10 25 51.77  -6 33 53.5 16.46 17.47  36160  c 

     Group #  18   <z> = 0.1010 vel. disp. =   241.
   1  10 25 59.38  -5 35 33.1 16.76 17.19  29770  c 
   2  10 26  9.09  -5 34 48.7 17.25 17.58  30226  m 
   3  10 26  9.18  -5 34 23.9 16.20 16.81  29730  c 

     Group #  19   <z> = 0.1364 vel. disp. =   348.
   1  10 27 53.83  -5 48 51.2 17.20 17.93  41060  c 
   2  10 28 13.91  -5 54 51.1 16.85 17.56  40550  c 
   3  10 28 26.78  -5 49 55.2 17.15 17.79  40390  c 
   4  10 29  3.61  -5 57 59.1 17.04 17.55  40100  c 

     Group #  20   <z> = 0.1288 vel. disp. =   148.
   1  10 30 25.56  -5 52 52.9 17.04 17.81  38110  b 
   2  10 30 37.69  -5 51 58.9 16.77 17.31  38620  c 
   3  10 30 55.20  -5 53 26.3 17.14 17.73  38180  c 
   4  10 31  5.41  -5 54 48.8 16.40 17.19  38200  c 
   5  10 31  6.53  -5 54  7.7 16.92 17.40  38183  m 
   6  10 31 46.63  -6  0 33.6 16.69 17.38  38250  c 

     Group #  21   <z> = 0.1056 vel. disp. =   266.
   1  10 30 23.04  -5 51 22.2 16.21 17.24  31130  c 
   2  10 30 57.82  -5 59  5.6 16.05 16.74  31280  c 
   3  10 31 15.39  -5 43  8.8 17.05 17.55  30970  c 
   4  10 31 20.42  -5 52 20.5 17.15 18.06  31320  c 
   5  10 31 22.37  -6  3  6.1 16.82 17.86  31780  e 

     Group #  22   <z> = 0.1332 vel. disp. =   701.
   1  10 31  2.44  -6 28 51.4 16.29 17.32  38732  m 
   2  10 31  3.96  -6 28 56.8 16.18 17.06  39060  c 
   3  10 31 32.47  -6 38 31.1 17.03 17.76  40060  c 
   4  10 32  7.16  -6 38 20.8 16.83 17.60  40410  c 

     Group #  23   <z> = 0.1329 vel. disp. =   385.
   1  10 37  1.60  -5 43  7.0 16.94 17.39  39060  c 
   2  10 37 30.78  -5 52 27.6 16.91 17.64  39410  c 
   3  10 38  8.25  -5 53 30.1 16.47 17.13  39940  c 

     Group #  24   <z> = 0.0534 vel. disp. =   349.
   1  10 37 23.23  -5 43 10.8 16.44 17.39  15220  e 
   2  10 38 21.35  -5 43 44.4 17.00 17.65  15800  b 
   3  10 38 50.50  -5 49  7.5 17.12 18.04  15920  b 

     Group #  25   <z> = 0.1328 vel. disp. =   363.
   1  10 38  3.11  -5 23 36.0 16.73 17.23  38950  c 
   2  10 38 11.46  -5 32 42.4 17.21 17.77  39690  b 
   3  10 38 36.84  -5 17 23.6 17.02 17.60  39330  c 
   4  10 38 40.88  -5 37 52.1 17.21 17.70  39270  c 
   5  10 38 46.85  -5 41  0.7 17.10 17.58  39410  c 
   6  10 38 52.14  -5 31 21.5 16.99 17.38  39980  c 
   7  10 38 52.35  -5 40  2.2 16.08 17.02  39050  c 
   8  10 39  0.15  -5 38  1.3 16.66 17.31  38860  c 
   9  10 39 29.73  -5 36 24.6 16.82 17.23  39740  c 
  10  10 39 46.27  -5 27 18.6 16.64 17.75  40040  e 

     Group #  26   <z> = 0.1323 vel. disp. =   297.
   1  10 40 15.70  -5 44 45.3 17.07 17.58  39690  c 
   2  10 40 34.47  -5 35 19.4 17.25 18.20  39040  c 
   3  10 40 37.70  -5 42 17.5 16.90 17.90  39500  c 
   4  10 40 47.06  -5 35 30.8 16.53 16.98  38990  c 

     Group #  27   <z> = 0.0648 vel. disp. =   254.
   1  10 49 20.17  -5 36 44.9 17.51 17.81  19140  c 
   2  10 49 30.95  -5 37 16.3 17.47 18.09  19280  b 
   3  10 50 30.31  -5 35 34.2 16.97 17.67  18740  b 

     Group #  28   <z> = 0.1146 vel. disp. =   379.
   1  10 48 23.96  -6 38 10.1 16.94 17.80  33990  c 
   2  10 48 59.24  -6 42 31.8 16.98 17.65  34241  m 
   3  10 49  0.33  -6 42  7.6 17.20 18.11  34270  c 
   4  10 49 20.54  -6 34 34.8 16.67 17.34  33440  c 
   5  10 49 21.34  -6 35 14.3 16.80 17.24  33259  m 
   6  10 50  7.89  -6 34  4.3 17.31 17.64  34170  c 
   7  10 50 24.70  -6 38 48.8 16.62 17.49  34660  c 
   8  10 50 47.80  -6 36 27.7 16.70 17.21  33770  c 
   9  10 50 56.10  -6 25 41.8 16.84 17.92  34250  b 
  10  10 51 41.66  -6 26 15.3 16.63 17.21  33700  c 

     Group #  29   <z> = 0.0528 vel. disp. =   337.
   1  10 52 37.05  -6 30 44.2 16.27 17.09  15540  b 
   2  10 52 59.37  -6 34 22.6 17.08 17.51  15890  c 
   3  10 53 26.68  -6 35 30.8 16.42 17.60  15460  b 
   4  10 54 43.32  -6 28  8.7 16.50 17.23  15010  c 

     Group #  30   <z> = 0.0691 vel. disp. =   125.
   1  10 54  7.36  -5 38 34.5 17.12 17.61  20170  c 
   2  10 54 45.36  -5 41 23.2 17.26 17.77  20340  c 
   3  10 55  1.19  -5 31 41.9 16.64 17.31  20540  c 
   4  10 55 35.53  -5 37 26.6 16.66 17.77  20360  c 

     Group #  31   <z> = 0.0493 vel. disp. =   202.
   1  10 54 56.21  -5 52 52.2 16.23 17.68  14560  c 
   2  10 55 12.97  -6  7 41.1 16.75 17.81  14150  c 
   3  10 55 13.51  -5 45 31.0 16.50 17.54  14610  c 
   4  10 55 37.97  -6  0 43.7 17.07 17.38  14270  c 

     Group #  32   <z> = 0.0631 vel. disp. =    84.
   1  10 56 19.67  -6 34 23.3 16.17 16.84  18610  c 
   2  10 56 32.48  -6 30  1.2 16.61 17.23  18600  c 
   3  10 56 42.26  -6 29 25.7 16.25 17.11  18380  c 
   4  10 56 43.67  -6 29 59.4 16.34 17.17  18616  m 

     Group #  33   <z> = 0.1074 vel. disp. =   265.
   1  10 57 54.24  -6  6 25.0 17.36 18.06  31850  e 
   2  10 57 54.52  -6 27 16.0 16.84 17.38  31970  c 
   3  10 58 16.67  -6 18  0.1 17.23 17.92  31310  c 
   4  10 58 18.12  -6 17 15.0 16.70 17.57  32098  m 
   5  10 58 19.89  -6 17  1.5 17.25 17.65  31890  c 

     Group #  34   <z> = 0.0643 vel. disp. =   254.
   1  11  0 36.33  -6  8 12.1 16.88 17.20  19010  c 
   2  11  1 22.62  -6  2  2.0 16.61 17.59  19120  c 
   3  11  1 47.17  -6 14  0.3 16.75 17.38  18590  c 

     Group #  35   <z> = 0.0850 vel. disp. =   211.
   1  11  1 23.39  -6  3 48.9 16.62 17.24  24860  c 
   2  11  1 54.33  -6  5  0.8 16.54 17.70  25100  c 
   3  11  2  3.22  -6  5 13.6 16.70 17.77  25340  c 

     Group #  36   <z> = 0.0654 vel. disp. =   186.
   1  11  4 17.13  -5 43 16.5 16.51 17.27  19510  c 
   2  11  4 41.00  -5 47 25.9 16.60 17.26  19010  c 
   3  11  4 42.12  -5 43 17.6 16.93 17.46  19120  c 
   4  11  4 44.15  -5 38 39.9 17.16 18.00  19130  c 
   5  11  4 47.15  -5 26 25.0 16.59 17.76  19400  c 

     Group #  37   <z> = 0.0487 vel. disp. =   207.
   1  11  4  7.08  -5 55 43.7 16.83 17.93  14530  b 
   2  11  4 20.27  -6 10 41.5 17.29 17.97  13890  e 
   3  11  4 37.54  -5 53  4.5 16.13 16.96  14270  c 
   4  11  5 18.65  -5 44 35.9 16.37 17.45  14220  e 
   5  11  5 43.67  -5 35  4.6 17.21 18.10  14200  e 

     Group #  38   <z> = 0.0906 vel. disp. =    56.
   1  11  9 31.18  -6  6 50.8 16.72 17.86  26700  b 
   2  11  9 32.31  -6  2 57.8 16.06 17.01  26890  c 
   3  11 10  9.84  -6  5  1.2 17.13 17.88  26780  c 

     Group #  39   <z> = 0.0890 vel. disp. =   270.
   1  11  9 27.92  -5 43 29.5 16.74 17.56  26690  c 
   2  11 10 16.78  -5 37 51.7 16.34 17.17  25980  b 
   3  11 10 23.49  -5 31  1.9 16.88 18.00  26383  m 
   4  11 10 24.80  -5 31  1.9 16.89 17.36  26180  c 

     Group #  40   <z> = 0.0818 vel. disp. =   195.
   1  11 12 10.56  -6  4 16.1 16.50 17.38  24350  c 
   2  11 12 12.52  -6  6  0.1 16.24 17.30  24236  m 
   3  11 12 13.17  -6  3  5.4 16.78 17.86  23860  c 
   4  11 12 14.50  -6  5 52.2 16.22 17.61  24010  c 
   5  11 12 14.70  -6  5 14.6 16.61 17.73  23980  m 
   6  11 12 15.49  -6  5 33.4 16.15 17.16  24411  m 

     Group #  41   <z> = 0.1007 vel. disp. =   102.
   1  11 11 40.45  -6 42 29.5 16.76 17.70  29760  c 
   2  11 12  3.11  -6 34  1.0 17.27 17.91  29670  c 
   3  11 12 28.24  -6 24 47.0 17.16 17.74  29990  c 
   4  11 12 52.65  -6 28 51.6 17.26 17.75  29810  c 

     Group #  42   <z> = 0.1015 vel. disp. =   265.
   1  11 13  1.08  -5 43 21.8 16.55 17.52  30360  c 
   2  11 13 25.77  -5 36 41.5 16.60 17.49  29760  c 
   3  11 13 49.06  -5 33 45.8 16.50 17.14  30100  c 

     Group #  43   <z> = 0.0638 vel. disp. =    92.
   1  11 16 54.79  -6 17 28.7 16.93 18.00  18870  c 
   2  11 17  8.30  -6 13 34.1 16.60 17.94  18634  m 
   3  11 17  8.59  -6 13 14.2 16.26 17.52  18800  b 

     Group #  44   <z> = 0.0985 vel. disp. =   208.
   1  11 17 45.73  -6 16 37.6 16.84 17.58  29430  c 
   2  11 17 57.48  -6  5 38.9 17.35 17.96  29030  e 
   3  11 18  3.21  -6  5 36.2 16.84 17.93  29000  b 

     Group #  45   <z> = 0.0647 vel. disp. =     0.
   1  11 18 35.33  -6 31 16.1 16.87 17.84  19100  b 
   2  11 19 26.46  -6 34  2.5 16.93 17.45  19030  c 
   3  11 20 10.66  -6 29 21.6 16.55 17.55  18960  c 

     Group #  46   <z> = 0.0854 vel. disp. =     0.
   1  11 18 51.89  -6  1 17.5 17.26 17.69  25270  c 
   2  11 19 25.88  -6  3 49.7 16.09 16.90  25160  c 
   3  11 19 58.03  -6  8 11.4 16.61 17.81  25290  c 

     Group #  47   <z> = 0.0903 vel. disp. =   105.
   1  11 19 33.91  -6  5 19.8 16.34 17.09  26790  c 
   2  11 19 50.90  -6  3 18.1 17.31 17.98  26800  c 
   3  11 20 34.25  -6  0  9.3 16.82 17.49  26560  c 

     Group #  48   <z> = 0.0896 vel. disp. =     0.
   1  11 21 55.81  -5 50 15.2 17.12 17.57  26490  c 
   2  11 22  8.42  -5 49 24.3 16.66 17.28  26480  c 
   3  11 22 52.71  -5 45 19.7 16.85 17.57  26510  b 

     Group #  49   <z> = 0.0895 vel. disp. =   116.
   1  11 25  0.97  -5 28 37.7 17.19 17.56  26600  c 
   2  11 25  1.90  -5 25 12.7 17.17 17.57  26480  c 
   3  11 25 14.60  -5 27 13.3 17.33 17.67  26310  c 

     Group #  50   <z> = 0.0641 vel. disp. =   204.
   1  11 25 11.50  -5 46 37.7 16.73 17.92  18930  c 
   2  11 25 26.15  -5 39 22.0 16.47 16.97  18440  c 
   3  11 25 30.96  -5 42  6.5 16.50 17.48  18960  c 
   4  11 25 44.41  -5 27  1.9 16.73 17.99  19050  c 
   5  11 25 55.24  -5 26 45.9 16.46 17.37  18670  c 
   6  11 26 20.41  -5 35 43.7 16.79 17.82  18700  c 
   7  11 26 47.07  -5 22 34.6 16.64 17.06  19120  c 
   8  11 27  6.39  -5 34 20.4 16.25 17.11  18950  c 

     Group #  51   <z> = 0.0826 vel. disp. =   209.
   1  11 26 29.33  -6  9  3.3 16.95 17.76  24190  b 
   2  11 26 57.46  -6  8 38.0 16.95 17.81  24320  c 
   3  11 27 45.94  -6  8  3.6 16.98 17.67  24650  c 

     Group #  52   <z> = 0.1172 vel. disp. =   239.
   1  11 27 45.71  -5 23 51.3 16.78 17.37  34440  c 
   2  11 28  5.11  -5 19 18.5 16.66 17.23  34938  m 
   3  11 28  7.34  -5 19 32.6 17.13 17.54  35060  c 
   4  11 28 13.44  -5 18 37.7 16.90 17.34  34670  c 

     Group #  53   <z> = 0.1138 vel. disp. =   161.
   1  11 30 10.13  -5 38 16.5 17.25 17.73  33910  c 
   2  11 30 11.36  -5 22 44.7 17.00 17.47  33830  b 
   3  11 30 43.13  -5 31 56.8 16.06 16.99  33540  c 

     Group #  54   <z> = 0.0997 vel. disp. =   202.
   1  11 31 41.33  -6 24 19.4 16.86 17.64  29250  c 
   2  11 32 14.00  -6 28 11.0 16.81 17.51  29650  c 
   3  11 32 24.83  -6 27 35.0 16.69 17.24  29660  c 

     Group #  55   <z> = 0.0847 vel. disp. =    31.
   1  11 36 18.62  -6 18 41.5 16.47 17.38  25110  b 
   2  11 36 20.28  -6 20 10.1 16.94 17.46  24950  c 
   3  11 36 53.35  -6 14  8.0 16.99 17.76  25020  e 

     Group #  56   <z> = 0.0846 vel. disp. =   142.
   1  11 38 19.13  -6  8 34.9 16.55 17.28  24900  c 
   2  11 38 23.15  -6 14  9.5 16.16 17.22  24850  c 
   3  11 38 29.07  -6  8  8.9 16.97 17.36  25190  c 
   4  11 38 33.03  -6  6 50.2 16.01 16.74  25140  c 
   5  11 38 38.39  -6 11  2.4 16.46 17.05  24830  e 

     Group #  57   <z> = 0.0801 vel. disp. =   159.
   1  11 41 12.68  -5 22 44.6 15.86 16.68  23824  c 
   2  11 41 13.07  -5 22 16.2 17.10 17.43  23652  m 
   3  11 41 14.37  -5 20 57.1 17.40 18.09  23451  c 

     Group #  58   <z> = 0.1369 vel. disp. =   420.
   1  11 41  4.33  -5 40 29.4 17.60 18.39  41234  c 
   2  11 41  6.95  -5 41 34.8 17.56 17.98  40525  c 
   3  11 41 35.83  -5 39 41.5 17.31 17.77  40311  c 

     Group #  59   <z> = 0.1353 vel. disp. =   258.
   1  11 42 31.65  -5 30 18.2 17.66 18.17  40371  b 
   2  11 42 32.85  -5 23 57.9 17.60 18.37  39836  c 
   3  11 43  0.74  -5 26 33.3 16.90 17.51  40348  c 

     Group #  60   <z> = 0.1370 vel. disp. =   211.
   1  11 43  9.23  -6  7 46.5 17.03 17.75  40601  m 
   2  11 43  9.32  -6  7 56.8 16.85 17.45  40521  c 
   3  11 43 12.77  -6  7 53.3 17.32 18.29  40621  m 
   4  11 43 19.53  -6  7  0.6 17.43 18.37  41076  b 

     Group #  61   <z> = 0.1364 vel. disp. =   253.
   1  11 43 44.88  -5 33 26.5 16.28 17.14  40166  c 
   2  11 44 18.39  -5 31 37.0 17.48 17.87  40511  c 
   3  11 44 34.20  -5 27  5.6 16.57 17.26  40486  c 
   4  11 44 45.79  -5 25  2.5 16.69 18.14  40893  c 

     Group #  62   <z> = 0.0861 vel. disp. =     0.
   1  11 45  2.42  -6 28  8.9 16.99 18.21  25541  b 
   2  11 45 49.35  -6 30  6.7 16.86 17.58  25430  c 
   3  11 45 49.88  -6 32 12.3 17.01 17.81  25410  c 

     Group #  63   <z> = 0.0812 vel. disp. =   237.
   1  11 46 17.43  -6 33 19.7 16.60 17.51  23990  c 
   2  11 46 28.24  -6 42 29.2 16.50 17.14  23700  c 
   3  11 46 37.39  -6 28  7.7 16.66 17.49  24040  e 
   4  11 46 52.43  -6 34 50.9 16.89 17.78  23670  e 
   5  11 46 53.28  -6 31 53.8 16.69 17.54  24210  c 
   6  11 46 55.11  -6 31 50.5 17.17 17.62  24385  m 
   7  11 47 12.21  -6 37 11.6 17.36 17.89  23800  c 

     Group #  64   <z> = 0.1340 vel. disp. =   580.
   1  11 46 34.45  -5 44 14.6 17.35 17.74  39980  c 
   2  11 46 38.76  -5 35 34.9 16.70 17.49  39080  c 
   3  11 47  5.94  -5 36 51.4 16.55 17.43  40370  c 

     Group #  65   <z> = 0.0861 vel. disp. =     0.
   1  11 47 50.22  -6 24 15.0 16.11 17.07  25460  c 
   2  11 47 58.26  -6 24 58.5 16.75 18.02  25500  c 
   3  11 48 17.84  -6 28 55.2 17.26 18.16  25400  c 

     Group #  66   <z> = 0.0585 vel. disp. =   138.
   1  11 48 53.16  -5 34 49.6 16.53 17.47  17220  c 
   2  11 49  2.16  -5 42 35.7 16.45 17.11  16980  c 
   3  11 50  5.31  -5 39 57.3 16.51 17.33  17290  c 

     Group #  67   <z> = 0.1262 vel. disp. =   240.
   1  11 51 38.22  -6  5 55.9 17.22 17.77  37510  c 
   2  11 52  2.27  -6 16 44.0 16.89 17.55  37710  c 
   3  11 52  7.40  -6 21 26.5 16.30 17.28  37600  c 
   4  11 52  8.44  -6 18 45.6 17.10 17.78  37070  c 

     Group #  68   <z> = 0.0684 vel. disp. =   133.
   1  11 54 33.69  -5 35  6.8 17.02 17.99  20010  e 
   2  11 54 49.07  -5 38 11.6 16.59 17.22  20100  c 
   3  11 55 10.42  -5 45  9.0 16.64 17.27  20320  c 

     Group #  69   <z> = 0.1291 vel. disp. =     0.
   1  11 55 43.84  -6 17 37.0 16.96 17.98  38330  c 
   2  11 55 56.93  -6 19 59.0 17.29 17.72  38390  c 
   3  11 56 27.02  -6 26 10.3 16.56 17.75  38340  c 

     Group #  70   <z> = 0.1280 vel. disp. =   218.
   1  11 57  0.59  -6 37 26.7 16.89 17.87  37785  m 
   2  11 57  1.72  -6 37 10.8 16.18 17.24  37950  c 
   3  11 57 17.87  -6 38  6.1 17.00 17.73  38290  c 

     Group #  71   <z> = 0.0647 vel. disp. =    88.
   1  11 57 57.65  -5 39 58.2 16.55 17.46  19080  e 
   2  11 58 23.89  -5 46 29.6 16.63 17.47  18900  c 
   3  11 58 25.14  -5 47  1.5 16.57 17.26  19121  m 

     Group #  72   <z> = 0.1285 vel. disp. =   604.
   1  11 58 13.62  -6 25 49.3 17.23 17.90  37680  c 
   2  11 59  6.13  -6 23 45.0 17.17 17.78  38650  c 
   3  11 59 13.44  -6 25 35.4 16.70 17.40  38590  c 
   4  11 59 26.70  -6 23  9.1 16.89 17.63  38050  c 
   5  11 59 35.93  -6 12  9.8 16.67 17.38  37830  c 
   6  11 59 40.45  -6 26 52.8 17.20 17.86  37570  c 
   7  11 59 49.66  -6 42 12.9 16.88 17.64  38700  c 
   8  11 59 50.65  -6 24  2.2 16.71 17.41  38870  c 
   9  11 59 53.23  -6 17  9.9 16.48 17.60  38070  c 
  10  12  0  0.83  -6 34 31.3 16.82 17.67  37160  c 
  11  12  0 10.09  -6 43  1.1 17.03 17.67  39340  b 
  12  12  0 30.13  -6 24 23.6 17.26 17.88  39590  c 
  13  12  0 37.90  -6 41 37.8 16.86 17.81  37852  m 
  14  12  0 39.00  -6 41 24.3 16.76 17.47  37810  c 
  15  12  0 42.05  -6 40 10.0 16.53 17.33  37567  m 
  16  12  0 44.57  -6 40  7.7 17.26 18.06  37390  c 
  17  12  1 16.72  -6 39  9.3 16.40 17.42  38700  c 
  18  12  1 50.90  -6 40 24.8 16.65 17.70  37740  b 

     Group #  73   <z> = 0.0613 vel. disp. =   290.
   1  12  2 35.64  -6 17 30.6 16.67 17.55  17700  c 
   2  12  3  0.61  -6 29 37.1 16.06 17.09  18050  c 
   3  12  3 44.09  -6 43 19.9 17.16 17.73  18330  c 

     Group #  74   <z> = 0.0808 vel. disp. =     0.
   1  12  5 57.43  -6  9 29.0 16.38 17.57  23830  c 
   2  12  6  1.00  -5 59 56.3 16.95 17.88  23880  c 
   3  12  6  4.53  -6  5 54.1 16.44 17.73  23930  c 

     Group #  75   <z> = 0.0798 vel. disp. =   408.
   1  12  7  1.17  -5 18 49.6 17.21 17.79  24010  b 
   2  12  7 22.03  -5 23 19.6 16.53 17.24  23110  c 
   3  12  7 37.81  -5 28 49.9 16.46 17.05  23680  c 
   4  12  7 57.02  -5 19 41.6 16.02 16.93  24040  c 
   5  12  7 59.61  -5 29 50.9 17.13 17.87  23830  c 
   6  12  8 27.44  -5 16 53.8 16.16 17.00  23470  c 
   7  12  8 31.33  -5 21 19.6 16.42 17.17  23400  c 
   8  12  8 31.81  -5 18 52.4 16.41 17.15  22765  m 
   9  12  8 34.12  -5 19 22.4 16.47 17.12  22960  c 
  10  12  8 59.45  -5 21 39.5 16.35 17.03  23850  c 
  11  12  9  6.06  -5 23 17.7 16.90 17.63  24160  c 
  12  12  9 42.43  -5 28 28.0 17.03 18.06  23580  b 

     Group #  76   <z> = 0.0935 vel. disp. =   248.
   1  12  9 44.65  -5 41 10.7 16.90 17.63  27460  c 
   2  12 10  1.60  -5 44  6.4 16.95 17.45  27680  c 
   3  12 10  3.81  -5 52 36.8 16.87 17.25  28080  c 
   4  12 10 13.73  -5 40 16.9 17.05 17.57  27510  c 

     Group #  77   <z> = 0.0875 vel. disp. =   578.
   1  12  9 29.64  -5 45 28.4 17.12 18.00  25220  c 
   2  12  9 31.63  -5 45  6.1 17.01 17.60  25056  m 
   3  12  9 51.09  -5 42 27.1 16.63 17.40  26230  c 
   4  12  9 55.26  -5 42 13.9 16.89 17.72  25920  e 
   5  12 10 24.20  -5 45  3.4 17.21 18.14  25780  c 
   6  12 10 25.21  -5 45 14.4 16.55 17.01  25580  m 
   7  12 10 41.22  -5 51  6.6 16.34 17.02  26510  c 
   8  12 11  3.31  -5 56 32.6 16.28 17.17  25650  c 
   9  12 11 21.65  -5 41  0.0 16.77 17.42  27070  c 

     Group #  78   <z> = 0.0784 vel. disp. =   352.
   1  12 11 51.80  -6 27 38.4 16.21 17.24  23300  c 
   2  12 12  6.92  -6 19 46.7 16.47 17.35  23030  c 
   3  12 12  9.43  -6 28 53.4 16.19 17.11  23220  c 
   4  12 12 12.82  -6 37 46.7 16.87 17.39  23600  c 
   5  12 12 16.23  -6 26  9.7 16.37 17.18  23390  c 
   6  12 12 18.86  -6 24 43.4 16.10 16.80  23440  c 
   7  12 12 20.23  -6 25 18.0 16.28 16.88  23324  m 
   8  12 12 29.62  -6 10 28.5 16.76 17.36  23000  c 
   9  12 12 29.88  -6 11 16.1 17.10 17.54  22595  m 
  10  12 12 30.09  -6 22 23.5 17.04 17.52  22890  c 
  11  12 12 35.57  -6 36 49.1 16.44 17.30  23180  c 
  12  12 12 42.11  -6 18  2.3 16.77 17.18  22580  c 
  13  12 12 43.56  -6 31 14.0 17.17 17.69  22950  c 
  14  12 12 44.19  -6 17 51.9 16.21 16.91  22492  m 
  15  12 12 46.66  -6 21 46.1 17.20 18.08  23940  c 
  16  12 13 21.69  -6 18 53.1 16.54 17.16  23210  c 

     Group #  79   <z> = 0.0800 vel. disp. =   305.
   1  12 14 38.74  -5 48 17.9 16.92 17.82  23540  c 
   2  12 14 40.08  -5 36 24.6 17.17 17.73  23990  c 
   3  12 14 56.96  -5 28 52.1 16.25 17.12  23330  c 

     Group #  80   <z> = 0.1349 vel. disp. =   312.
   1  12 14 56.39  -5 41 45.9 16.92 17.69  39990  c 
   2  12 15  1.12  -5 37 23.6 17.15 17.99  40470  e 
   3  12 15 36.89  -5 42 25.7 17.35 17.89  39760  e 

     Group #  81   <z> = 0.0740 vel. disp. =   211.
   1  12 21 24.63  -6 29 53.9 17.29 17.72  22240  c 
   2  12 21 49.19  -6 26 18.1 16.15 17.55  21680  c 
   3  12 21 52.69  -6 25  9.9 16.71 17.04  21780  c 
   4  12 22  7.94  -6 37 54.9 16.48 17.41  21680  b 
   5  12 22 13.45  -6 29 37.7 16.80 17.34  21730  c 

     Group #  82   <z> = 0.1017 vel. disp. =     0.
   1  12 24 59.94  -5 23 29.7 17.31 17.79  30140  e 
   2  12 25  6.36  -5 21 58.2 16.80 17.15  30140  c 
   3  12 25 25.94  -5 18 16.0 16.45 17.35  30160  b 

     Group #  83   <z> = 0.0999 vel. disp. =   447.
   1  12 26 10.36  -6 36 17.1 17.12 18.09  29145  m 
   2  12 26 12.14  -6 36  6.9 17.05 17.32  29520  c 
   3  12 26 18.78  -6 35 41.2 16.94 17.45  30130  e 

     Group #  84   <z> = 0.0719 vel. disp. =   224.
   1  12 26 47.83  -5 33 21.1 16.82 17.27  21570  b 
   2  12 26 52.75  -5 44 45.4 16.38 16.94  20990  c 
   3  12 27  4.27  -5 42 27.2 16.67 17.86  21200  b 
   4  12 27  4.92  -5 48 42.4 16.67 17.30  21110  c 

     Group #  85   <z> = 0.0845 vel. disp. =    46.
   1  12 27 56.56  -5 52  2.6 16.48 17.16  24970  c 
   2  12 28  5.69  -5 51 49.0 16.89 17.47  25100  c 
   3  12 28  6.43  -5 40  6.4 16.86 17.57  24960  e 
   4  12 28  7.74  -5 40 24.4 16.80 17.96  24889  m 

     Group #  86   <z> = 0.0677 vel. disp. =    80.
   1  12 29 41.95  -6 22  9.9 16.44 17.67  20080  c 
   2  12 30 17.89  -6  1 30.6 16.41 17.12  19950  c 
   3  12 30 18.23  -6 10 37.1 17.16 17.68  19860  c 

     Group #  87   <z> = 0.0677 vel. disp. =   192.
   1  12 33 18.15  -6 11 59.1 16.57 16.96  19590  c 
   2  12 33 59.07  -6 23 30.1 17.28 18.06  19960  c 
   3  12 34  4.02  -6 24 21.4 17.09 17.79  20170  c 
   4  12 34 16.33  -6 13 40.3 16.64 17.59  20190  c 
   5  12 34 35.81  -6 18 58.3 16.62 17.74  19910  c 
   6  12 34 50.37  -6 23  6.1 16.23 17.01  19950  c 

     Group #  88   <z> = 0.0978 vel. disp. =   320.
   1  12 35 59.94  -5 29 36.2 17.30 17.66  28570  c 
   2  12 36 35.42  -5 34 56.8 16.55 16.92  29143  m 
   3  12 36 37.99  -5 35 26.9 17.32 17.69  29230  c 

     Group #  89   <z> = 0.0673 vel. disp. =   333.
   1  12 36 45.25  -6 16 21.5 17.04 17.53  19980  c 
   2  12 36 52.20  -6 16  9.0 16.80 17.62  19420  c 
   3  12 37  8.79  -6 14 36.1 16.85 17.40  20100  c 

     Group #  90   <z> = 0.0608 vel. disp. =   192.
   1  12 37  1.76  -5 45 51.5 16.70 17.40  17860  e 
   2  12 37 10.99  -5 51  5.7 17.08 17.68  17670  b 
   3  12 37 14.16  -5 38  1.9 17.39 17.88  18100  c 

     Group #  91   <z> = 0.1389 vel. disp. =   435.
   1  12 39 59.96  -5 33 37.4 17.37 17.80  41230  c 
   2  12 40  9.06  -5 31 27.4 16.97 17.53  41080  c 
   3  12 40 18.32  -5 46 32.4 16.70 17.41  42290  c 
   4  12 40 33.86  -5 48 20.6 16.80 17.63  41190  c 
   5  12 40 34.54  -5 48 32.3 16.42 17.47  41024  m 
   6  12 40 43.86  -5 53 39.8 16.41 17.53  40882  m 
   7  12 40 44.50  -5 53 12.9 17.05 17.88  40660  c 
   8  12 40 51.32  -5 50 24.4 17.10 17.59  41740  c 
   9  12 41 15.65  -5 55 16.6 17.04 17.64  41630  c 

     Group #  92   <z> = 0.1333 vel. disp. =    35.
   1  12 43 47.04  -6 16 22.0 17.41 18.19  39540  e 
   2  12 44 13.84  -6 22 58.7 17.29 17.98  39610  c 
   3  12 44 19.95  -6  8 38.5 16.77 17.29  39710  c 

     Group #  93   <z> = 0.0794 vel. disp. =   149.
   1  12 46 22.92  -6  6 24.8 16.44 17.40  23640  c 
   2  12 46 25.47  -6  8 48.6 16.19 17.01  23420  c 
   3  12 46 27.29  -6  8  5.6 17.34 17.79  23237  m 
   4  12 47  1.34  -6 10 59.6 17.02 17.71  23560  b 

     Group #  94   <z> = 0.1246 vel. disp. =   490.
   1  12 47  0.08  -6  4 58.7 17.34 17.91  36970  m 
   2  12 47  0.17  -6  4 43.2 16.15 17.06  37525  m 
   3  12 47  0.88  -6  4 16.8 17.29 18.10  37710  c 
   4  12 47  1.53  -6  5 35.1 17.34 18.04  37110  c 
   5  12 47 52.48  -6  2 12.3 16.77 17.35  36250  b 
   6  12 47 53.06  -6  5 45.1 16.51 17.44  36560  c 

     Group #  95   <z> = 0.0920 vel. disp. =   121.
   1  12 50 19.08  -6  6 55.3 16.19 17.38  27370  c 
   2  12 50 22.07  -6  7  7.7 17.15 18.12  27300  m 
   3  12 50 23.17  -6  5 11.5 17.15 17.83  27080  c 

     Group #  96   <z> = 0.0883 vel. disp. =   110.
   1  12 57 22.12  -6 15  5.3 16.96 17.78  26280  c 
   2  12 57 24.39  -6 26 25.5 16.66 17.44  26160  c 
   3  12 57 32.93  -6 27 55.1 17.36 17.92  26000  e 

     Group #  97   <z> = 0.0907 vel. disp. =   406.
   1  12 57 47.95  -6 41 40.9 16.25 17.23  26400  c 
   2  12 58 25.58  -6 40 24.8 16.23 17.19  26140  c 
   3  12 58 29.61  -6 24 10.3 17.38 17.89  26600  c 
   4  12 58 32.51  -6 44  0.1 16.89 17.84  26720  c 
   5  12 58 38.25  -6 36 15.3 17.05 17.71  26760  c 
   6  12 58 39.27  -6 36  3.1 16.17 17.30  26613  m 
   7  12 58 43.43  -6 21 13.6 17.06 18.03  27400  e 
   8  12 58 47.41  -6 34 19.3 16.97 17.56  27950  c 
   9  12 58 54.17  -6 36 20.7 17.22 17.78  26510  c 
  10  12 58 54.39  -6 41 24.2 17.14 17.76  27150  c 
  11  12 58 54.54  -6 12 12.3 16.55 17.89  26900  c 
  12  12 58 59.96  -6 33 54.2 16.79 17.91  27070  c 
  13  12 59 11.42  -6 43 25.2 16.99 18.17  26900  c 
  14  12 59 28.18  -6 37 17.5 16.79 17.63  26800  c 

     Group #  98   <z> = 0.0721 vel. disp. =   316.
   1  12 59 55.12  -5 37 24.4 16.99 18.15  21170  b 
   2  13  0  6.48  -5 37 36.7 16.46 17.89  21680  b 
   3  13  0 51.24  -5 46 47.5 16.70 17.53  21020  c 

     Group #  99   <z> = 0.1048 vel. disp. =     0.
   1  13  2 19.43  -6  1 21.3 16.71 17.90  31050  c 
   2  13  2 29.57  -6  3 37.9 16.63 17.68  31080  c 
   3  13  2 29.78  -6  4 23.0 17.04 18.02  31068  m 
   4  13  2 37.29  -6 10 33.4 17.17 18.16  31140  c 

     Group # 100   <z> = 0.0817 vel. disp. =   301.
   1  13  3 32.05  -5 22 53.9 16.95 17.83  24710  c 
   2  13  3 42.07  -5 30 35.4 16.61 17.79  24330  c 
   3  13  3 42.97  -5 30 29.1 16.89 17.51  24230  m 
   4  13  3 43.23  -5 29 22.0 16.86 17.73  23733  m 
   5  13  3 44.17  -5 29  8.9 17.22 17.79  23980  c 
   6  13  3 52.03  -5 28 12.5 16.78 17.99  24090  c 

     Group # 101   <z> = 0.1356 vel. disp. =    82.
   1  13 10 17.44  -6  0 52.3 16.34 17.17  40220  c 
   2  13 10 31.45  -5 54 34.9 17.29 18.10  40460  c 
   3  13 10 34.49  -5 49 31.6 17.57 17.97  40350  c 

     Group # 102   <z> = 0.0900 vel. disp. =   107.
   1  13 17 22.83  -6 19  4.1 16.88 17.60  26609  c 
   2  13 17 33.11  -6 15  9.9 17.57 17.90  26590  c 
   3  13 18  5.43  -6 12 53.2 17.36 18.23  26837  b 

     Group # 103   <z> = 0.0966 vel. disp. =   395.
   1  13 18 55.56  -5 52  5.8 17.10 17.70  28376  c 
   2  13 19  5.29  -5 51 34.8 16.44 17.21  28306  c 
   3  13 19  7.84  -5 51  2.7 17.24 18.17  29332  m 
   4  13 19  9.86  -5 50 23.4 17.46 17.92  28888  c 
   5  13 19 35.29  -5 47 51.4 17.47 18.16  28410  c 

     Group # 104   <z> = 0.0969 vel. disp. =   298.
   1  13 25 36.26  -6 41 34.0 16.71 17.60  28560  c 
   2  13 25 59.56  -6 29 37.8 17.07 17.65  29120  c 
   3  13 26 14.50  -6 35  0.1 16.91 17.87  28520  e 

     Group # 105   <z> = 0.1146 vel. disp. =   304.
   1  13 27 45.49  -6  0 56.3 17.18 17.72  33880  c 
   2  13 27 55.33  -6  6 42.1 16.70 17.50  33840  c 
   3  13 28 28.43  -5 56 32.2 16.46 17.45  34460  c 

     Group # 106   <z> = 0.1271 vel. disp. =   190.
   1  13 30 18.69  -6 12  8.2 17.06 17.76  37910  c 
   2  13 30 22.52  -6 13 49.4 17.03 17.55  37970  c 
   3  13 30 32.88  -6 16 59.7 16.98 17.60  37550  c 

     Group # 107   <z> = 0.1264 vel. disp. =   156.
   1  13 31  1.74  -5 57 13.0 16.98 17.85  37610  c 
   2  13 31  4.60  -5 57 25.7 16.82 17.45  37328  m 
   3  13 31 31.51  -6  3  4.0 17.27 17.70  37670  c 
   4  13 31 45.60  -6  4 38.5 17.05 17.64  37840  c 
   5  13 31 47.88  -6  2 42.5 17.10 17.58  37500  c 

     Group # 108   <z> = 0.1490 vel. disp. =   184.
   1  13 32 29.18  -6 39 32.0 17.16 17.66  44550  c 
   2  13 32 52.27  -6 32 50.1 17.22 18.00  44130  b 
   3  13 33  6.49  -6 41 25.6 17.13 17.70  44590  c 
   4  13 33 12.38  -6 30 50.7 17.09 18.02  44250  c 

     Group # 109   <z> = 0.1268 vel. disp. =   120.
   1  13 35 14.91  -6 18  2.2 16.84 17.69  37830  c 
   2  13 35 30.92  -6 18 21.0 16.40 17.22  37530  c 
   3  13 35 32.27  -6 19  3.7 16.65 17.55  37747  m 

     Group # 110   <z> = 0.0561 vel. disp. =    25.
   1  13 34 31.73  -5 55 21.6 16.44 17.27  16460  e 
   2  13 35 43.84  -6  0  3.1 17.00 17.70  16480  b 
   3  13 36  6.64  -5 58  7.9 16.30 17.36  16590  e 
   4  13 36 10.44  -6  7  8.9 16.43 17.04  16610  c 

     Group # 111   <z> = 0.0882 vel. disp. =   396.
   1  13 36 29.51  -6 12 43.0 16.67 17.46  26620  c 
   2  13 36 29.82  -6 18 25.4 16.96 17.73  26020  c 
   3  13 36 34.89  -6  5 55.4 16.96 17.58  25770  c 

     Group # 112   <z> = 0.0950 vel. disp. =   407.
   1  13 40 30.81  -5 35 13.8 16.83 17.41  28720  b 
   2  13 40 34.12  -5 37  4.7 17.16 17.50  27630  c 
   3  13 41  4.45  -5 36  1.5 16.52 17.14  28280  c 
   4  13 41 40.28  -5 43 28.9 16.89 17.83  28090  c 

     Group # 113   <z> = 0.0728 vel. disp. =   264.
   1  13 42 23.54  -6  5 56.5 17.13 17.81  21830  c 
   2  13 42 24.34  -5 51 54.0 16.27 17.26  21246  m 
   3  13 42 24.44  -5 51 39.4 16.42 17.23  21560  c 

     Group # 114   <z> = 0.0757 vel. disp. =   190.
   1  13 42  6.52  -5 50 30.6 16.69 17.28  22520  c 
   2  13 42 40.70  -6  1 50.3 17.23 17.93  22530  c 
   3  13 43 22.42  -6 10 44.5 16.15 16.97  22150  c 

     Group # 115   <z> = 0.1176 vel. disp. =   412.
   1  13 45 40.02  -6  8 28.9 17.12 17.71  35120  c 
   2  13 45 40.69  -6  7 54.4 16.80 17.60  35360  m 
   3  13 45 45.50  -6  7 22.6 16.55 17.61  34460  b 

     Group # 116   <z> = 0.1086 vel. disp. =     0.
   1  13 47 53.01  -6 18 21.7 16.91 17.54  32250  c 
   2  13 47 53.38  -6 14 43.2 16.75 17.65  32290  c 
   3  13 48 18.65  -6 26 31.6 16.89 17.99  32210  c 
   4  13 48 23.95  -6 30  5.0 17.00 17.60  32290  c 

     Group # 117   <z> = 0.1139 vel. disp. =    85.
   1  13 50 10.39  -6 21 53.1 17.24 18.04  34010  c 
   2  13 50 39.83  -6 21 36.2 16.86 17.59  33830  c 
   3  13 50 41.59  -6 26 54.5 16.82 17.42  33720  c 
   4  13 51 25.36  -6 30 17.7 16.43 17.22  33880  c 

     Group # 118   <z> = 0.0510 vel. disp. =   157.
   1  13 53 45.63  -5 23 26.9 16.93 17.65  14820  c 
   2  13 53 50.13  -5 29 20.9 16.59 17.08  15000  c 
   3  13 54 57.18  -5 35 30.1 16.25 17.13  15180  c 

     Group # 119   <z> = 0.1148 vel. disp. =   372.
   1  13 55 22.41  -6 20 11.9 16.86 17.48  33484  m 
   2  13 55 25.48  -6 20 23.3 17.03 17.62  33670  c 
   3  13 55 31.17  -6 19 53.4 16.43 17.11  33960  c 
   4  13 55 41.49  -6 18 44.7 15.89 16.95  33870  c 
   5  13 56  0.10  -6 27 58.2 17.03 17.87  34730  c 
   6  13 56 31.07  -6 30 15.4 16.67 17.55  34450  c 
   7  13 57 10.13  -6 26 30.2 16.70 17.37  34420  c 
   8  13 57 20.51  -6 35 18.9 16.84 17.54  34510  c 
   9  13 57 27.67  -6 33 45.1 16.06 17.02  34060  c 

     Group # 120   <z> = 0.0750 vel. disp. =   302.
   1  13 58 26.95  -5 54 18.6 16.66 17.62  21710  e 
   2  13 58 45.51  -5 47 41.1 16.10 17.17  22440  c 
   3  13 58 46.70  -5 42 30.4 16.55 17.13  22340  c 
   4  13 59 20.49  -5 42  3.5 16.90 17.55  22320  c 

     Group # 121   <z> = 0.1389 vel. disp. =    47.
   1  13 59 50.27  -5 55 33.6 16.44 17.05  41310  c 
   2  13 59 50.76  -5 55 19.0 17.00 17.56  41319  m 
   3  14  0  7.03  -5 56 31.5 16.46 17.00  41510  c 
   4  14  0 30.82  -5 55 10.8 16.85 17.35  41350  c 

     Group # 122   <z> = 0.0891 vel. disp. =   154.
   1  14  0 36.43  -5 51 17.9 16.30 16.97  26330  c 
   2  14  0 40.16  -5 47 19.0 16.45 17.29  26660  c 
   3  14  0 53.07  -5 48 21.3 16.52 17.09  26360  c 

     Group # 123   <z> = 0.1289 vel. disp. =    82.
   1  14  1 29.88  -6 28 35.5 17.11 17.61  38500  c 
   2  14  1 31.55  -6 28 21.2 16.69 17.48  38274  m 
   3  14  1 39.82  -6 19 52.6 16.71 17.50  38320  c 

     Group # 124   <z> = 0.0958 vel. disp. =   264.
   1  14  2 30.56  -6 41  6.4 16.69 17.70  28190  b 
   2  14  2 41.81  -6 34 25.9 16.85 17.75  28210  e 
   3  14  2 59.43  -6 29 29.3 16.53 17.56  28720  c 
   4  14  3  0.20  -6 29 39.3 15.86 16.90  28840  m 
   5  14  3 44.02  -6 33 38.0 16.30 17.35  28360  c 

     Group # 125   <z> = 0.0460 vel. disp. =   124.
   1  14  6 29.21  -6 11 45.2 16.47 17.19  13430  c 
   2  14  7 22.86  -5 58 47.5 16.38 17.52  13540  c 
   3  14  7 39.56  -5 48 38.5 16.12 17.58  13470  c 
   4  14  7 54.98  -5 42 58.9 17.00 17.73  13560  b 
   5  14  8  5.49  -5 52 59.8 17.26 17.90  13400  b 
   6  14  8 14.35  -5 40 31.9 16.76 17.29  13810  c 

     Group # 126   <z> = 0.0569 vel. disp. =     0.
   1  14  7  7.89  -6 31 13.0 16.71 18.01  16770  e 
   2  14  7 59.07  -6 44  8.1 16.96 17.48  16800  c 
   3  14  8 25.91  -6 28 23.5 16.10 17.57  16770  e 

     Group # 127   <z> = 0.0767 vel. disp. =   251.
   1  14  9  9.78  -5 49 51.1 16.76 17.49  22460  c 
   2  14  9 32.50  -5 41 39.3 16.24 17.07  22670  c 
   3  14  9 37.62  -5 45 57.3 17.25 17.72  22650  c 
   4  14 10  3.55  -5 47 37.8 16.16 16.86  23120  c 

     Group # 128   <z> = 0.0777 vel. disp. =     0.
   1  14 12 31.00  -5 20 48.8 17.17 17.79  23010  c 
   2  14 13  1.94  -5 24 17.0 17.11 17.77  23080  b 
   3  14 13 31.86  -5 20 55.4 16.55 17.19  23000  c 

     Group # 129   <z> = 0.1296 vel. disp. =   166.
   1  14 16 29.62  -5 40 30.3 16.61 17.45  38690  c 
   2  14 16 48.84  -5 34 19.2 17.22 17.94  38360  c 
   3  14 17  4.90  -5 43 41.6 17.20 17.81  38730  b 

     Group # 130   <z> = 0.1039 vel. disp. =     0.
   1  14 17 39.98  -5 29 45.0 17.28 18.11  30910  c 
   2  14 17 48.94  -5 29 38.0 16.85 17.50  30950  c 
   3  14 17 56.16  -5 18 59.5 16.25 16.99  30860  c 

     Group # 131   <z> = 0.0820 vel. disp. =   135.
   1  14 28 16.83  -6  0 17.7 16.94 17.48  24470  c 
   2  14 28 19.95  -5 58 44.9 17.18 17.60  24420  c 
   3  14 28 22.55  -5 58 35.4 16.96 17.43  24166  m 

     Group # 132   <z> = 0.0901 vel. disp. =   251.
   1  14 39 14.50  -6  4 10.9 17.31 17.94  26630  e 
   2  14 39 32.45  -5 54  3.0 16.11 16.84  26650  c 
   3  14 39 37.14  -5 52  4.8 17.17 18.04  26500  c 
   4  14 39 40.20  -5 52 42.7 17.20 17.93  27050  c 
   5  14 40  0.42  -5 56 37.8 17.30 17.99  27230  b 
   6  14 40  7.88  -5 44 39.2 17.06 17.75  26690  c 

     Group # 133   <z> = 0.0918 vel. disp. =   155.
   1  14 41  6.23  -6 11 13.8 16.61 17.23  27530  c 
   2  14 41  8.58  -5 59 58.2 17.37 17.82  27210  c 
   3  14 41 17.25  -6 10  3.2 16.67 17.26  27116  m 
   4  14 41 20.81  -6 10  3.7 17.01 17.40  27390  c 

     Group # 134   <z> = 0.0869 vel. disp. =   256.
   1  14 42  1.69  -6 31 11.2 16.65 17.49  25590  c 
   2  14 42  7.70  -6 29 27.2 16.85 17.53  25571  m 
   3  14 42  7.76  -6 28 47.3 17.06 17.90  25710  e 
   4  14 42 50.80  -6 29  2.3 16.49 17.55  26210  c 
   5  14 43  1.67  -6 36 36.2 17.19 17.69  26050  c 

     Group # 135   <z> = 0.1141 vel. disp. =   363.
   1  14 45 11.18  -5 49 59.1 16.97 17.76  33940  c 
   2  14 45 17.10  -5 48 23.1 17.36 17.96  33700  c 
   3  14 45 20.67  -5 44 28.9 16.67 17.52  33740  c 
   4  14 45 47.51  -5 42 25.6 17.11 18.10  34590  c 

     Group # 136   <z> = 0.0945 vel. disp. =   138.
   1  14 45 15.97  -5 36 41.0 17.14 17.97  28020  c 
   2  14 45 28.70  -5 26 33.1 17.32 17.89  28000  c 
   3  14 46  1.70  -5 33 23.2 17.00 17.53  28300  c 

     Group # 137   <z> = 0.1115 vel. disp. =   230.
   1  14 47  5.33  -5 54 23.9 17.22 17.97  33140  c 
   2  14 47 33.92  -5 59 34.3 17.19 17.70  33050  c 
   3  14 47 34.06  -6  0  4.5 17.46 18.08  33094  m 
   4  14 48  9.53  -5 58 55.0 17.28 17.99  33000  c 
   5  14 48 25.65  -5 55 56.8 16.39 17.44  33090  c 
   6  14 48 39.48  -5 44 16.7 17.31 17.99  33690  e 
   7  14 48 44.96  -5 53 47.0 16.78 17.75  33520  c 

     Group # 138   <z> = 0.1114 vel. disp. =   240.
   1  14 49 59.61  -6  8 57.5 16.79 17.33  33180  b 
   2  14 50  8.84  -6  3 27.2 16.93 17.64  33740  c 
   3  14 50 14.22  -6 12 16.2 17.28 17.71  33180  c 
   4  14 50 15.37  -5 52 43.3 17.40 17.97  33380  c 
   5  14 50 27.45  -6  4 39.5 16.42 17.34  33050  c 
   6  14 50 29.14  -6  4 11.6 16.24 16.94  32920  m 
   7  14 50 35.21  -5 46 48.2 16.79 17.51  32870  c 
   8  14 51  1.39  -5 36 36.2 16.67 17.53  33150  c 

     Group # 139   <z> = 0.1110 vel. disp. =   295.
   1  14 51 57.42  -6 41 27.8 16.89 18.07  32680  c 
   2  14 52 36.33  -6 41 46.8 17.35 18.11  33320  c 
   3  14 53  8.83  -6 34 49.2 16.84 17.71  33180  c 

     Group # 140   <z> = 0.1140 vel. disp. =   248.
   1  14 52  8.75  -6 10 14.3 17.03 17.76  33650  c 
   2  14 52 42.63  -6 10 29.8 16.98 17.73  34220  c 
   3  14 52 56.94  -6  7 21.9 17.11 17.63  33990  c 

     Group # 141   <z> = 0.0406 vel. disp. =    68.
   1  14 52 20.79  -5 32  7.3 16.57 17.62  11850  c 
   2  14 52 41.10  -5 53  9.2 16.46 17.54  11950  c 
   3  14 53  4.30  -5 28 26.6 16.20 17.08  12050  c 

     Group # 142   <z> = 0.0336 vel. disp. =   325.
   1  14 54 34.58  -6 25 33.3 16.57 17.41  10230  c 
   2  14 55  1.45  -6 29  9.8 16.16 17.24  10040  c 
   3  14 55 18.03  -6 30 28.2 16.29 17.16   9710  c 
   4  14 56 30.06  -6 38 37.7 16.75 17.54   9460  b 

     Group # 143   <z> = 0.1116 vel. disp. =   257.
   1  14 59 10.13  -5 41 47.3 17.08 17.96  33670  c 
   2  14 59 15.79  -5 41 10.8 16.47 17.44  33140  c 
   3  14 59 24.72  -5 22 43.1 17.10 17.71  32890  c 
   4  14 59 26.45  -5 30 43.0 17.21 17.97  33400  c 
   5  14 59 44.06  -5 20  6.8 16.56 17.48  33580  c 
   6  14 59 50.09  -5 18 33.8 16.72 17.43  33200  c 
   7  14 59 54.25  -5 17 52.0 16.20 17.06  32980  c 

     Group # 144   <z> = 0.1110 vel. disp. =   378.
   1  15  1 16.96  -6 25  6.6 17.27 17.92  33280  c 
   2  15  1 43.85  -6 22 55.5 16.93 17.71  33110  c 
   3  15  1 57.98  -6 20 32.3 17.31 18.08  33640  c 
   4  15  2  4.13  -6 26 56.5 16.80 17.82  32840  e 
   5  15  2 22.79  -6 20 17.9 17.11 18.05  32520  c 

     Group # 145   <z> = 0.1114 vel. disp. =   309.
   1  15  7 26.99  -6 26  2.4 17.20 17.77  33620  c 
   2  15  7 31.86  -6 29 47.9 16.96 17.63  33700  c 
   3  15  8  3.37  -6 17 41.5 16.95 17.59  32950  c 
   4  15  8 10.09  -6 16 20.4 16.81 17.81  33090  c 
   5  15  8 16.69  -6 28 32.4 16.95 17.55  32880  c 
   6  15  8 17.49  -6 17  5.5 16.48 17.44  33080  c 

     Group # 146   <z> = 0.1391 vel. disp. =    50.
   1  15  9  1.03  -6 13 13.7 17.11 18.12  41530  c 
   2  15  9 43.69  -6  8  2.3 17.05 17.63  41430  c 
   3  15 10 21.72  -6 13 21.5 17.25 17.69  41620  c 

     Group # 147   <z> = 0.1170 vel. disp. =   283.
   1  15  9 51.15  -5 40 42.9 16.91 17.94  34960  c 
   2  15  9 52.60  -5 50 32.3 16.92 17.68  34750  c 
   3  15  9 54.79  -5 51 30.9 16.94 17.62  34770  c 
   4  15  9 54.79  -5 40 13.8 16.71 17.49  35410  c 
   5  15  9 57.21  -5 38 16.1 16.78 17.47  35050  c 
   6  15 10  5.55  -5 41 42.6 17.33 18.01  34450  c 


==> tab03c.dat <==

LCRS -12deg Group Members

==============================================================================
The galaxy members in each LCRS group.

Group member data are listed according to the following format:

Col 1:     Group Member ID.
Cols 2-4:  RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     isophotal R-band magnitude.
Col 9:     2-pixel-radius central magnitude (used in star/galaxy 
             separation and in excluding very low surface brightness 
             objects from the spectroscopic survey).
Col 10:    Heliocentric velocity (in km/s).
Col 11:    Type of spectrum
             e=strong emission lines
             c=continuum with absorption lines
             b=both absorption lines and moderate emission lines
             m=mock velocity -- galaxy was one of the 55arcsec 
                "orphans" excluded from the spectroscopic survey due 
                to its proximity to another galaxy.
==============================================================================


     Group #   1   <z> = 0.1317 vel. disp. =   164.
   1  10  4 33.23 -11 38  9.3 17.07 17.99  39346  c 
   2  10  4 34.91 -11 31 52.4 16.72 18.19  39235  c 
   3  10  4 35.13 -11 34 59.7 16.42 17.64  38882  c 
   4  10  5 11.29 -11 39 19.5 17.54 18.58  39084  c 

     Group #   2   <z> = 0.0525 vel. disp. =   136.
   1  10  5 43.77 -12 21 34.2 16.85 17.57  15368  c 
   2  10  5 59.47 -12 20 52.6 16.66 18.67  15347  b 
   3  10  6 25.31 -12 29 34.8 15.21 16.81  15272  c 
   4  10  6 30.37 -12 18  3.9 17.38 18.43  15673  b 
   5  10  6 33.34 -12 25 51.9 15.94 17.23  15312  c 

     Group #   3   <z> = 0.1490 vel. disp. =   121.
   1  10  6 20.31 -12  3 43.4 17.13 17.95  44479  c 
   2  10  6 52.76 -12  4 31.7 17.19 18.43  44162  m 
   3  10  6 53.81 -12  4 46.4 16.90 17.85  44303  c 

     Group #   4   <z> = 0.0799 vel. disp. =   160.
   1  10  7  8.12 -12 33 30.1 16.65 18.06  23488  c 
   2  10  7 24.54 -12 39 16.6 17.42 18.61  23583  c 
   3  10  7 40.94 -12 40  0.7 16.44 17.41  23474  c 
   4  10  8  8.25 -12 36 30.0 16.76 18.05  23877  c 

     Group #   5   <z> = 0.1293 vel. disp. =   141.
   1  10  8  8.35 -11 47 36.7 16.13 17.83  38381  b 
   2  10  8 23.06 -11 48 25.4 17.22 18.20  38181  c 
   3  10  8 48.95 -11 51  8.9 16.00 17.48  38569  c 
   4  10  8 57.83 -11 53 57.0 17.31 18.49  38531  b 

     Group #   6   <z> = 0.0802 vel. disp. =   255.
   1  10 10 40.90 -12  9 14.0 16.31 17.83  24000  c 
   2  10 10 42.26 -12  7 48.8 16.76 18.08  23453  b 
   3  10 10 45.49 -12  9 59.1 16.89 17.72  23592  c 

     Group #   7   <z> = 0.0586 vel. disp. =     0.
   1  10 11 28.72 -11 27 47.2 17.49 18.96  17179  e 
   2  10 11 41.00 -11 24 59.6 16.21 17.41  17213  m 
   3  10 11 41.96 -11 24 59.0 15.83 17.20  17227  c 

     Group #   8   <z> = 0.0596 vel. disp. =    82.
   1  10 11 11.68 -11 42 55.9 17.58 18.94  17412  b 
   2  10 11 17.68 -11 41  9.4 16.60 18.13  17375  c 
   3  10 12  4.10 -11 37 10.8 17.19 18.52  17658  c 
   4  10 12  5.55 -11 43  0.9 15.45 17.00  17618  c 
   5  10 12  8.02 -11 41 28.4 15.69 17.23  17559  c 
   6  10 12 26.54 -11 43 47.0 17.08 18.22  17498  c 

     Group #   9   <z> = 0.0531 vel. disp. =    57.
   1  10 15 55.10 -11 43 39.5 17.08 18.13  15458  m 
   2  10 15 56.85 -11 43 50.6 16.50 18.07  15486  b 
   3  10 16  8.58 -11 43  7.4 16.58 17.45  15634  c 
   4  10 16 10.28 -11 43  9.4 15.95 16.90  15565  m 
   5  10 16 17.15 -11 32 47.5 17.55 18.56  15673  b 

     Group #  10   <z> = 0.0405 vel. disp. =   148.
   1  10 16 37.42 -11 30 25.7 17.43 18.37  11740  b 
   2  10 17 27.58 -11 21 40.7 15.36 16.60  12070  c 
   3  10 17 43.35 -11 24 17.4 16.22 17.55  11617  b 
   4  10 17 47.29 -11 18 43.6 16.68 18.61  11772  b 
   5  10 18 19.77 -11 16 51.9 16.77 18.17  11731  b 

     Group #  11   <z> = 0.0785 vel. disp. =   164.
   1  10 17 34.74 -11 18 14.7 16.43 17.48  23270  c 
   2  10 17 39.39 -11 27 13.7 17.54 18.63  23114  e 
   3  10 17 52.52 -11 29  8.9 17.61 18.38  22911  e 
   4  10 18  8.98 -11 30 28.2 17.55 18.26  23372  b 
   5  10 18 11.11 -11 19 49.1 17.50 18.15  23321  c 
   6  10 18 26.73 -11 33 53.7 17.67 18.63  23232  b 
   7  10 18 36.96 -11 43 18.5 17.01 17.95  22900  c 

     Group #  12   <z> = 0.0379 vel. disp. =   250.
   1  10 19 40.77 -11 51 39.7 16.29 17.74  10933  c 
   2  10 19 41.41 -11 51  5.6 17.14 18.34  11317  m 
   3  10 20  2.97 -11 50 10.8 17.12 18.64  10800  b 

     Group #  13   <z> = 0.1197 vel. disp. =   189.
   1  10 20 35.78 -11 33  7.9 16.85 17.81  35476  c 
   2  10 20 38.65 -11 32 42.8 17.71 18.84  35903  m 
   3  10 21  1.53 -11 27 46.1 17.41 18.28  35325  c 
   4  10 21 36.64 -11 31  4.3 17.22 17.93  35453  c 
   5  10 21 43.12 -11 31  0.5 17.15 18.34  35416  b 

     Group #  14   <z> = 0.0966 vel. disp. =     0.
   1  10 20 59.31 -12 19 58.4 17.71 18.91  28630  c 
   2  10 21  5.61 -12 19 59.3 17.00 17.72  28574  c 
   3  10 21 23.71 -12 15 41.8 17.49 18.26  28570  c 

     Group #  15   <z> = 0.0714 vel. disp. =   127.
   1  10 25 18.62 -12  2 58.3 17.16 18.10  20880  b 
   2  10 25 21.34 -12  4 22.9 16.87 18.10  21171  b 
   3  10 25 25.56 -12  4 39.6 17.07 17.85  21183  b 
   4  10 25 47.24 -12  6 37.8 17.37 18.42  20950  b 

     Group #  16   <z> = 0.0810 vel. disp. =   203.
   1  10 25 43.08 -12 26 47.2 17.65 18.17  23711  m 
   2  10 25 45.83 -12 26 56.1 16.18 17.49  23951  c 
   3  10 25 49.40 -12 29  6.5 15.84 17.02  23667  c 
   4  10 25 57.26 -12 24 18.7 16.91 17.94  24324  b 
   5  10 26  4.13 -12 29 48.2 17.02 18.13  23752  b 
   6  10 26  6.17 -12 32 21.0 17.00 18.63  23758  c 
   7  10 26 32.90 -12 31 12.2 16.91 17.68  23998  c 
   8  10 26 33.01 -12 32  9.4 17.00 18.61  24127  c 

     Group #  17   <z> = 0.0755 vel. disp. =   250.
   1  10 26 32.48 -11 55 50.6 17.08 18.17  22091  m 
   2  10 26 33.29 -11 56 11.7 16.75 18.54  22095  c 
   3  10 26 41.55 -11 52 47.6 16.26 17.66  22481  c 
   4  10 26 54.31 -12  2 30.8 16.99 18.89  22426  c 
   5  10 26 55.73 -12  2  8.5 16.33 17.77  22592  m 
   6  10 26 56.80 -11 59  5.1 16.05 17.90  21879  c 

     Group #  18   <z> = 0.1479 vel. disp. =   258.
   1  10 26 30.25 -11 57 37.2 17.24 18.19  44331  c 
   2  10 27  0.49 -12  3 52.7 17.22 18.56  43844  c 
   3  10 27 38.54 -12  1  1.4 17.60 18.43  43765  c 

     Group #  19   <z> = 0.0718 vel. disp. =   192.
   1  10 27  7.03 -12 25 33.6 15.35 16.54  21430  c 
   2  10 27 21.91 -12 23 26.5 16.38 17.09  21043  b 
   3  10 27 23.54 -12 26 56.5 17.08 18.28  21061  c 

     Group #  20   <z> = 0.1388 vel. disp. =   251.
   1  10 28  0.60 -12 35 51.1 17.70 18.56  41430  c 
   2  10 28 26.95 -12 35 36.6 17.51 17.94  41455  m 
   3  10 28 29.31 -12 35 16.2 16.75 17.48  41398  c 
   4  10 28 33.06 -12 35 13.7 17.45 18.10  40745  c 
   5  10 28 33.93 -12 33 52.3 17.54 18.03  41275  b 

     Group #  21   <z> = 0.1333 vel. disp. =   261.
   1  10 29 11.21 -12 13 10.5 17.51 18.09  40015  b 
   2  10 29 11.79 -12  4 27.5 17.32 18.00  39772  c 
   3  10 29 12.29 -12 18 17.5 17.23 17.64  39563  c 
   4  10 29 14.21 -12 15 37.7 17.40 18.07  39369  c 
   5  10 29 15.00 -12 15 45.7 17.36 18.08  39260  m 

     Group #  22   <z> = 0.0646 vel. disp. =   215.
   1  10 29  2.03 -11 16 22.3 16.58 17.35  19258  c 
   2  10 29 37.67 -11 21 10.9 17.08 18.47  18894  b 
   3  10 29 39.09 -11 15 39.0 16.30 17.49  18743  b 
   4  10 29 48.49 -11 21 12.5 16.91 17.50  18916  b 
   5  10 30 34.64 -11 20 31.5 16.54 18.10  19284  b 

     Group #  23   <z> = 0.0839 vel. disp. =   195.
   1  10 30 19.35 -12 12  6.5 16.66 17.71  24717  b 
   2  10 30 20.64 -12  6 35.3 17.63 18.17  24582  c 
   3  10 30 24.83 -12 25 43.5 17.33 18.05  24812  c 
   4  10 30 25.82 -12 17 16.7 15.69 17.75  25005  c 
   5  10 30 33.72 -12 13 27.8 17.50 18.05  24857  c 
   6  10 30 35.96 -12 20 23.2 17.38 17.68  24883  c 
   7  10 30 36.41 -12  2 35.4 16.73 17.44  24480  c 
   8  10 30 39.37 -12 18 11.6 15.90 16.65  24898  c 
   9  10 30 39.89 -12 16 59.8 16.47 17.52  25044  b 
  10  10 30 42.05 -12 21 46.7 17.14 18.24  24604  c 
  11  10 30 43.12 -12 13 20.6 17.07 18.13  24763  c 
  12  10 30 46.70 -12 19 46.2 16.70 17.77  24433  b 
  13  10 30 49.01 -12 17 15.4 17.14 18.44  25008  c 
  14  10 30 51.27 -12 29 32.9 17.09 17.65  24997  c 
  15  10 30 51.35 -12 30 14.1 17.26 18.13  25144  m 
  16  10 31  3.45 -12  2 16.5 17.21 17.96  24489  b 

     Group #  24   <z> = 0.1226 vel. disp. =    33.
   1  10 31 56.98 -11 56 47.2 16.99 18.28  36520  c 
   2  10 32 27.91 -12  2  8.7 16.88 17.77  36395  b 
   3  10 32 36.79 -12  3 29.3 17.48 18.22  36359  c 
   4  10 32 43.98 -12  1 48.2 17.56 18.21  36329  c 

     Group #  25   <z> = 0.0847 vel. disp. =     0.
   1  10 32 21.62 -12 36 57.8 17.57 18.13  25045  c 
   2  10 32 22.63 -12 41 15.3 17.37 17.86  24985  c 
   3  10 32 40.79 -12 42  5.2 17.63 17.95  25082  c 

     Group #  26   <z> = 0.0540 vel. disp. =    98.
   1  10 33 10.78 -12 30 22.2 17.00 18.27  15925  b 
   2  10 33 12.06 -12 24 21.3 16.27 17.90  15783  b 
   3  10 33 24.49 -12 18 17.9 17.35 17.97  15920  c 
   4  10 33 53.06 -12 38  5.8 17.22 17.91  15725  c 
   5  10 33 53.72 -12 30 47.5 16.98 17.45  15944  c 
   6  10 34 14.82 -12 34 11.3 17.20 18.14  15641  c 

     Group #  27   <z> = 0.1340 vel. disp. =   156.
   1  10 35 39.96 -11 48 47.6 17.70 18.41  39540  b 
   2  10 35 44.76 -11 44 37.7 17.64 18.17  39942  c 
   3  10 35 45.02 -11 49  7.2 15.74 16.72  39944  m 
   4  10 35 46.86 -11 48 50.7 16.89 18.26  39749  c 

     Group #  28   <z> = 0.0659 vel. disp. =   157.
   1  10 35 18.00 -11 35 58.7 17.11 17.97  19130  c 
   2  10 35 49.44 -11 40 47.9 15.19 16.56  19407  m 
   3  10 35 49.55 -11 36 47.4 15.95 16.84  19526  c 
   4  10 35 51.35 -11 41 19.4 16.80 17.40  19267  c 
   5  10 35 54.36 -11 42 10.3 15.47 16.57  19473  c 
   6  10 36  2.04 -11 45 10.5 17.59 18.34  19633  c 

     Group #  29   <z> = 0.0813 vel. disp. =   279.
   1  10 35 25.08 -11 42 28.3 17.65 18.30  23718  c 
   2  10 35 40.03 -11 32 54.4 16.63 17.34  23779  c 
   3  10 36  7.44 -11 26  6.1 17.42 18.02  24004  c 
   4  10 36 12.75 -11 26 33.7 16.52 17.54  23751  b 
   5  10 36 15.27 -11 29 53.8 16.88 17.44  24251  c 
   6  10 36 18.74 -11 26  0.9 16.58 17.75  24173  c 
   7  10 36 25.66 -11 23 48.6 17.58 18.55  23596  c 
   8  10 36 26.97 -11 38 59.4 17.29 18.29  23962  b 
   9  10 36 30.91 -11 24 49.3 17.01 18.46  24626  c 
  10  10 36 45.71 -11 39 56.3 17.54 18.06  24159  c 

     Group #  30   <z> = 0.0832 vel. disp. =    21.
   1  10 37 10.85 -11 19 26.6 17.65 18.03  24566  c 
   2  10 37 17.92 -11 18 58.2 15.56 16.67  24679  m 
   3  10 37 20.39 -11 19 18.9 16.49 17.71  24534  c 

     Group #  31   <z> = 0.0531 vel. disp. =   248.
   1  10 40 35.02 -12  7 30.3 17.57 18.34  15664  c 
   2  10 40 40.93 -12  4 21.2 15.57 17.47  15978  c 
   3  10 40 46.33 -12 20 56.5 17.47 19.06  15339  b 
   4  10 40 50.30 -11 59 27.4 17.24 17.83  15340  c 
   5  10 40 56.00 -12  9 30.9 15.87 17.24  15723  m 
   6  10 40 58.14 -12  9 50.4 16.32 17.97  15322  b 

     Group #  32   <z> = 0.1213 vel. disp. =   322.
   1  10 41  6.94 -11 40 47.2 17.64 18.81  35775  c 
   2  10 41 16.47 -11 43 19.2 17.15 18.34  35940  m 
   3  10 41 17.09 -11 43 47.1 17.21 17.97  35772  c 
   4  10 41 41.86 -11 35 43.8 17.18 17.84  36550  c 

     Group #  33   <z> = 0.0905 vel. disp. =   177.
   1  10 41 18.99 -12 19 16.9 17.56 18.14  26877  m 
   2  10 41 20.42 -12 19 11.1 16.95 17.88  26865  b 
   3  10 41 33.28 -12 11 59.6 16.60 17.43  26513  c 

     Group #  34   <z> = 0.0797 vel. disp. =   149.
   1  10 41 57.07 -11 34 12.3 16.83 18.13  23686  b 
   2  10 42  1.20 -11 36 36.6 16.71 17.97  23566  c 
   3  10 42 20.20 -11 33  6.1 16.91 18.34  23339  c 

     Group #  35   <z> = 0.1188 vel. disp. =   445.
   1  10 41  0.09 -12 24 23.0 17.53 18.42  35013  c 
   2  10 41  3.47 -12 23  5.7 17.55 18.11  34377  c 
   3  10 41  6.74 -12 12 33.9 17.58 18.02  34396  c 
   4  10 41  8.10 -12 18 53.4 16.69 18.16  34665  c 
   5  10 41  9.91 -12 24 41.2 16.78 17.70  35154  c 
   6  10 41 19.33 -12 23 40.9 17.01 18.24  34986  c 
   7  10 41 50.40 -12 24 53.6 17.69 18.38  35326  c 
   8  10 41 53.97 -12 24 35.8 17.18 18.04  35538  c 
   9  10 42 12.39 -12 22 27.1 17.71 18.13  35227  c 
  10  10 42 20.27 -12 19 12.8 16.91 17.90  35791  b 
  11  10 42 21.31 -12 10 54.3 17.04 18.24  35109  e 
  12  10 42 23.46 -12 19 52.0 17.18 18.09  35940  c 
  13  10 42 33.26 -12 19 44.7 17.66 18.24  35607  c 
  14  10 42 33.69 -12 18 59.5 16.32 17.39  35648  m 
  15  10 42 36.78 -12 17 45.9 17.64 18.32  35547  c 
  16  10 42 39.75 -12 27 24.0 16.59 17.70  35456  c 
  17  10 42 49.09 -12 24  7.0 16.64 17.57  34609  c 
  18  10 42 56.88 -12 21 29.2 17.11 18.31  35831  m 
  19  10 42 57.20 -12 29 27.4 17.23 18.49  34521  b 
  20  10 42 57.64 -12 21 28.4 17.54 18.11  35697  e 
  21  10 42 58.04 -12 12  3.0 17.13 18.75  35825  c 

     Group #  36   <z> = 0.1194 vel. disp. =   145.
   1  10 43 52.29 -12 28 57.1 17.19 17.91  35263  m 
   2  10 43 54.77 -12 29 23.7 17.64 18.35  35616  e 
   3  10 44 12.32 -12 37 23.1 16.08 17.25  35394  c 

     Group #  37   <z> = 0.0802 vel. disp. =    98.
   1  10 44 13.00 -12 12 35.4 17.29 18.10  23718  b 
   2  10 44 20.74 -12 14 22.1 17.01 17.79  23789  c 
   3  10 44 39.88 -12 20 36.1 16.56 17.42  23540  c 

     Group #  38   <z> = 0.1102 vel. disp. =     0.
   1  10 44 30.00 -11 25 34.3 17.27 18.11  32638  c 
   2  10 44 37.71 -11 27  2.0 17.71 18.22  32739  c 
   3  10 44 42.00 -11 25 28.6 16.65 17.64  32602  c 

     Group #  39   <z> = 0.1176 vel. disp. =   250.
   1  10 47 56.71 -11 27 17.3 17.04 18.06  35232  c 
   2  10 47 57.80 -11 37  3.7 15.41 16.68  34789  m 
   3  10 47 59.60 -11 37 35.6 16.29 17.10  34549  c 
   4  10 48  9.54 -11 34  0.9 17.36 18.22  34976  c 

     Group #  40   <z> = 0.0679 vel. disp. =   110.
   1  10 47 59.86 -11 52 32.0 16.12 17.18  20155  c 
   2  10 48 30.32 -11 34 32.5 17.39 18.13  19797  b 
   3  10 48 34.06 -11 45 58.2 17.58 18.19  19904  c 
   4  10 48 36.23 -11 45 13.1 15.80 16.73  20039  c 
   5  10 48 57.98 -11 44  4.4 16.08 17.40  20028  c 

     Group #  41   <z> = 0.1441 vel. disp. =   204.
   1  10 49  5.88 -12  7  2.7 17.27 18.00  42578  c 
   2  10 49 11.67 -12  6 56.4 17.11 17.93  43069  c 
   3  10 49 21.47 -12 10 39.6 17.70 18.36  42836  c 

     Group #  42   <z> = 0.1246 vel. disp. =   205.
   1  10 49 17.61 -11 23 24.1 17.52 17.98  36790  c 
   2  10 49 21.50 -11 23 11.3 17.28 18.01  37251  c 
   3  10 49 23.57 -11 18 51.7 16.55 17.68  36887  c 

     Group #  43   <z> = 0.0771 vel. disp. =   154.
   1  10 49 41.99 -12  0 44.5 16.31 17.76  22634  b 
   2  10 49 44.01 -12  6 34.3 17.42 18.71  22958  e 
   3  10 49 54.31 -12  0 40.5 17.11 18.07  22656  b 

     Group #  44   <z> = 0.1228 vel. disp. =   184.
   1  10 49 38.50 -12  3 39.8 17.52 19.05  36239  c 
   2  10 50  0.86 -12  4 14.0 16.78 17.81  36374  c 
   3  10 50  3.74 -12 18  4.8 16.85 17.64  36472  c 
   4  10 50 16.80 -12 12 26.4 17.11 18.28  36795  c 
   5  10 50 25.36 -12 16 12.4 17.12 18.03  36293  b 

     Group #  45   <z> = 0.0689 vel. disp. =     0.
   1  10 50 44.04 -12  5 56.3 17.18 17.98  20344  m 
   2  10 50 45.41 -12  6 14.4 17.62 18.57  20292  b 
   3  10 51 13.15 -12  3  3.1 17.50 18.93  20264  b 

     Group #  46   <z> = 0.0774 vel. disp. =   143.
   1  10 50 30.04 -11 51 11.2 16.53 17.78  22798  c 
   2  10 50 48.13 -11 53 46.8 16.79 17.53  23223  c 
   3  10 50 51.28 -11 49 47.5 16.55 17.55  22911  c 
   4  10 50 51.91 -11 49 36.9 16.12 17.10  22969  m 
   5  10 50 53.09 -11 47 42.2 16.97 17.73  22693  c 
   6  10 51  4.03 -11 50 44.1 17.68 18.51  22750  b 
   7  10 51 18.41 -11 40 34.7 16.70 17.43  22769  c 
   8  10 51 26.12 -11 47 47.7 16.55 18.50  22707  c 
   9  10 51 31.93 -11 53 29.2 17.03 18.48  22747  b 

     Group #  47   <z> = 0.1195 vel. disp. =   160.
   1  10 50 53.42 -11 36 22.2 17.15 17.77  35575  m 
   2  10 50 54.26 -11 36 33.2 17.00 18.07  35241  m 
   3  10 50 54.31 -11 37  9.3 17.54 18.13  35315  c 
   4  10 50 56.63 -11 46 17.2 16.77 17.75  35472  c 
   5  10 51 28.14 -11 39 18.8 17.63 19.22  35722  c 

     Group #  48   <z> = 0.1233 vel. disp. =   164.
   1  10 51  2.01 -12 33  8.0 17.72 18.29  36723  c 
   2  10 51 14.11 -12 34 37.8 16.73 17.63  36721  c 
   3  10 51 20.58 -12 29  5.7 17.60 18.64  36378  b 

     Group #  49   <z> = 0.0708 vel. disp. =   103.
   1  10 52  4.59 -12 41  9.1 17.24 18.27  20981  c 
   2  10 52 24.61 -12 36 59.4 17.52 18.67  20719  c 
   3  10 52 53.10 -12 37 41.0 16.47 17.49  20864  c 

     Group #  50   <z> = 0.0867 vel. disp. =    92.
   1  10 53 38.04 -12 15 32.1 17.21 18.17  25812  c 
   2  10 54  0.17 -12 17 40.6 17.11 18.59  25686  b 
   3  10 54  4.28 -12 14 56.4 17.23 17.95  25598  c 
   4  10 54  7.06 -12 14 43.0 16.58 17.45  25478  m 
   5  10 54 46.76 -12 18 31.7 17.25 18.40  25594  c 

     Group #  51   <z> = 0.1075 vel. disp. =     0.
   1  10 55  4.79 -12  5 27.5 17.72 18.65  31904  b 
   2  10 55  9.49 -12  4 21.4 16.22 17.47  31844  c 
   3  10 55 12.44 -12  4 49.2 17.64 18.44  31871  m 

     Group #  52   <z> = 0.0856 vel. disp. =   137.
   1  10 56 12.85 -11 47 33.6 17.65 18.84  25175  b 
   2  10 56 17.59 -11 55  2.9 15.48 17.14  25459  c 
   3  10 56 33.28 -11 47 32.6 16.26 17.94  25451  m 
   4  10 56 36.03 -11 47 58.9 16.71 17.72  25261  c 
   5  10 56 38.91 -11 47 28.3 17.62 18.71  25087  m 

     Group #  53   <z> = 0.0751 vel. disp. =   245.
   1  10 56  3.29 -11 52  0.2 17.58 19.16  22573  c 
   2  10 56 15.60 -11 38 28.4 16.12 17.28  22042  c 
   3  10 56 17.41 -11 46 54.1 17.17 18.51  22009  c 
   4  10 56 28.69 -11 34  0.4 17.21 18.96  22303  b 
   5  10 56 49.86 -11 48 55.9 17.06 18.50  22565  b 
   6  10 57 10.01 -11 39 16.2 16.56 17.52  22130  c 
   7  10 57 17.18 -11 38 30.2 16.24 17.46  22238  c 
   8  10 57 18.33 -11 42 37.2 17.74 19.24  22275  b 
   9  10 57 25.29 -11 48 52.4 16.37 17.48  22229  c 
  10  10 57 25.81 -11 44 35.2 15.75 17.66  21544  b 
  11  10 57 35.39 -11 57  2.7 16.60 17.74  22527  c 
  12  10 57 37.16 -11 51 24.6 16.63 18.31  21964  c 
  13  10 57 44.89 -11 49 18.3 16.44 17.64  21816  c 
  14  10 57 46.22 -11 47 55.7 16.81 17.85  21975  m 
  15  10 57 47.54 -11 48 16.0 16.87 17.83  22360  c 
  16  10 57 51.25 -11 49  7.3 17.40 18.92  21951  b 
  17  10 57 59.11 -12  3 55.1 16.76 17.65  22365  c 
  18  10 58  2.65 -11 45  4.3 16.12 18.31  21784  b 
  19  10 58 18.36 -11 47 37.2 16.79 18.48  22111  c 
  20  10 58 25.47 -11 55 55.7 17.49 18.96  22020  c 
  21  10 58 27.13 -11 45 20.1 16.48 17.59  21811  c 
  22  10 58 48.98 -11 54  9.8 17.38 19.02  22375  c 

     Group #  54   <z> = 0.1095 vel. disp. =   377.
   1  10 57 16.75 -12 38 30.3 16.40 17.66  32397  c 
   2  10 57 39.83 -12 40 17.0 16.62 17.82  32051  c 
   3  10 57 41.22 -12 41 38.3 17.15 18.02  32897  c 

     Group #  55   <z> = 0.0755 vel. disp. =    69.
   1  10 58 34.22 -11 29 19.4 17.28 18.88  22300  c 
   2  10 58 43.79 -11 31  2.8 15.64 17.46  22122  c 
   3  10 58 45.94 -11 31 30.8 17.53 18.53  22305  m 
   4  10 58 55.35 -11 32 17.2 17.51 18.83  22360  e 

     Group #  56   <z> = 0.1140 vel. disp. =   141.
   1  10 58 47.85 -12 40 27.7 17.66 18.38  34008  c 
   2  10 58 57.24 -12 30 44.0 16.91 18.25  33748  c 
   3  10 59  2.21 -12 33 47.7 17.62 18.60  33679  c 

     Group #  57   <z> = 0.1061 vel. disp. =   259.
   1  11  3 10.20 -11 58 29.1 17.29 18.23  31786  c 
   2  11  3 10.24 -12  1  4.2 17.10 18.25  31265  c 
   3  11  3 14.92 -11 56  0.5 16.58 17.89  31283  c 

     Group #  58   <z> = 0.0778 vel. disp. =   195.
   1  11  2 17.15 -11 30 29.7 15.43 17.10  22791  c 
   2  11  2 17.18 -11 25  6.2 17.13 18.34  22684  c 
   3  11  2 22.36 -11 31 10.6 17.45 18.36  22603  c 
   4  11  2 58.52 -11 38 24.7 17.76 18.52  23015  c 
   5  11  2 59.58 -11 34 32.3 16.99 18.05  22883  c 
   6  11  3  5.75 -11 36 37.0 15.32 16.80  23264  c 
   7  11  3  7.42 -11 29 28.4 16.71 18.75  22594  c 
   8  11  3  8.35 -11 37  6.8 17.59 18.48  23219  m 
   9  11  3  9.48 -11 37  2.1 17.42 18.24  23256  c 
  10  11  3 12.96 -11 36 55.6 17.27 18.18  23195  m 
  11  11  3 26.14 -11 36 11.4 17.50 18.84  22794  b 
  12  11  3 32.55 -11 27 34.1 17.15 18.92  22915  c 
  13  11  4  0.21 -11 30 34.2 16.43 17.82  22943  c 
  14  11  4 11.79 -11 35 57.7 17.56 18.67  22921  c 
  15  11  4 30.72 -11 31 41.0 16.73 17.56  23088  c 
  16  11  5  2.01 -11 33 15.4 16.74 17.53  23099  c 

     Group #  59   <z> = 0.1054 vel. disp. =   211.
   1  11  9 36.33 -12 21 49.7 17.25 18.13  31620  c 
   2  11  9 44.33 -12 39 45.2 15.58 17.27  31275  c 
   3  11  9 46.50 -12 22 44.0 17.25 18.08  31293  c 
   4  11  9 53.41 -12 39 36.1 15.56 16.86  30928  c 
   5  11  9 55.44 -12 39 23.0 16.53 17.93  31251  m 
   6  11 10  7.19 -12 30 55.4 17.72 18.39  31007  c 

     Group #  60   <z> = 0.0671 vel. disp. =   361.
   1  11  9 16.91 -11 47  7.9 17.61 19.15  19878  c 
   2  11  9 21.10 -11 56 55.0 17.18 18.03  19502  c 
   3  11  9 49.46 -11 52 29.6 17.34 18.98  20199  c 
   4  11  9 53.00 -12  7 59.3 16.94 18.19  19950  c 
   5  11  9 57.67 -12  1 41.2 17.65 18.34  19618  c 
   6  11 10 15.50 -12  3  6.3 16.47 17.83  19539  b 
   7  11 10 15.59 -12  4 22.8 16.62 17.92  20244  c 
   8  11 10 19.11 -12  2 40.0 17.70 18.57  19112  m 
   9  11 10 21.23 -12  3  4.6 17.32 18.59  19176  c 
  10  11 10 24.46 -12  1 37.9 16.15 17.16  19698  c 
  11  11 10 32.17 -12 10 19.3 17.53 18.68  20199  b 
  12  11 10 43.70 -12  7 49.6 15.90 17.32  19440  c 
  13  11 10 51.82 -12  8 44.6 16.78 17.67  20178  c 

     Group #  61   <z> = 0.1069 vel. disp. =     0.
   1  11 13 19.49 -11 17 55.6 16.07 18.17  31626  m 
   2  11 13 19.78 -11 17 22.9 17.18 18.33  31646  b 
   3  11 13 20.28 -11 17 12.7 17.58 18.35  31735  m 

     Group #  62   <z> = 0.0672 vel. disp. =   382.
   1  11 12 35.06 -12 13 22.9 16.71 18.41  19612  e 
   2  11 12 41.25 -11 52 47.7 16.39 17.44  20638  c 
   3  11 12 48.83 -11 59  5.1 16.75 17.77  18973  c 
   4  11 12 49.19 -11 51 23.4 15.97 17.11  20002  c 
   5  11 13  0.07 -12 14  2.8 17.68 18.65  19351  c 
   6  11 13  0.47 -11 58 29.6 16.52 17.47  19875  c 
   7  11 13  3.22 -11 56 37.5 17.23 18.20  20021  c 
   8  11 13  3.76 -12  2  5.7 17.29 18.42  19393  c 
   9  11 13  5.63 -11 56 51.7 15.95 17.11  19700  m 
  10  11 13  6.25 -11 58 22.8 17.51 18.08  20128  c 
  11  11 13  8.16 -12  4 29.6 17.03 17.52  19723  c 
  12  11 13  8.95 -11 55 56.5 16.34 17.80  20236  c 
  13  11 13 12.43 -11 52  5.4 17.68 18.57  20121  c 
  14  11 13 15.14 -12 14  9.8 17.71 18.79  19970  c 
  15  11 13 20.64 -11 52 27.0 17.70 18.34  20293  c 
  16  11 13 23.18 -12  0  8.1 16.06 17.23  19804  c 
  17  11 13 28.19 -12 25 24.6 17.39 18.00  19786  c 
  18  11 13 30.64 -12  1 52.8 16.73 17.61  19858  c 
  19  11 13 35.20 -12  3  0.0 17.56 18.48  20391  c 
  20  11 13 46.63 -11 54 31.3 17.17 18.20  20314  b 
  21  11 13 53.87 -12 13  5.3 15.75 17.84  20105  c 
  22  11 14  4.04 -12  3 29.9 17.52 18.77  19706  c 
  23  11 14 15.57 -12 12 40.5 16.57 17.51  19530  c 
  24  11 14 32.16 -12 12 13.8 16.29 17.39  19969  c 
  25  11 14 32.27 -12 14  8.1 17.61 18.78  20127  b 
  26  11 14 50.63 -12 12  1.9 16.20 17.96  19460  c 
  27  11 14 57.83 -12 14 21.7 17.66 18.41  19259  m 
  28  11 15  0.60 -12 14 22.4 15.70 17.46  19444  b 
  29  11 15  4.37 -12 20 56.0 17.60 19.06  19159  b 
  30  11 15  7.01 -12  6  2.9 16.73 17.88  19259  c 
  31  11 15  8.11 -12  6  0.9 15.62 17.32  19169  m 

     Group #  63   <z> = 0.0966 vel. disp. =    84.
   1  11 14 57.66 -12  3 55.6 17.49 18.94  28714  b 
   2  11 15  4.87 -12 11  7.6 17.56 18.13  28654  c 
   3  11 15 30.76 -12 18 55.4 17.13 18.54  28447  c 
   4  11 15 30.92 -12 22 30.1 17.58 18.80  28549  b 

     Group #  64   <z> = 0.1192 vel. disp. =   108.
   1  11 16 52.55 -11 57 56.9 17.64 19.17  35470  b 
   2  11 17  5.47 -11 52 55.7 16.36 17.80  35195  c 
   3  11 17 11.79 -11 53 13.2 17.36 18.54  35395  b 

     Group #  65   <z> = 0.1255 vel. disp. =   213.
   1  11 17  5.56 -12 11  4.0 16.30 17.81  37267  c 
   2  11 17 10.35 -12 10 12.6 17.54 19.11  36987  c 
   3  11 17 33.31 -12  2 29.1 17.63 19.18  37488  b 

     Group #  66   <z> = 0.0955 vel. disp. =   277.
   1  11 17 13.70 -12 20 56.9 16.12 17.71  28199  c 
   2  11 17 24.55 -12 27  5.4 16.05 17.73  27907  m 
   3  11 17 24.66 -12 26 16.5 17.57 18.62  27793  b 
   4  11 17 38.66 -12 13  7.2 17.44 18.86  28135  c 
   5  11 17 39.59 -12 21 44.4 17.49 18.60  28335  c 
   6  11 17 45.15 -12  6 12.0 17.57 18.52  28189  c 
   7  11 17 47.79 -12  2 51.7 16.84 18.12  28130  c 
   8  11 17 55.97 -12  7 27.2 17.60 18.65  28069  c 
   9  11 18 22.91 -12  6  6.1 16.76 18.66  28691  c 
  10  11 18 26.16 -11 59 16.8 16.91 18.12  28211  c 
  11  11 18 29.36 -12  1 28.6 17.24 18.38  28971  c 
  12  11 18 37.91 -12  5 49.2 17.56 18.62  28380  c 
  13  11 18 52.71 -11 58  9.5 17.54 18.66  28457  c 

     Group #  67   <z> = 0.0978 vel. disp. =    81.
   1  11 19 44.66 -12 25  8.3 17.20 18.33  28812  c 
   2  11 19 45.39 -12 26 42.2 16.89 18.24  29010  c 
   3  11 19 49.80 -12 33  8.0 17.47 18.62  29014  b 

     Group #  68   <z> = 0.1120 vel. disp. =    95.
   1  11 20 57.41 -12 20  7.8 17.02 18.27  33272  c 
   2  11 21  1.16 -12 20 23.8 16.36 18.23  32992  c 
   3  11 21  7.57 -12 28 42.7 17.53 18.48  33331  c 
   4  11 21 18.49 -12 20 22.2 16.97 18.52  33237  c 
   5  11 21 29.45 -12 21 25.5 17.18 18.78  33224  b 

     Group #  69   <z> = 0.1264 vel. disp. =   109.
   1  11 21 41.23 -12  5 18.4 17.32 18.44  37562  b 
   2  11 21 58.29 -12  5 26.6 16.83 18.18  37350  c 
   3  11 22 23.31 -12 14 37.4 17.59 18.70  37390  c 
   4  11 22 23.50 -12 14 17.1 16.84 18.25  37510  m 
   5  11 22 28.35 -12 11  5.7 17.33 18.42  37550  c 
   6  11 22 34.78 -12  8 46.5 17.37 18.60  37756  c 

     Group #  70   <z> = 0.1147 vel. disp. =   153.
   1  11 23  7.86 -11 48 59.3 16.40 18.06  34012  c 
   2  11 23 22.46 -11 46 45.8 17.21 18.24  33850  b 
   3  11 23 51.08 -11 49 42.1 16.91 18.69  34222  c 

     Group #  71   <z> = 0.1121 vel. disp. =   151.
   1  11 24  1.62 -12 32 29.1 17.14 18.44  33312  c 
   2  11 24  1.81 -12 26 59.5 16.51 18.04  33186  c 
   3  11 24  1.93 -12 26 39.5 17.19 18.44  33463  m 
   4  11 24 14.65 -12 26 20.0 17.61 18.52  33031  c 

     Group #  72   <z> = 0.0989 vel. disp. =   290.
   1  11 25  2.85 -12  2 16.9 15.61 17.78  29186  m 
   2  11 25  3.78 -12  3  4.9 16.74 18.17  28992  c 
   3  11 25 19.20 -12  5 58.1 17.70 18.77  29630  c 

     Group #  73   <z> = 0.0786 vel. disp. =   179.
   1  11 27 10.43 -11 23 50.6 17.28 18.28  23260  c 
   2  11 27 30.17 -11 20 52.7 16.64 18.01  22869  c 
   3  11 27 31.54 -11 23 14.0 16.11 17.97  23035  b 
   4  11 27 37.59 -11 19 31.4 17.09 18.94  23298  b 
   5  11 27 45.17 -11 19  2.8 16.09 18.16  23407  b 
   6  11 27 48.07 -11 21 55.4 16.68 17.95  23338  c 

     Group #  74   <z> = 0.1026 vel. disp. =   286.
   1  11 28 23.27 -12 31  2.2 16.79 18.10  30732  c 
   2  11 28 34.49 -12 23 16.9 17.46 18.62  30327  b 
   3  11 28 37.93 -12 19 18.5 17.09 18.80  30092  c 

     Group #  75   <z> = 0.0978 vel. disp. =     0.
   1  11 28 31.84 -12 11 25.3 17.27 18.94  28912  b 
   2  11 28 48.16 -12 16 47.5 17.24 18.01  28885  c 
   3  11 28 52.06 -12 18  1.8 15.06 16.55  29022  c 

     Group #  76   <z> = 0.0546 vel. disp. =    46.
   1  11 29  6.80 -12 16 48.0 17.66 18.71  15895  b 
   2  11 29  9.45 -12 16 56.1 16.72 17.98  16089  m 
   3  11 29 10.04 -12 31 26.4 16.54 17.98  16040  b 
   4  11 29 28.73 -12 39 34.6 16.56 17.53  15959  c 

     Group #  77   <z> = 0.1078 vel. disp. =   251.
   1  11 29 16.45 -11 33 12.2 16.98 18.10  32052  c 
   2  11 29 17.59 -11 33 28.4 17.62 18.70  32149  m 
   3  11 29 42.71 -11 35 32.9 16.45 18.17  31609  c 

     Group #  78   <z> = 0.1044 vel. disp. =   144.
   1  11 29 17.57 -12 32 56.8 16.97 17.78  30976  c 
   2  11 29 25.60 -12 25 39.0 16.52 17.51  30692  c 
   3  11 29 29.61 -12 14 32.2 16.45 17.79  31039  c 
   4  11 29 30.38 -12 17 16.3 16.99 17.83  31081  c 

     Group #  79   <z> = 0.0771 vel. disp. =    36.
   1  11 29 48.59 -11 48 18.9 15.97 17.37  22825  c 
   2  11 30 29.11 -11 50  8.6 17.42 18.59  22661  c 
   3  11 30 45.91 -11 47 30.5 15.51 17.11  22747  c 

     Group #  80   <z> = 0.1022 vel. disp. =   392.
   1  11 29 50.33 -11 34 28.8 16.17 17.82  30212  m 
   2  11 29 50.66 -11 33 56.6 16.69 17.79  30017  c 
   3  11 30  8.08 -11 39 50.5 17.30 18.57  30130  c 
   4  11 30  9.95 -11 32 16.9 17.37 18.80  30515  c 
   5  11 30 11.39 -11 48 45.3 17.40 18.74  30228  b 
   6  11 30 14.44 -11 32 33.8 17.55 18.44  29846  m 
   7  11 30 16.38 -11 32 15.6 16.98 17.95  29783  c 
   8  11 30 24.67 -11 34 47.7 15.70 17.35  30681  c 
   9  11 30 27.14 -11 41 36.0 16.79 18.23  30015  c 
  10  11 30 28.61 -11 44 45.2 17.63 18.84  31232  c 
  11  11 30 30.62 -11 37 59.6 17.31 18.18  29962  c 
  12  11 30 35.25 -11 37  7.1 17.18 18.23  30194  c 
  13  11 30 36.83 -11 42  7.3 17.30 18.17  30367  m 
  14  11 30 38.32 -11 35 18.0 17.55 18.28  31044  c 
  15  11 30 38.33 -11 41 39.4 17.55 18.42  30271  b 
  16  11 30 42.62 -11 40 28.5 17.49 18.34  29361  c 
  17  11 30 50.39 -11 30  1.8 16.84 17.82  30213  c 
  18  11 31 30.36 -11 34 33.4 17.58 18.62  30349  c 
  19  11 31 52.32 -11 31 45.3 17.42 18.81  30711  c 

     Group #  81   <z> = 0.0711 vel. disp. =   455.
   1  11 30 11.04 -11 33 49.4 16.97 18.35  20223  e 
   2  11 30 23.22 -11 27 34.3 16.88 18.13  21008  c 
   3  11 30 23.23 -11 26 48.6 17.24 18.05  20582  m 
   4  11 30 45.96 -11 18 33.3 15.81 17.18  21218  c 
   5  11 30 46.47 -11 19 33.0 17.46 18.43  21620  c 
   6  11 30 59.53 -11 27 24.4 17.06 17.86  21113  c 

     Group #  82   <z> = 0.0744 vel. disp. =   215.
   1  11 31 32.29 -12 18 45.7 15.70 17.07  21827  c 
   2  11 31 51.98 -12 26  5.4 16.80 18.11  22199  b 
   3  11 32 17.66 -12 29 34.6 15.55 16.88  21746  b 

     Group #  83   <z> = 0.0771 vel. disp. =   136.
   1  11 31 44.61 -11 39 34.0 16.29 17.69  22629  c 
   2  11 32  1.27 -11 39 37.4 17.18 18.12  22660  c 
   3  11 32 10.92 -11 46 32.0 16.63 18.23  22926  b 

     Group #  84   <z> = 0.1171 vel. disp. =   302.
   1  11 31 49.99 -12 17 55.5 16.56 18.18  34161  c 
   2  11 32 17.36 -12 21 36.1 16.54 18.14  34885  m 
   3  11 32 19.30 -12 21 42.5 17.04 17.91  35091  m 
   4  11 32 19.84 -12 22 10.6 17.07 17.86  34772  c 
   5  11 32 32.72 -12 19 50.8 17.13 17.93  34719  c 

     Group #  85   <z> = 0.1021 vel. disp. =   169.
   1  11 32 48.19 -11 30 41.6 17.41 18.23  30014  c 
   2  11 32 50.92 -11 27 10.1 17.42 19.01  30302  b 
   3  11 32 55.77 -11 24 44.8 16.80 18.21  30169  b 
   4  11 33 13.14 -11 29 58.3 17.48 18.29  30487  c 

     Group #  86   <z> = 0.0756 vel. disp. =   143.
   1  11 34  5.86 -11 59 48.0 17.21 18.05  22454  b 
   2  11 34 11.28 -12  6 55.3 16.95 18.01  22114  b 
   3  11 34 18.46 -11 58 12.8 17.29 18.33  22300  c 

     Group #  87   <z> = 0.1032 vel. disp. =   264.
   1  11 33 45.51 -11 21 36.3 16.86 18.19  30832  c 
   2  11 34 19.44 -11 24 57.9 16.66 17.82  30283  c 
   3  11 34 23.54 -11 20 15.5 17.66 18.48  30825  c 
   4  11 34 40.65 -11 34 33.3 16.40 18.05  30335  c 

     Group #  88   <z> = 0.1166 vel. disp. =    77.
   1  11 35 26.04 -12 32 30.1 16.89 17.76  34722  b 
   2  11 35 26.70 -12 32 17.7 17.65 18.38  34452  m 
   3  11 35 31.81 -12 32 32.9 17.66 18.31  34535  c 
   4  11 35 49.25 -12 29 45.3 17.66 18.53  34606  e 

     Group #  89   <z> = 0.1022 vel. disp. =   123.
   1  11 35 27.53 -11 30  5.1 16.88 18.01  30403  c 
   2  11 35 42.39 -11 41 10.1 17.38 18.34  30242  c 
   3  11 35 49.56 -11 39 30.7 17.27 18.18  30150  m 
   4  11 35 51.57 -11 39  9.7 15.39 17.18  30088  c 
   5  11 35 54.89 -11 39 15.9 17.21 18.29  30442  m 

     Group #  90   <z> = 0.0783 vel. disp. =   194.
   1  11 35 52.26 -11 22 56.0 17.44 19.02  23173  c 
   2  11 35 55.51 -11 21  2.0 16.40 17.90  22864  b 
   3  11 35 56.51 -11 21 56.7 17.08 17.83  23294  c 

     Group #  91   <z> = 0.1120 vel. disp. =   209.
   1  11 36 23.82 -11 53 15.8 17.06 18.24  33041  c 
   2  11 36 52.49 -11 45 29.8 16.88 18.24  33011  c 
   3  11 37  7.79 -11 51 49.5 17.47 18.84  33251  c 
   4  11 37  9.83 -11 52 11.2 16.58 17.98  33540  m 

     Group #  92   <z> = 0.0765 vel. disp. =   235.
   1  11 36  9.32 -12 14 57.9 16.34 17.91  22688  c 
   2  11 36  9.46 -12 11 18.6 16.85 18.47  22241  b 
   3  11 36 31.42 -12 16 48.2 15.78 17.33  22898  b 
   4  11 36 39.97 -12 19 41.6 16.62 18.61  22516  c 
   5  11 37  8.40 -12 21 49.3 16.77 17.54  22372  c 
   6  11 37 18.64 -12 22 33.0 17.02 17.43  22517  b 
   7  11 37 19.58 -12  2 40.2 16.84 17.70  22684  b 
   8  11 37 25.28 -12 22  6.4 17.18 18.57  22966  c 
   9  11 37 27.41 -12 23 26.2 17.56 18.32  21916  m 
  10  11 37 27.84 -12 23 58.6 16.13 17.68  22111  b 
  11  11 37 51.99 -12  0  6.1 16.66 17.68  22713  m 
  12  11 37 54.13 -12  4  1.3 17.22 18.40  22800  c 
  13  11 37 55.21 -12  0 19.9 17.04 18.44  22600  b 
  14  11 38  1.83 -12 13 47.5 17.32 18.64  22891  b 
  15  11 38  2.35 -12 13 30.9 16.48 17.62  22755  m 
  16  11 38 43.80 -12  9 12.6 17.27 18.27  22544  b 
  17  11 38 44.37 -12  8 55.2 15.97 17.50  22522  m 
  18  11 39  0.68 -11 58  5.9 16.75 18.31  22645  b 
  19  11 39  1.02 -12 11 22.5 17.35 18.61  22487  c 
  20  11 39 15.11 -12 14 35.7 17.55 18.94  22516  b 

     Group #  93   <z> = 0.1211 vel. disp. =   258.
   1  11 38 10.89 -11 24  4.8 17.34 18.27  35952  c 
   2  11 38 22.58 -11 25 24.5 17.45 18.48  35979  c 
   3  11 38 24.79 -11 24  8.9 17.34 18.47  35453  c 
   4  11 38 49.53 -11 22  6.0 17.33 18.06  36271  c 
   5  11 38 51.01 -11 22 40.4 17.41 18.21  36033  m 

     Group #  94   <z> = 0.1183 vel. disp. =   457.
   1  11 38 19.72 -12  3 13.7 17.42 18.35  35211  c 
   2  11 38 25.85 -12  7 49.8 17.47 18.42  34626  b 
   3  11 38 28.32 -12  7 52.7 17.39 18.43  34573  m 
   4  11 38 51.00 -12  4  7.8 17.09 17.90  35354  c 
   5  11 39 12.79 -12  1 48.0 16.97 17.90  35799  c 

     Group #  95   <z> = 0.1004 vel. disp. =   304.
   1  11 38 25.87 -11 20 59.0 16.41 17.26  29302  c 
   2  11 38 30.56 -11 20 49.0 15.64 16.97  29783  c 
   3  11 38 32.83 -11 20  5.9 16.35 17.97  29619  m 
   4  11 38 46.71 -11 30 38.9 17.20 18.76  30249  b 
   5  11 39 12.47 -11 21 32.5 17.45 18.33  29764  c 

     Group #  96   <z> = 0.0849 vel. disp. =   266.
   1  11 38 12.12 -12 24  9.8 16.31 17.39  25087  c 
   2  11 38 22.88 -12 29 55.4 16.54 17.62  24635  c 
   3  11 38 40.46 -12 26 37.2 16.93 17.81  25564  c 
   4  11 38 45.87 -12 26 48.4 15.45 16.89  24990  c 
   5  11 39 15.67 -12 20 16.6 17.35 18.37  25080  b 
   6  11 39 42.02 -12 21 25.3 17.39 18.55  25116  b 

     Group #  97   <z> = 0.1404 vel. disp. =     0.
   1  11 38 49.25 -11 59 46.2 16.85 17.87  41680  m 
   2  11 38 51.57 -11 59 40.2 17.58 18.55  41797  b 
   3  11 38 53.27 -11 59 51.7 16.70 17.92  41699  m 

     Group #  98   <z> = 0.1010 vel. disp. =   216.
   1  11 39 15.64 -11 40  2.6 16.78 17.63  30208  c 
   2  11 39 41.15 -11 42 14.2 16.33 17.89  29979  c 
   3  11 39 57.39 -11 52 23.9 17.24 18.41  29965  c 
   4  11 40  0.62 -12  1 51.6 16.57 17.56  29488  m 
   5  11 40  1.89 -12  2  6.2 16.79 17.91  29776  c 
   6  11 40  8.14 -11 57 35.5 17.68 18.40  30034  c 

     Group #  99   <z> = 0.0788 vel. disp. =   336.
   1  11 39 38.48 -11 33 55.5 16.73 17.89  23753  m 
   2  11 39 39.62 -11 33 52.0 16.19 18.51  23636  c 
   3  11 40 20.00 -11 38  7.2 17.36 18.84  23289  c 
   4  11 40 42.46 -11 33  2.8 17.00 18.38  23075  b 
   5  11 40 49.04 -11 25 59.9 16.35 17.74  23041  m 
   6  11 40 49.16 -11 25 44.7 16.27 17.57  22798  c 

     Group # 100   <z> = 0.1094 vel. disp. =   252.
   1  11 40 55.38 -11 27 20.0 17.42 18.11  32806  m 
   2  11 40 57.89 -11 27  8.5 16.58 17.80  32554  c 
   3  11 41  7.91 -11 24 47.3 16.76 17.98  32198  c 
   4  11 41 10.28 -11 24  9.9 17.37 18.16  32226  m 

     Group # 101   <z> = 0.1217 vel. disp. =     0.
   1  11 42 40.55 -11 53 45.0 16.87 17.88  36052  c 
   2  11 42 56.71 -11 54  4.6 16.79 17.86  36114  c 
   3  11 42 59.64 -11 54  1.2 16.51 17.55  36157  m 

     Group # 102   <z> = 0.0888 vel. disp. =     0.
   1  11 43 23.10 -11 52 14.0 17.36 18.22  26230  c 
   2  11 43 28.43 -12  2 51.9 17.52 18.35  26260  b 
   3  11 43 31.14 -12  3  8.2 17.45 18.62  26259  m 

     Group # 103   <z> = 0.1301 vel. disp. =   234.
   1  11 43 32.97 -11 31 33.0 17.31 18.32  38624  c 
   2  11 43 45.14 -11 38 22.0 17.58 18.25  38236  c 
   3  11 43 51.70 -11 40 46.6 16.87 17.96  38900  c 
   4  11 43 58.05 -11 39 54.4 16.96 18.02  38886  c 
   5  11 44 18.04 -11 33 22.7 16.56 17.69  38531  c 

     Group # 104   <z> = 0.0758 vel. disp. =   181.
   1  11 44 16.11 -11 29 27.0 15.88 17.14  22156  c 
   2  11 44 57.57 -11 33 18.7 16.71 17.83  22571  c 
   3  11 44 59.27 -11 26 19.5 16.43 17.86  22384  c 

     Group # 105   <z> = 0.1029 vel. disp. =   151.
   1  11 44 56.93 -12 10  3.0 17.29 18.73  30614  b 
   2  11 45 16.63 -12  8 31.1 17.49 18.44  30536  c 
   3  11 45 16.72 -12  9 44.2 17.16 18.47  30371  b 
   4  11 45 20.39 -12  9 54.7 16.06 17.42  30134  m 
   5  11 45 53.12 -12 14 10.5 15.84 17.22  30598  c 
   6  11 46  1.66 -12 13 57.6 17.09 18.11  30466  b 
   7  11 46  8.79 -12 20 17.4 17.62 18.66  30658  b 

     Group # 106   <z> = 0.0998 vel. disp. =   224.
   1  11 46 37.19 -12 14 29.9 16.32 18.08  29422  c 
   2  11 46 38.95 -12  7 35.8 17.41 18.71  29838  b 
   3  11 46 41.53 -12 14 15.8 17.10 18.26  29369  c 

     Group # 107   <z> = 0.1141 vel. disp. =   190.
   1  11 49 27.11 -11 53  7.0 17.44 19.02  34029  b 
   2  11 49 55.81 -11 50 31.1 16.52 17.68  33852  c 
   3  11 49 55.81 -11 49 25.0 17.21 18.05  33521  c 
   4  11 49 58.28 -11 48 27.4 16.93 17.78  33958  c 

     Group # 108   <z> = 0.1026 vel. disp. =   183.
   1  11 51 13.55 -12  1 29.7 17.20 18.06  30465  c 
   2  11 51 53.66 -12  2 42.5 16.42 18.01  30591  c 
   3  11 52  1.11 -12  3 26.8 17.56 18.50  30173  c 

     Group # 109   <z> = 0.1335 vel. disp. =   134.
   1  11 53  4.88 -12 12 16.6 17.10 18.09  39539  c 
   2  11 53 41.46 -12 12 13.8 16.94 18.05  39848  c 
   3  11 53 42.42 -12 21  2.4 16.95 18.11  39570  c 

     Group # 110   <z> = 0.1332 vel. disp. =   199.
   1  11 54  4.03 -12 36 17.8 17.41 18.60  39510  c 
   2  11 54 38.42 -12 31 36.8 17.50 18.35  39934  c 
   3  11 54 40.15 -12 30 23.8 16.81 17.73  39753  c 
   4  11 54 45.45 -12 33 12.9 16.27 17.77  39387  c 
   5  11 54 56.37 -12 36 19.5 17.21 18.27  39292  c 
   6  11 55  8.52 -12 35 14.6 17.28 18.23  39631  c 

     Group # 111   <z> = 0.0753 vel. disp. =   138.
   1  11 54 46.47 -12 19 43.8 15.92 17.25  22147  c 
   2  11 54 58.71 -12 10 18.8 16.61 17.39  22115  c 
   3  11 55  8.81 -12  7 29.8 16.95 18.01  22416  c 

     Group # 112   <z> = 0.0844 vel. disp. =   186.
   1  11 54 52.33 -11 30 11.0 16.56 17.47  25017  c 
   2  11 55 13.77 -11 41 52.0 16.58 17.56  25019  b 
   3  11 55 17.75 -11 33 14.7 16.02 18.37  25139  b 
   4  11 55 20.30 -11 38 58.2 17.57 18.26  24645  c 

     Group # 113   <z> = 0.0849 vel. disp. =   191.
   1  11 58 18.63 -11 23 50.2 17.08 18.04  24863  m 
   2  11 58 19.06 -11 24 23.1 16.66 17.55  25131  c 
   3  11 58 21.05 -11 24 22.1 17.23 18.06  25298  m 

     Group # 114   <z> = 0.1320 vel. disp. =   264.
   1  11 58 35.09 -12 12 30.0 17.05 18.18  39356  b 
   2  11 58 45.43 -12  2 52.5 17.59 18.44  38773  b 
   3  11 58 46.95 -12  6 32.6 17.28 17.95  39472  c 
   4  11 59 20.66 -12 10  8.8 16.91 17.93  39272  c 

     Group # 115   <z> = 0.1069 vel. disp. =    27.
   1  11 59 41.40 -12 40 51.6 17.11 17.85  31730  c 
   2  11 59 43.21 -12 41 46.5 16.52 17.60  31730  c 
   3  11 59 44.00 -12 41 45.0 17.16 18.16  31592  m 

     Group # 116   <z> = 0.0725 vel. disp. =   263.
   1  12  0 11.88 -12 30  0.5 17.05 18.34  21417  c 
   2  12  0 30.06 -12 35 40.7 15.24 16.67  21331  m 
   3  12  0 32.38 -12 35 24.0 16.59 17.44  21440  c 
   4  12  0 42.87 -12 39 29.1 17.48 18.77  20931  c 
   5  12  1  0.13 -12 39  0.7 16.32 18.25  21741  c 

     Group # 117   <z> = 0.0746 vel. disp. =    59.
   1  12  0 41.00 -12 18 14.0 15.77 17.07  21929  c 
   2  12  0 56.86 -12 21 50.4 17.01 17.88  22002  c 
   3  12  1  1.66 -12 19 47.0 16.75 17.99  22119  b 

     Group # 118   <z> = 0.1067 vel. disp. =     0.
   1  12  2 39.98 -12 24  2.5 17.26 18.32  31660  m 
   2  12  2 40.26 -12 24 16.5 17.39 18.50  31655  c 
   3  12  2 45.25 -12 24 11.7 17.66 18.59  31563  c 

     Group # 119   <z> = 0.0741 vel. disp. =   128.
   1  12  3  6.40 -12 30 47.7 16.60 17.72  21865  m 
   2  12  3  7.03 -12 29 58.9 16.95 18.14  21932  c 
   3  12  3  8.11 -12 34 28.9 17.55 19.02  21976  b 
   4  12  3  8.43 -12 33 43.6 15.44 17.19  22017  m 
   5  12  3  9.34 -12 35 41.8 17.34 18.60  21613  c 
   6  12  3 13.23 -12 34 14.8 15.77 17.07  21734  c 

     Group # 120   <z> = 0.1187 vel. disp. =    64.
   1  12  5 45.89 -11 40 33.2 16.49 18.31  35088  c 
   2  12  6 14.22 -11 42 22.4 17.57 18.75  35183  e 
   3  12  6 24.65 -11 39 35.9 17.64 18.54  35169  c 
   4  12  6 40.08 -11 38  9.0 17.42 18.89  35322  e 
   5  12  7  9.81 -11 36 27.7 17.38 18.42  35328  c 

     Group # 121   <z> = 0.1047 vel. disp. =   297.
   1  12  9 30.08 -11 45 52.3 17.31 18.91  31403  b 
   2  12  9 37.22 -11 43 10.3 16.89 18.09  30666  c 
   3  12  9 49.09 -11 49 52.9 16.16 17.74  31243  c 
   4  12  9 57.14 -11 50 27.8 16.92 18.10  30877  c 

     Group # 122   <z> = 0.0800 vel. disp. =   130.
   1  12 11 27.52 -12 37 51.1 16.37 17.40  23462  c 
   2  12 11 44.78 -12 40 43.7 15.08 16.93  23795  c 
   3  12 12  5.86 -12 41 24.5 17.18 18.21  23540  b 
   4  12 12 28.03 -12 39 22.4 17.42 18.36  23735  c 
   5  12 12 38.08 -12 40 27.3 16.77 17.55  23406  b 
   6  12 12 44.87 -12 38 48.7 15.63 17.08  23786  b 
   7  12 12 46.34 -12 39 11.2 16.65 17.65  23591  m 

     Group # 123   <z> = 0.1339 vel. disp. =   267.
   1  12 12 50.87 -12 33 16.4 17.28 18.78  40157  c 
   2  12 12 51.56 -12 42 22.3 17.61 18.97  39600  b 
   3  12 13 16.21 -12 34 45.7 16.86 18.04  39635  c 

     Group # 124   <z> = 0.0668 vel. disp. =    93.
   1  12 13 49.08 -12 14 25.8 17.54 18.94  19543  b 
   2  12 13 51.95 -12 22 59.3 15.72 17.71  19786  b 
   3  12 14 14.94 -12 29 33.8 17.14 18.20  19690  b 

     Group # 125   <z> = 0.0686 vel. disp. =   201.
   1  12 15 41.48 -12 26 12.4 17.04 17.82  20384  c 
   2  12 15 53.11 -12 32 17.6 17.36 18.08  20052  e 
   3  12 16 28.98 -12 28 10.8 17.68 18.65  19918  b 
   4  12 17  3.72 -12 28 37.8 17.31 18.35  20251  b 
   5  12 17 22.20 -12 37 55.5 16.19 17.13  20461  c 

     Group # 126   <z> = 0.0658 vel. disp. =    26.
   1  12 16 50.34 -11 17 51.8 17.22 18.19  19291  c 
   2  12 16 56.10 -11 21  6.8 17.27 18.72  19443  m 
   3  12 16 57.56 -11 21 31.2 16.11 17.46  19352  b 

     Group # 127   <z> = 0.0943 vel. disp. =    30.
   1  12 18 41.68 -11 45 36.8 16.04 16.93  27842  c 
   2  12 18 43.45 -11 44 24.2 17.13 17.74  28003  c 
   3  12 18 48.53 -11 43 14.7 17.19 17.94  27919  e 

     Group # 128   <z> = 0.0724 vel. disp. =   186.
   1  12 20  9.78 -12 41 39.4 17.06 17.82  21611  c 
   2  12 20 38.59 -12 40 21.0 16.31 17.04  21170  c 
   3  12 20 41.58 -12 42 17.8 17.60 18.75  21409  b 
   4  12 20 45.29 -12 42 38.8 16.70 17.41  21174  b 

     Group # 129   <z> = 0.0958 vel. disp. =    26.
   1  12 21 17.35 -11 50  8.3 17.39 18.30  28434  b 
   2  12 21 43.08 -11 50 45.2 15.86 17.07  28282  m 
   3  12 21 43.60 -11 50 33.5 16.84 17.69  28393  c 

     Group # 130   <z> = 0.1361 vel. disp. =    16.
   1  12 27 51.37 -12 18 36.3 17.76 19.35  40370  b 
   2  12 28 18.66 -12 20 20.9 17.68 19.03  40495  c 
   3  12 28 30.99 -12 16 36.4 17.51 18.94  40516  b 

     Group # 131   <z> = 0.1033 vel. disp. =   196.
   1  12 28 50.04 -11 58  6.3 16.55 17.73  30589  c 
   2  12 29  7.24 -12  0  1.2 16.28 17.73  30454  c 
   3  12 29 15.87 -12  0 27.0 17.66 18.54  30463  c 
   4  12 29 24.13 -12  4 10.8 17.77 19.06  30942  c 

     Group # 132   <z> = 0.0713 vel. disp. =   409.
   1  12 30 23.60 -12  4 31.5 16.21 18.25  21168  c 
   2  12 30 33.05 -12  1 13.0 16.81 18.12  20804  c 
   3  12 30 47.35 -11 57  5.4 17.00 18.27  20553  c 
   4  12 31  0.34 -12  4 15.7 16.73 18.37  21573  c 

     Group # 133   <z> = 0.0980 vel. disp. =   205.
   1  12 30 38.62 -11 43 44.8 16.25 17.75  29144  c 
   2  12 30 49.78 -11 38 48.9 16.44 17.78  29277  c 
   3  12 31  8.58 -11 43 15.3 16.43 17.82  28952  e 
   4  12 31  9.38 -11 44 17.2 16.02 17.56  28733  c 

     Group # 134   <z> = 0.1480 vel. disp. =    95.
   1  12 32  4.09 -12 32 12.7 17.40 18.28  43905  e 
   2  12 32  5.74 -12 31 34.2 16.52 17.72  44031  m 
   3  12 32  6.61 -12 33 17.4 17.26 18.49  44172  c 

     Group # 135   <z> = 0.1456 vel. disp. =   447.
   1  12 32 11.31 -11 49 17.4 17.47 18.99  42777  c 
   2  12 32 16.46 -11 56 47.6 17.46 18.53  43812  b 
   3  12 32 19.29 -11 49 44.7 17.51 18.65  43284  b 

     Group # 136   <z> = 0.0979 vel. disp. =   140.
   1  12 32  0.76 -11 57 11.8 17.20 18.21  28893  c 
   2  12 32 29.77 -11 59 19.2 17.12 18.38  28922  c 
   3  12 33  1.76 -11 59  7.7 16.94 18.05  29202  c 

     Group # 137   <z> = 0.0988 vel. disp. =   177.
   1  12 35 53.92 -11 44 20.6 16.15 17.78  29229  b 
   2  12 35 55.20 -11 43 29.6 17.17 18.50  29505  m 
   3  12 35 59.11 -11 44 30.3 17.21 18.26  29097  c 

     Group # 138   <z> = 0.1373 vel. disp. =   106.
   1  12 37 15.26 -12 22 39.1 17.45 18.82  40926  b 
   2  12 37 23.09 -12 22 15.7 17.51 18.48  40896  c 
   3  12 37 25.00 -12 23 12.5 16.94 18.28  40665  b 

     Group # 139   <z> = 0.0973 vel. disp. =   327.
   1  12 37 27.38 -12 11 25.7 15.74 17.23  28350  c 
   2  12 37 35.09 -12 15 26.5 17.79 18.84  28934  c 
   3  12 37 36.07 -12  9 41.6 16.76 18.43  29328  c 
   4  12 37 49.32 -12 13  2.7 16.75 17.99  28936  c 
   5  12 37 50.13 -12 12 36.2 15.49 17.21  28640  m 

     Group # 140   <z> = 0.1381 vel. disp. =   122.
   1  12 37 59.96 -11 52  3.8 17.73 18.55  40867  c 
   2  12 38  4.67 -11 44 21.3 17.79 18.87  41124  b 
   3  12 38 24.29 -11 43 32.6 17.34 18.48  41157  c 

     Group # 141   <z> = 0.0979 vel. disp. =   310.
   1  12 38  7.62 -11 54 25.2 17.78 19.33  28469  c 
   2  12 38 12.94 -11 51  3.4 15.98 17.55  28828  c 
   3  12 38 23.52 -12  0 52.1 16.42 17.69  29143  c 
   4  12 38 24.66 -11 56  3.9 17.26 18.54  29295  c 
   5  12 38 56.89 -11 58 28.2 17.18 18.26  29259  c 

     Group # 142   <z> = 0.0965 vel. disp. =   279.
   1  12 39 48.10 -11 55 32.0 17.10 18.06  28602  c 
   2  12 39 50.72 -12  3 58.8 17.43 18.45  28114  c 
   3  12 40 13.71 -11 53 20.2 17.79 18.60  28412  c 
   4  12 40 16.07 -11 48 52.5 17.37 18.46  28328  e 
   5  12 40 34.79 -11 57 27.9 17.01 18.04  28789  m 
   6  12 40 35.08 -11 57 16.8 16.83 17.50  28684  m 
   7  12 40 35.66 -12  0 59.3 16.59 17.50  28552  c 
   8  12 40 35.84 -11 53  0.2 17.32 18.03  28060  b 
   9  12 40 36.11 -11 57 34.2 16.34 17.36  28878  c 
  10  12 40 38.69 -11 55 17.8 16.89 18.23  29118  c 
  11  12 40 42.00 -12  5 33.7 17.08 18.16  28854  e 
  12  12 40 45.23 -11 49  9.7 15.76 16.77  28529  c 

     Group # 143   <z> = 0.0970 vel. disp. =   109.
   1  12 41 22.96 -12 13 36.7 16.99 17.90  28710  c 
   2  12 41 39.93 -12  7 47.2 17.10 17.86  28881  c 
   3  12 41 49.96 -12  8  1.2 16.40 17.50  28603  c 

     Group # 144   <z> = 0.0964 vel. disp. =   370.
   1  12 41  8.94 -11 37 55.2 17.53 18.52  28487  c 
   2  12 41 21.90 -11 36 32.9 15.24 17.21  28993  c 
   3  12 41 29.50 -11 41 41.7 17.34 18.18  28858  c 
   4  12 41 45.64 -11 43 43.1 16.23 17.35  29109  c 
   5  12 41 47.16 -11 44  0.3 16.60 17.36  29227  m 
   6  12 41 58.34 -11 41  2.9 17.25 18.23  28960  c 
   7  12 42  0.55 -11 43 54.9 16.50 17.34  28551  c 
   8  12 42  4.57 -11 48 29.6 16.94 17.76  28696  m 
   9  12 42  5.75 -11 44 52.0 17.56 18.39  27938  c 
  10  12 42  7.46 -11 48 56.8 17.57 18.38  28647  c 
  11  12 42 11.60 -11 32 13.5 17.58 18.15  28252  c 
  12  12 42 17.99 -11 38 52.4 16.78 17.86  28984  c 
  13  12 42 27.72 -11 50 18.6 16.66 17.65  28182  c 
  14  12 42 30.18 -11 30 35.3 17.45 18.09  28579  c 
  15  12 42 34.29 -11 34 25.6 17.32 17.96  28100  c 
  16  12 42 34.38 -11 33 53.3 16.89 17.84  28025  m 
  17  12 42 35.21 -11 31 36.9 17.04 18.31  28152  b 
  18  12 42 43.75 -11 41 45.1 16.97 17.82  28113  c 

     Group # 145   <z> = 0.1382 vel. disp. =   325.
   1  12 41 42.04 -11 54 35.3 16.70 17.81  40901  c 
   2  12 42  2.59 -11 56 39.8 16.96 17.83  41470  c 
   3  12 42  2.84 -11 42 36.3 17.30 18.83  41049  m 
   4  12 42  2.88 -11 42 20.9 17.01 17.85  40996  c 
   5  12 42  3.42 -11 53  9.3 16.37 17.67  40790  c 
   6  12 42 12.98 -11 54 38.5 17.19 18.06  40760  c 
   7  12 42 44.83 -11 43 58.4 17.53 18.38  41774  c 

     Group # 146   <z> = 0.0478 vel. disp. =   334.
   1  12 42 22.78 -12 23 37.4 16.25 17.53  14026  c 
   2  12 42 32.56 -12 32 27.5 17.50 18.98  14339  b 
   3  12 42 36.08 -12 27 28.3 16.07 17.46  13626  b 

     Group # 147   <z> = 0.0971 vel. disp. =   264.
   1  12 43  4.97 -11 43 51.3 17.54 18.84  29038  e 
   2  12 43 10.70 -11 43 31.4 16.92 17.96  28747  c 
   3  12 43 49.62 -11 45 40.7 17.37 17.96  28951  c 
   4  12 44  3.68 -11 51 23.6 17.21 17.92  28368  c 

     Group # 148   <z> = 0.0499 vel. disp. =    80.
   1  12 43 10.70 -11 41 27.4 15.69 17.43  14759  b 
   2  12 43 59.20 -11 44  6.7 17.08 18.59  14588  b 
   3  12 44  1.10 -11 44 10.1 17.55 18.35  14554  m 

     Group # 149   <z> = 0.0487 vel. disp. =     0.
   1  12 43 56.30 -12 13 54.7 16.60 17.83  14261  c 
   2  12 44  5.08 -12 30  3.2 16.63 18.40  14302  c 
   3  12 44 25.58 -12 15 58.1 16.96 18.48  14254  b 

     Group # 150   <z> = 0.0491 vel. disp. =   376.
   1  12 45 21.55 -11 48 41.8 16.23 17.08  14355  c 
   2  12 45 36.21 -12  9  5.2 16.97 18.42  14057  m 
   3  12 45 38.90 -12  9 23.3 17.13 18.38  14156  b 
   4  12 45 48.82 -12  6 46.3 16.62 17.98  13607  b 
   5  12 45 50.77 -11 37 59.0 15.60 16.95  14658  c 
   6  12 45 55.71 -12 18 50.6 16.43 17.91  13949  b 
   7  12 45 56.46 -11 58 59.2 15.93 17.80  14248  b 
   8  12 45 59.58 -11 36 13.7 16.95 17.82  14534  c 
   9  12 46  2.76 -11 43 44.4 16.67 17.37  14545  c 
  10  12 46  9.35 -11 54  4.7 16.95 17.64  14434  c 
  11  12 46 13.46 -12 11 52.8 16.55 17.96  14150  c 
  12  12 46 23.97 -11 49  9.1 16.20 17.54  15000  m 
  13  12 46 27.29 -11 48 53.9 17.09 18.26  15071  c 
  14  12 46 42.67 -11 46 46.5 15.53 16.74  14771  c 
  15  12 47 12.92 -12 12 23.0 17.61 18.79  14075  b 

     Group # 151   <z> = 0.0969 vel. disp. =   237.
   1  12 46 12.98 -11 30 34.2 16.69 18.50  29034  c 
   2  12 46 28.76 -11 22 50.5 17.37 18.87  28608  b 
   3  12 46 41.19 -11 35 45.1 16.49 17.54  28532  c 

     Group # 152   <z> = 0.0853 vel. disp. =     0.
   1  12 46 29.21 -12 19 23.7 17.58 18.25  25207  b 
   2  12 46 30.27 -12 18 18.3 16.75 18.42  25261  b 
   3  12 46 34.20 -12 19  9.8 17.60 18.62  25217  b 

     Group # 153   <z> = 0.1091 vel. disp. =   277.
   1  12 47 59.55 -12 23 33.3 16.81 17.70  32485  c 
   2  12 48 13.83 -12 23  0.8 17.10 18.10  32620  b 
   3  12 48 40.59 -12 21 34.6 16.58 17.53  32018  c 

     Group # 154   <z> = 0.0492 vel. disp. =   162.
   1  12 47 43.34 -12 38 11.9 17.58 18.86  14430  e 
   2  12 47 46.10 -12 25  0.8 16.99 18.04  14601  b 
   3  12 47 51.87 -12 28 54.8 16.86 17.94  14319  b 
   4  12 48 32.13 -12 15 13.4 17.42 18.21  14509  m 
   5  12 48 34.21 -12 15 27.3 17.52 18.97  14562  b 
   6  12 49 19.89 -12 25  6.3 17.40 18.39  14106  b 

     Group # 155   <z> = 0.0974 vel. disp. =   197.
   1  12 49  9.53 -12 27  3.7 17.23 18.03  29063  c 
   2  12 49 11.33 -12 35 39.8 16.53 18.30  28898  c 
   3  12 49 35.54 -12 20 43.6 17.57 18.97  28611  b 

     Group # 156   <z> = 0.1028 vel. disp. =    67.
   1  12 50 22.76 -11 48 51.9 17.58 18.56  30368  m 
   2  12 50 23.55 -11 48 42.5 17.31 17.94  30500  m 
   3  12 50 24.92 -11 48 37.6 17.22 17.90  30575  c 

     Group # 157   <z> = 0.0980 vel. disp. =   276.
   1  12 50 18.09 -11 37 46.7 17.15 18.22  29493  c 
   2  12 50 22.13 -11 29 55.0 16.30 18.36  29105  c 
   3  12 50 28.69 -11 45 44.9 17.39 18.24  29136  c 
   4  12 50 37.45 -11 48 48.8 16.75 18.00  28665  b 
   5  12 50 48.98 -11 43 33.9 16.33 17.66  28665  c 
   6  12 50 58.18 -11 45 49.5 17.37 17.93  29298  c 
   7  12 51  3.47 -11 30 16.7 17.53 18.59  28763  c 
   8  12 51  6.35 -11 43 27.9 17.34 18.18  29235  c 

     Group # 158   <z> = 0.1420 vel. disp. =   197.
   1  12 52  1.13 -11 51  9.3 17.37 18.38  42025  c 
   2  12 52 18.45 -11 40 23.8 17.30 18.37  42171  c 
   3  12 52 20.21 -11 39 37.2 16.91 18.15  42489  m 

     Group # 159   <z> = 0.0599 vel. disp. =   221.
   1  12 52 30.78 -12  6 38.1 16.48 17.98  17593  c 
   2  12 52 40.08 -12 17  5.6 17.57 18.28  17903  c 
   3  12 52 41.25 -12 37 47.8 16.48 17.88  17750  c 
   4  12 52 47.14 -12 17 32.8 16.76 17.86  17312  c 
   5  12 52 48.91 -12 10 33.3 17.72 19.03  17901  c 
   6  12 52 49.34 -12 28 31.4 16.02 17.92  17584  c 
   7  12 52 50.01 -12 32 16.0 16.06 17.26  17547  c 
   8  12 52 56.24 -12 18 33.5 16.73 17.78  17600  c 
   9  12 52 59.81 -12 14 43.9 17.03 17.99  18172  c 
  10  12 53  4.41 -12 22 19.5 16.82 18.85  17502  m 
  11  12 53  5.26 -12 14 55.1 16.68 17.69  17620  c 
  12  12 53  7.15 -12 21  8.6 16.37 17.32  17714  c 
  13  12 53  7.59 -12 22 17.5 15.59 17.16  17488  c 
  14  12 53  8.76 -12 26 58.5 17.03 17.81  17906  c 
  15  12 53  9.22 -12 28 35.1 16.19 18.32  17750  c 
  16  12 53 23.36 -12 27  0.8 16.81 17.71  17544  c 
  17  12 53 34.55 -12 29 37.5 16.17 17.51  17150  b 
  18  12 53 36.32 -12 16 27.4 15.77 17.86  17356  b 
  19  12 53 52.98 -12 12 38.6 17.30 18.39  17376  c 

     Group # 160   <z> = 0.0986 vel. disp. =   286.
   1  12 52 56.87 -12 36 48.2 16.49 17.37  28691  c 
   2  12 53  9.27 -12 31 27.7 16.28 17.97  29394  c 
   3  12 53 17.24 -11 55  9.9 17.21 18.22  29218  c 
   4  12 53 19.24 -11 56 39.3 16.54 17.72  29222  c 
   5  12 53 24.65 -12  3 46.3 16.01 17.47  29249  c 
   6  12 53 28.21 -12 23 38.5 17.16 18.26  29617  c 
   7  12 53 34.97 -12 37 24.3 16.40 17.74  29094  b 
   8  12 53 39.76 -12  7 54.8 16.62 17.89  29418  c 
   9  12 53 44.38 -12 13 44.1 17.61 18.63  28709  b 
  10  12 53 46.27 -12 18 56.9 16.89 18.34  29064  c 
  11  12 53 54.34 -12 20 40.9 17.13 18.58  29772  c 
  12  12 54 10.17 -12 29 44.8 16.23 18.16  29398  c 

     Group # 161   <z> = 0.1141 vel. disp. =   180.
   1  12 55 26.57 -11 52 39.2 17.67 18.75  33835  b 
   2  12 55 27.61 -11 53  2.2 17.28 18.13  34141  m 
   3  12 55 28.09 -11 52 51.7 17.59 18.41  33942  m 
   4  12 55 29.41 -11 53  4.0 17.35 18.74  33629  m 

     Group # 162   <z> = 0.1114 vel. disp. =   160.
   1  12 55 31.26 -11 20 40.2 16.84 18.77  32903  c 
   2  12 55 31.73 -11 20 47.9 17.51 18.66  33033  m 
   3  12 55 37.03 -11 19 57.3 16.77 17.77  33282  c 

     Group # 163   <z> = 0.0990 vel. disp. =   553.
   1  12 54 59.44 -12 17 42.9 17.45 18.92  29792  c 
   2  12 55 43.84 -12 15 53.7 17.55 18.73  30263  b 
   3  12 55 44.22 -12  8 39.7 16.23 18.00  28778  c 
   4  12 56  0.39 -12  7 41.0 17.32 18.14  28622  c 
   5  12 56  8.66 -12 15 56.1 17.62 18.83  29075  c 
   6  12 56 10.24 -12 16 47.7 16.98 17.84  30103  c 
   7  12 56 10.47 -12 17  8.8 16.16 17.34  29918  m 
   8  12 56 11.87 -12 17 50.1 16.78 17.88  29105  c 
   9  12 56 12.74 -12 14 52.9 17.68 18.50  29597  c 
  10  12 56 26.43 -12 18 14.2 17.43 18.52  28826  c 
  11  12 56 26.43 -12 17 32.6 15.38 16.95  28645  m 

     Group # 164   <z> = 0.0983 vel. disp. =   202.
   1  12 57 16.11 -11 40 43.9 17.61 19.04  29158  c 
   2  12 57 32.89 -11 49 44.7 17.35 18.66  28932  m 
   3  12 57 32.93 -11 50 35.3 16.92 17.88  28991  c 
   4  12 57 44.43 -11 48  2.6 17.09 18.07  29454  c 

     Group # 165   <z> = 0.0488 vel. disp. =    75.
   1  12 59 24.51 -12 26 21.9 17.11 18.56  14084  b 
   2  12 59 39.51 -12 29  1.7 16.72 18.29  14306  c 
   3  12 59 47.71 -12 31 51.8 16.38 17.59  14360  c 
   4  13  0  1.27 -12 29  0.5 15.50 16.99  14414  m 
   5  13  0  2.03 -12 29 40.2 17.01 17.95  14321  c 
   6  13  0  7.07 -12 37 12.4 15.77 17.88  14233  c 
   7  13  0 20.27 -12 28 59.4 16.52 17.68  14340  c 
   8  13  0 34.79 -12 37 14.7 16.98 17.78  14394  c 

     Group # 166   <z> = 0.1401 vel. disp. =   333.
   1  13  1 22.10 -11 41 39.5 17.71 18.38  41286  c 
   2  13  1 23.24 -11 42 53.1 16.16 17.77  41571  c 
   3  13  1 27.99 -11 41 34.4 17.44 18.18  41643  c 
   4  13  1 41.63 -11 43 10.6 17.25 18.48  42212  c 

     Group # 167   <z> = 0.0471 vel. disp. =     0.
   1  13  1 54.97 -11 45  1.5 15.83 17.19  13751  c 
   2  13  2 10.59 -11 34  6.9 17.13 18.13  13775  b 
   3  13  2 14.42 -11 26 21.7 17.15 18.34  13871  b 

     Group # 168   <z> = 0.0633 vel. disp. =    78.
   1  13  1 56.49 -12 10 39.7 16.47 18.52  18533  c 
   2  13  2 14.11 -12  9 34.7 16.25 17.36  18705  c 
   3  13  2 20.83 -12 11 36.5 17.23 18.30  18736  b 

     Group # 169   <z> = 0.0641 vel. disp. =   241.
   1  13  2 13.81 -11 35 36.6 17.10 17.85  19190  c 
   2  13  2 15.99 -11 34  5.0 16.58 18.13  18588  m 
   3  13  2 18.86 -11 34  4.1 16.82 17.81  18989  c 
   4  13  2 28.08 -11 38 54.9 16.27 18.02  18742  b 

     Group # 170   <z> = 0.1101 vel. disp. =     0.
   1  13  2 36.40 -11 25 54.2 17.43 18.30  32671  c 
   2  13  2 53.50 -11 25 15.3 16.23 17.65  32708  c 
   3  13  3 17.04 -11 28 19.3 16.35 17.32  32700  c 

     Group # 171   <z> = 0.1385 vel. disp. =   136.
   1  13  5  0.70 -12 23  8.6 17.35 18.11  41078  b 
   2  13  5  5.12 -12 32 22.2 17.64 18.35  41215  c 
   3  13  5 43.41 -12 31 30.3 17.07 17.98  41088  c 
   4  13  6  4.69 -12 33 34.0 17.31 18.46  41450  c 

     Group # 172   <z> = 0.1076 vel. disp. =   240.
   1  13  6  1.29 -12 13 13.5 17.65 18.42  31634  b 
   2  13  6  3.27 -12  7 41.5 17.18 18.03  31760  c 
   3  13  6  9.12 -12  5 49.7 16.86 17.66  31821  c 
   4  13  6 17.43 -12 18 44.9 17.60 18.47  32245  b 
   5  13  6 18.95 -12 10 59.4 16.44 18.49  31811  c 
   6  13  6 32.51 -12 24 43.9 17.66 18.35  32302  c 

     Group # 173   <z> = 0.0478 vel. disp. =    63.
   1  13  8  7.33 -12 18 58.2 15.50 16.75  14134  b 
   2  13  8 12.49 -12 11 28.3 15.52 17.53  14005  c 
   3  13  8 13.00 -12  2 27.1 15.55 16.63  13866  c 
   4  13  8 28.01 -12  6 43.3 17.63 18.16  13974  c 
   5  13  8 29.55 -11 57 18.9 17.23 18.26  14026  b 

     Group # 174   <z> = 0.0958 vel. disp. =   256.
   1  13 12 40.57 -11 26 20.9 17.45 18.09  28158  b 
   2  13 12 44.29 -11 22 17.6 15.71 16.93  28319  c 
   3  13 13  3.91 -11 22 26.2 16.42 17.45  28594  c 
   4  13 13 42.05 -11 22 24.1 17.07 18.18  28187  c 
   5  13 14 12.40 -11 24 10.5 17.64 18.84  28556  b 
   6  13 14 23.49 -11 28 34.2 16.86 18.00  28264  b 
   7  13 14 33.91 -11 28 47.9 17.15 18.42  28979  b 
   8  13 14 37.59 -11 31 38.4 16.65 17.64  28149  c 

     Group # 175   <z> = 0.0964 vel. disp. =    52.
   1  13 15  5.13 -11 42 13.5 16.93 17.88  28540  c 
   2  13 15  8.61 -11 44 30.5 17.17 18.88  28514  c 
   3  13 15 16.47 -11 45 24.7 17.63 18.40  28687  b 

     Group # 176   <z> = 0.1008 vel. disp. =   166.
   1  13 18 24.47 -12 19 51.5 17.18 18.62  29773  b 
   2  13 18 28.01 -12 19 20.3 15.69 17.13  29802  c 
   3  13 18 59.32 -12 18  8.4 17.57 18.64  30128  c 

     Group # 177   <z> = 0.0944 vel. disp. =   257.
   1  13 23 54.01 -12  1  0.1 17.36 18.33  28168  c 
   2  13 24  2.19 -11 58  8.8 16.98 18.14  27706  b 
   3  13 24  4.92 -12  0 29.4 17.48 18.55  28284  c 
   4  13 24  9.51 -12  3 60.0 17.02 18.66  27756  b 

     Group # 178   <z> = 0.0959 vel. disp. =    59.
   1  13 24 43.87 -12 20 34.8 15.91 17.68  28475  e 
   2  13 24 46.69 -12 16 50.1 15.58 16.96  28341  c 
   3  13 24 48.75 -12 14 12.2 17.24 18.89  28532  c 

     Group # 179   <z> = 0.0945 vel. disp. =   309.
   1  13 24 54.58 -12 35 34.4 17.26 18.77  28137  c 
   2  13 24 56.96 -12 35 34.0 16.87 17.86  28311  m 
   3  13 25  0.28 -12 29 47.5 17.02 18.44  28433  e 
   4  13 25 31.58 -12 33 57.5 16.54 17.69  27466  m 
   5  13 25 33.36 -12 33 44.7 17.53 18.47  27910  c 
   6  13 25 41.12 -12 41 15.9 16.97 18.67  27906  c 

     Group # 180   <z> = 0.0566 vel. disp. =    89.
   1  13 26 30.96 -11 55  8.0 16.05 17.85  16532  c 
   2  13 26 32.04 -11 56 31.5 17.42 18.36  16757  c 
   3  13 26 36.00 -11 53  4.9 16.09 17.48  16703  c 

     Group # 181   <z> = 0.1263 vel. disp. =   191.
   1  13 26 52.78 -12 37 25.4 17.20 18.44  37350  c 
   2  13 26 56.36 -12 39 57.1 17.04 18.18  37802  m 
   3  13 26 57.84 -12 39 24.4 17.49 18.46  37522  b 

     Group # 182   <z> = 0.0960 vel. disp. =   266.
   1  13 27 53.18 -12 29  8.2 17.35 18.40  27959  c 
   2  13 27 55.30 -12 32 11.6 17.60 18.50  28641  m 
   3  13 27 56.81 -12 31 26.8 17.42 18.48  28450  c 
   4  13 27 57.95 -12 28 57.2 16.36 17.57  28572  c 
   5  13 28  9.90 -12 31 56.9 17.27 18.55  28715  c 

     Group # 183   <z> = 0.0706 vel. disp. =   155.
   1  13 28  0.08 -11 52 30.0 17.02 18.31  20834  c 
   2  13 28 17.02 -11 44 23.3 17.02 18.50  20703  b 
   3  13 28 33.36 -11 48  7.2 17.56 18.29  21061  c 

     Group # 184   <z> = 0.0792 vel. disp. =    84.
   1  13 29 11.27 -11 22 31.1 16.11 17.06  23522  c 
   2  13 29 20.14 -11 21 56.4 17.48 18.53  23298  c 
   3  13 29 34.98 -11 23 20.0 16.42 17.45  23463  c 

     Group # 185   <z> = 0.0783 vel. disp. =   203.
   1  13 29 10.84 -12  7 10.8 16.97 18.53  23052  b 
   2  13 29 27.11 -12  1 17.8 15.75 16.76  23375  c 
   3  13 29 31.35 -12  0 33.0 16.56 17.54  23412  c 
   4  13 29 32.23 -12  2 53.6 17.04 17.83  22858  c 
   5  13 30  2.50 -11 54 18.7 17.59 18.26  23184  c 

     Group # 186   <z> = 0.0620 vel. disp. =   134.
   1  13 29 52.35 -12 28 53.7 17.50 18.36  18278  b 
   2  13 29 55.57 -12 28 43.2 17.14 18.14  18468  m 
   3  13 30 10.05 -12 35 13.2 16.19 18.38  18152  e 

     Group # 187   <z> = 0.0931 vel. disp. =   324.
   1  13 30 41.98 -11 20 11.9 16.88 17.66  27973  c 
   2  13 30 47.99 -11 18 17.9 17.24 18.50  27596  c 
   3  13 30 50.73 -11 18 36.3 17.14 17.84  27250  m 

     Group # 188   <z> = 0.1020 vel. disp. =    83.
   1  13 31  8.34 -12 15 10.6 17.51 18.30  30258  c 
   2  13 31 36.96 -12 11  3.5 16.32 17.30  30291  c 
   3  13 31 47.98 -12 11  3.1 16.70 17.84  30272  c 
   4  13 31 48.02 -12 10 36.1 16.67 17.42  30144  m 
   5  13 32 18.39 -12  2 31.4 17.28 17.87  30471  c 

     Group # 189   <z> = 0.0587 vel. disp. =   449.
   1  13 31 34.62 -11 46 47.9 15.87 17.16  16666  m 
   2  13 31 35.83 -11 47  4.8 16.36 17.41  16644  c 
   3  13 31 42.01 -12  2 12.4 16.44 17.11  17633  c 
   4  13 31 43.54 -11 42 20.5 16.70 17.53  17752  b 
   5  13 31 50.90 -11 58 34.5 15.85 17.49  17270  b 
   6  13 31 51.26 -12  3 20.6 16.09 17.61  16956  b 
   7  13 31 59.08 -11 48 40.6 15.38 16.74  18341  m 
   8  13 32  0.20 -11 48 11.7 16.35 17.19  17882  c 
   9  13 32  4.57 -11 40 25.6 17.33 18.84  17525  c 
  10  13 32  8.42 -11 54 42.5 16.26 17.33  17652  c 
  11  13 32  9.40 -11 43 49.6 16.86 17.89  17113  c 
  12  13 32 11.16 -11 37  1.6 16.24 17.46  17353  c 
  13  13 32 12.09 -11 43 24.7 17.73 18.38  16711  m 
  14  13 32 13.16 -11 36 54.2 17.00 17.52  17336  m 
  15  13 32 13.71 -11 34 38.2 17.28 18.51  17078  c 
  16  13 32 18.65 -11 40  6.2 16.88 18.04  16665  c 
  17  13 32 52.32 -11 38 16.9 17.01 17.64  17263  b 

     Group # 190   <z> = 0.0593 vel. disp. =   186.
   1  13 31 52.17 -12 41 25.0 16.54 17.48  17178  c 
   2  13 32  0.52 -12 32 43.5 17.17 18.41  17673  m 
   3  13 32  0.89 -12 32  5.1 16.83 17.67  17398  c 
   4  13 32  4.71 -12 33 49.6 16.71 17.84  17752  m 
   5  13 32  5.76 -12 33 52.7 16.56 17.33  17415  c 
   6  13 32 39.84 -12 31 28.4 16.24 17.04  17400  b 

     Group # 191   <z> = 0.0943 vel. disp. =   181.
   1  13 33 22.90 -12 36 48.9 17.39 18.90  28138  b 
   2  13 33 46.82 -12 33 14.5 16.93 18.30  27897  e 
   3  13 34  1.58 -12 33  3.8 17.39 19.00  27800  c 
   4  13 34  2.83 -12 33  5.9 17.30 17.83  27770  m 
   5  13 34  5.59 -12 34 47.6 17.11 18.14  28245  c 

     Group # 192   <z> = 0.0540 vel. disp. =    30.
   1  13 34 24.11 -12 25  3.1 16.95 18.38  15974  b 
   2  13 34 47.35 -12 22  8.5 17.06 17.78  15905  m 
   3  13 34 47.80 -12 22 28.4 15.68 17.90  15932  b 
   4  13 35  0.77 -12 29 46.9 16.64 18.72  16020  b 
   5  13 35 21.64 -12 18 37.7 16.06 17.69  15847  b 
   6  13 36 11.86 -12 15 45.0 17.05 17.96  15806  c 
   7  13 36 13.25 -12 21  8.6 15.55 17.28  15846  b 

     Group # 193   <z> = 0.1219 vel. disp. =   398.
   1  13 35  9.50 -12 11 37.2 17.62 18.22  35894  c 
   2  13 35 26.69 -12 13 49.2 17.56 18.54  36068  b 
   3  13 35 38.22 -12 11  6.7 17.12 18.06  36751  b 

     Group # 194   <z> = 0.0946 vel. disp. =   167.
   1  13 34 52.06 -12 33 43.3 16.87 17.80  28252  c 
   2  13 34 53.55 -12 29 56.1 17.59 18.29  27648  c 
   3  13 35 25.35 -12 34 44.9 16.52 18.07  28174  c 
   4  13 35 46.14 -12 34 23.9 17.47 18.73  28127  c 
   5  13 35 50.53 -12 31 31.4 16.09 17.84  28043  b 
   6  13 35 58.99 -12 30 44.9 17.65 18.50  28162  c 
   7  13 36 32.11 -12 28 16.9 17.54 18.32  27927  b 
   8  13 36 41.62 -12 37 37.9 16.55 17.34  28202  c 

     Group # 195   <z> = 0.0532 vel. disp. =   290.
   1  13 37 24.08 -11 42 43.3 15.35 16.40  15678  c 
   2  13 37 28.26 -12  6 17.4 17.09 18.47  15688  c 
   3  13 37 35.31 -11 54 17.6 16.15 17.12  15605  e 
   4  13 37 40.97 -11 53 21.6 16.95 18.17  15882  c 
   5  13 37 45.56 -12  5 54.8 17.25 18.14  15444  c 
   6  13 37 57.67 -11 58 12.7 16.48 17.36  16193  c 
   7  13 38  6.67 -11 48 25.1 16.47 17.87  16164  c 
   8  13 38  7.93 -11 48 57.7 16.23 16.89  16321  m 
   9  13 38  9.81 -12  5  1.3 17.19 17.65  15615  c 
  10  13 38 11.69 -12 10 42.3 17.02 18.24  15354  c 
  11  13 38 26.54 -11 51 29.4 15.46 16.65  16152  c 
  12  13 38 31.81 -12  1 35.2 17.07 18.35  15725  c 
  13  13 38 34.61 -12  4 20.8 17.21 18.29  15865  c 
  14  13 38 34.65 -11 57 45.3 17.02 18.30  15596  c 
  15  13 38 42.49 -11 54 18.1 16.74 17.96  15260  c 
  16  13 38 53.59 -11 59  3.8 16.62 17.41  15509  c 
  17  13 38 55.33 -11 50 32.4 15.34 16.78  15201  m 
  18  13 38 56.05 -11 51 19.1 15.64 16.76  15300  m 
  19  13 38 56.76 -11 50 48.3 17.08 18.24  15453  c 
  20  13 39  0.57 -11 32 11.6 16.71 18.77  15817  m 
  21  13 39  3.07 -11 32  8.3 16.41 17.80  15742  c 
  22  13 39  4.36 -11 42  5.4 16.00 16.82  15569  c 
  23  13 39  8.70 -11 44 31.6 16.56 17.16  15151  c 
  24  13 39 18.35 -11 50 55.9 15.65 16.77  15635  c 
  25  13 39 24.24 -11 23 56.9 17.07 18.32  15382  c 
  26  13 39 59.62 -11 48 50.2 15.83 17.30  15436  c 

     Group # 196   <z> = 0.1057 vel. disp. =    89.
   1  13 38 58.92 -11 59  2.3 17.47 18.38  31554  c 
   2  13 39 19.88 -12  5 13.7 17.57 18.80  31388  c 
   3  13 39 29.49 -12 13 37.6 16.50 17.52  31312  c 
   4  13 40  3.49 -12 15 40.2 17.55 18.40  31280  c 

     Group # 197   <z> = 0.0572 vel. disp. =    81.
   1  13 40  9.56 -11 52 47.7 15.16 17.33  16756  c 
   2  13 40 21.21 -11 45 45.0 16.12 18.41  16930  b 
   3  13 40 42.35 -11 49 29.5 17.50 18.48  17011  e 
   4  13 40 48.16 -11 35 56.8 16.40 17.84  16758  c 
   5  13 41 14.27 -11 34 48.1 15.14 17.22  16883  c 

     Group # 198   <z> = 0.1107 vel. disp. =     0.
   1  13 43  8.21 -12 35 55.4 17.15 17.90  32828  c 
   2  13 43 31.76 -12 39 45.6 17.04 17.95  32854  c 
   3  13 43 43.09 -12 31 21.7 17.32 18.13  32932  c 
   4  13 43 58.50 -12 35  0.7 16.75 17.81  32943  c 

     Group # 199   <z> = 0.0598 vel. disp. =   287.
   1  13 44 44.80 -12 35 10.8 16.83 17.94  17492  c 
   2  13 44 50.85 -12 27 11.1 17.47 18.22  18078  c 
   3  13 44 59.36 -12 31 58.4 17.08 17.90  17423  c 
   4  13 44 59.71 -12 35 53.0 16.61 17.57  17873  c 
   5  13 45 24.74 -12 34 11.3 15.50 17.74  17365  c 

     Group # 200   <z> = 0.0883 vel. disp. =   540.
   1  13 45 35.31 -11 39 52.0 17.09 18.25  25725  b 
   2  13 46 10.11 -11 42 57.1 16.03 17.79  25853  c 
   3  13 46 19.46 -11 45 58.9 17.06 18.00  25551  c 
   4  13 46 28.53 -11 30  8.8 17.28 18.31  25702  c 
   5  13 46 30.70 -11 34 58.0 16.45 18.33  26291  c 
   6  13 46 45.98 -11 25 57.3 16.57 17.77  26452  c 
   7  13 46 56.28 -11 39 35.5 17.13 18.31  26385  c 
   8  13 47  4.18 -11 40 33.8 16.91 17.55  25601  c 
   9  13 47  6.36 -11 47 31.4 17.22 18.24  25482  c 
  10  13 47  8.49 -11 33 48.2 16.90 18.60  25790  c 
  11  13 47 17.08 -11 41 38.5 17.31 18.14  25836  c 
  12  13 47 17.58 -11 39 48.5 15.10 16.79  25223  c 
  13  13 47 17.61 -11 39 48.5 15.19 16.88  25602  m 
  14  13 47 20.99 -11 39 33.4 17.49 18.24  25499  m 
  15  13 47 25.69 -11 42 30.8 17.05 18.37  25318  c 
  16  13 47 25.94 -11 41  1.8 17.49 18.46  25994  c 
  17  13 47 29.48 -11 42 46.7 17.47 18.13  26785  c 
  18  13 47 29.86 -11 43 46.0 17.15 18.08  26387  c 
  19  13 47 30.97 -11 33 51.5 17.23 17.99  26838  c 
  20  13 47 32.20 -11 42 25.5 14.91 17.08  26599  m 
  21  13 47 32.85 -11 43 45.5 16.42 17.68  26428  m 
  22  13 47 39.02 -11 42 20.8 17.04 17.80  26314  c 
  23  13 47 42.69 -11 45  5.7 17.12 18.26  26696  b 
  24  13 47 44.41 -11 42 19.5 16.85 17.75  27385  c 
  25  13 47 46.05 -11 42 54.2 16.55 17.49  27092  m 
  26  13 47 47.51 -11 42 19.0 17.22 17.88  27024  m 
  27  13 47 51.57 -11 50 34.2 16.50 18.05  26901  c 
  28  13 47 52.17 -11 41 56.8 16.35 17.32  26317  c 
  29  13 48  0.65 -11 40 13.3 17.42 18.17  26715  c 

     Group # 201   <z> = 0.0702 vel. disp. =   305.
   1  13 48  7.69 -12 32  6.9 15.48 17.27  20730  c 
   2  13 48 14.16 -12 31 49.6 16.22 17.20  20433  c 
   3  13 48 33.76 -12 40 31.3 16.82 17.67  20375  c 
   4  13 48 42.71 -12 42 57.6 16.61 17.41  21074  c 
   5  13 48 46.09 -12 41 14.0 16.79 18.33  21213  c 
   6  13 48 54.17 -12 40  3.3 15.41 16.90  20780  c 

     Group # 202   <z> = 0.0899 vel. disp. =   174.
   1  13 48 47.09 -11 55 48.0 17.17 17.87  26775  c 
   2  13 48 55.89 -11 48 23.8 15.31 16.59  26768  c 
   3  13 49  1.75 -11 44 34.3 17.34 18.58  26419  c 

     Group # 203   <z> = 0.0866 vel. disp. =   243.
   1  13 49 53.46 -11 46 52.8 17.07 18.05  25530  c 
   2  13 50 13.49 -11 47 29.7 16.30 17.34  25925  c 
   3  13 50 13.84 -11 48 58.2 16.81 17.84  25432  c 
   4  13 50 22.24 -11 49 32.3 15.92 17.17  25702  c 
   5  13 50 26.39 -11 50  5.9 16.27 17.26  26112  c 
   6  13 50 39.59 -11 39 15.6 16.99 17.82  25738  c 
   7  13 50 52.69 -11 46 29.8 16.99 17.89  25342  c 

     Group # 204   <z> = 0.0595 vel. disp. =    82.
   1  13 49 41.36 -12 24  2.2 15.65 16.92  17435  c 
   2  13 50 25.37 -12 27 19.3 15.78 17.52  17581  c 
   3  13 51  1.38 -12 30 39.5 16.63 17.57  17656  c 

     Group # 205   <z> = 0.0614 vel. disp. =    39.
   1  13 52  3.18 -12 31  7.7 16.86 18.19  18195  b 
   2  13 52 18.23 -12 31 55.4 16.52 18.52  18109  b 
   3  13 52 31.91 -12 36 59.7 16.01 17.44  18032  b 

     Group # 206   <z> = 0.0718 vel. disp. =    91.
   1  13 52 46.44 -11 54 13.8 16.31 17.90  21099  c 
   2  13 53 24.46 -11 57 46.9 16.42 17.61  21303  c 
   3  13 53 30.31 -11 54 29.1 16.42 18.00  21315  b 

     Group # 207   <z> = 0.0705 vel. disp. =   309.
   1  13 53  9.41 -12 27 38.3 17.34 18.72  21199  c 
   2  13 53 19.26 -12 27 29.3 17.18 18.79  20829  b 
   3  13 53 59.69 -12 29 12.6 16.84 18.46  20524  b 

     Group # 208   <z> = 0.0606 vel. disp. =   282.
   1  13 52 54.29 -12 14  4.2 16.01 17.72  18020  c 
   2  13 53 22.03 -12 34  0.8 17.33 18.91  17483  b 
   3  13 53 33.77 -11 59 37.3 15.70 17.05  17817  c 
   4  13 53 38.38 -12 12 35.5 15.62 16.88  18136  c 
   5  13 53 40.34 -11 59 38.2 15.38 16.53  17602  c 
   6  13 53 49.72 -12 21 17.6 16.80 17.64  17533  c 
   7  13 53 52.60 -12 22  8.4 17.42 18.88  18573  b 
   8  13 53 55.58 -12 16 29.7 16.55 17.37  18223  c 
   9  13 54  1.46 -12 11 11.1 17.35 18.22  17974  b 
  10  13 54  2.95 -12 32 58.8 17.03 17.97  17701  b 
  11  13 54  5.87 -12 12 30.7 16.72 18.04  17746  c 
  12  13 54  8.38 -12 12 57.0 17.37 18.46  17857  m 
  13  13 54 27.23 -12 10 59.3 15.32 17.35  17702  b 

     Group # 209   <z> = 0.1039 vel. disp. =   226.
   1  13 54 55.38 -12  7 42.7 17.11 18.44  30532  m 
   2  13 54 55.60 -12  8 50.1 16.61 17.77  30903  b 
   3  13 54 56.57 -12  7 43.5 16.35 17.29  30691  c 
   4  13 55  5.51 -12  7 52.2 17.37 18.37  31059  m 
   5  13 55  8.16 -12  8  8.8 17.33 18.08  31165  b 

     Group # 210   <z> = 0.0708 vel. disp. =   250.
   1  13 54 37.52 -12 38 15.6 16.90 17.72  20934  c 
   2  13 54 53.77 -12 37 50.4 16.93 18.37  20760  c 
   3  13 54 54.96 -12 37 40.9 16.84 17.89  21121  m 
   4  13 55  9.05 -12 32 53.3 16.38 18.00  20496  b 
   5  13 55 26.75 -12 33 10.2 16.84 18.10  20954  b 
   6  13 55 29.76 -12 38 12.5 16.00 17.82  21266  c 
   7  13 55 30.68 -12 38 13.4 16.53 17.31  21104  m 
   8  13 55 50.53 -12 36 20.4 16.68 17.59  20393  c 
   9  13 55 50.60 -12 39 50.1 16.04 17.12  21142  c 
  10  13 55 53.28 -12 40 10.8 15.44 16.81  21428  m 
  11  13 56  0.89 -12 33 14.2 16.98 17.79  20839  c 
  12  13 56 11.79 -12 41 57.5 17.62 19.07  20885  c 
  13  13 56 17.46 -12 38 27.3 17.44 18.23  20942  c 
  14  13 56 22.87 -12 26  2.3 17.53 18.20  21047  c 

     Group # 211   <z> = 0.1038 vel. disp. =    69.
   1  13 55 19.12 -11 51 15.5 16.68 18.15  30759  b 
   2  13 55 43.71 -11 45 12.0 16.68 17.87  30794  b 
   3  13 56 15.33 -11 41 35.5 16.81 17.66  30958  c 

     Group # 212   <z> = 0.0695 vel. disp. =   186.
   1  13 55 52.42 -11 56 48.8 15.58 16.66  20558  c 
   2  13 55 55.84 -11 45  6.2 16.88 18.26  20741  b 
   3  13 56  3.31 -11 51 37.8 15.97 17.94  20828  c 
   4  13 56 10.96 -11 40 52.4 17.35 18.55  20297  c 
   5  13 56 13.09 -11 41 12.0 17.03 17.90  20320  m 
   6  13 56 14.84 -11 53 32.2 17.10 18.23  20763  c 
   7  13 56 22.08 -11 39 58.3 16.55 17.61  20287  c 
   8  13 56 38.18 -11 52 17.6 17.19 17.74  20579  c 
   9  13 56 42.86 -11 45 34.2 16.56 17.65  20658  c 

     Group # 213   <z> = 0.0688 vel. disp. =   264.
   1  13 56 20.69 -11 21 18.4 16.82 18.35  20010  b 
   2  13 56 39.82 -11 22 17.8 17.42 18.29  20564  c 
   3  13 56 57.56 -11 22 44.4 15.95 17.21  20443  c 

     Group # 214   <z> = 0.0384 vel. disp. =    96.
   1  13 56 41.59 -11 32 50.6 16.95 18.72  11398  c 
   2  13 56 48.03 -11 51 27.0 15.22 17.89  11182  c 
   3  13 57 35.71 -11 34 17.0 15.27 17.53  11209  b 
   4  13 57 36.38 -11 36  0.7 16.98 18.48  11114  b 

     Group # 215   <z> = 0.0388 vel. disp. =   425.
   1  13 57 53.43 -11 34 28.0 16.71 18.51  11774  b 
   2  13 58 18.28 -11 26 32.1 15.87 17.09  11690  c 
   3  13 58 23.63 -11 49  9.7 15.19 16.49  11432  c 
   4  13 58 28.80 -11 28 46.9 16.24 17.62  11658  c 
   5  13 58 41.89 -11 24  7.7 17.18 18.05  11520  c 
   6  13 58 54.78 -11 28 41.4 17.02 18.18  12200  c 
   7  13 59  1.37 -11 23 18.9 15.59 16.96  11506  c 
   8  13 59  3.76 -11 24 16.0 16.27 17.17  10744  m 
   9  13 59  5.80 -11 20  6.9 15.02 16.75  11137  c 
  10  13 59  6.83 -11 24 31.9 17.13 18.00  10911  c 
  11  13 59  7.03 -11 21 19.4 16.04 17.05  11243  c 
  12  13 59  8.39 -11 19  0.3 16.85 18.25  11267  c 
  13  13 59  8.97 -11 18 49.9 17.62 18.67  11475  m 
  14  13 59 10.61 -11 20  3.8 17.18 18.04  12491  c 
  15  13 59 15.21 -11 23 38.7 16.93 17.99  11086  c 
  16  13 59 15.75 -11 37 41.3 17.51 19.08  11424  c 
  17  13 59 15.83 -11 26 28.7 15.52 17.60  10849  c 
  18  13 59 18.19 -11 22 16.0 16.58 17.55  10990  c 
  19  13 59 30.89 -11 30 42.0 16.00 18.37  11875  c 
  20  13 59 35.26 -11 19 45.7 15.15 16.41  10818  c 
  21  13 59 36.13 -11 24 31.5 17.31 18.36  10875  c 
  22  13 59 54.47 -11 19 36.0 17.05 18.20  11257  c 
  23  14  0 29.58 -11 33 33.9 17.34 18.60  11162  b 

     Group # 216   <z> = 0.0607 vel. disp. =    76.
   1  13 59  4.01 -11 39 10.5 16.25 17.48  17806  b 
   2  13 59  7.70 -11 39 12.1 16.69 18.21  17934  m 
   3  13 59 19.75 -11 38 38.5 15.54 16.88  18039  b 
   4  13 59 20.27 -11 37 46.2 17.02 17.88  18000  m 
   5  13 59 44.12 -11 37 39.4 17.34 18.85  17808  b 

     Group # 217   <z> = 0.0606 vel. disp. =   184.
   1  13 59 28.12 -11 55  6.5 16.22 17.30  18042  c 
   2  13 59 32.88 -11 53 59.1 16.35 18.40  17860  c 
   3  13 59 38.13 -12  0 31.7 17.05 18.67  17673  m 
   4  13 59 38.74 -12  1  1.7 17.07 17.98  18101  b 
   5  13 59 40.77 -12  0 19.4 16.27 17.30  18175  m 
   6  13 59 58.85 -12  2 16.9 15.43 16.47  17672  c 
   7  13 59 59.52 -12  2 39.8 15.42 17.80  17763  m 

     Group # 218   <z> = 0.0706 vel. disp. =    96.
   1  13 59 42.02 -12 17 54.3 16.74 17.72  20761  c 
   2  13 59 45.82 -12 17 52.9 17.06 18.10  20979  b 
   3  14  0  7.63 -12 18 29.8 17.43 18.42  20976  b 

     Group # 219   <z> = 0.0392 vel. disp. =   257.
   1  14  1  9.81 -11 25 45.9 17.28 18.26  11753  c 
   2  14  1 37.53 -11 49 24.8 16.58 17.82  11202  c 
   3  14  1 54.47 -11 33 30.4 17.22 18.48  11463  b 

     Group # 220   <z> = 0.1238 vel. disp. =   235.
   1  14  1 59.33 -12 29 24.8 17.37 18.16  36808  b 
   2  14  2 30.47 -12 26 51.5 17.38 18.18  36604  c 
   3  14  2 49.06 -12 26 54.4 17.56 18.28  37148  c 

     Group # 221   <z> = 0.0369 vel. disp. =    84.
   1  14  3 17.85 -11 48 14.1 16.54 17.19  10907  c 
   2  14  3 20.66 -12  3 37.3 16.65 18.25  10810  e 
   3  14  4  2.16 -11 49  3.3 15.61 18.04  10645  b 
   4  14  4  3.12 -11 52 16.0 16.34 17.44  10844  b 

     Group # 222   <z> = 0.1225 vel. disp. =    96.
   1  14  4 14.45 -11 30 36.8 17.06 17.92  36610  c 
   2  14  4 18.90 -11 35 27.0 17.46 18.46  36524  m 
   3  14  4 21.49 -11 35 33.3 17.42 18.71  36493  c 
   4  14  4 30.87 -11 35 12.8 17.14 18.18  36564  c 
   5  14  4 34.35 -11 34 23.4 17.04 17.92  36406  m 
   6  14  4 34.65 -11 35 46.0 16.51 17.68  36463  c 
   7  14  4 36.26 -11 33 56.9 17.55 18.48  36210  c 

     Group # 223   <z> = 0.1226 vel. disp. =   310.
   1  14  5  6.06 -12  5 35.2 17.41 18.21  36398  c 
   2  14  5  8.47 -12  6 10.0 15.92 17.42  36074  m 
   3  14  5 17.48 -12  6 30.6 16.74 17.96  36936  c 
   4  14  5 23.31 -12  5 24.0 17.57 18.28  36782  c 
   5  14  5 29.25 -12 11 35.5 17.21 18.11  36122  c 
   6  14  5 33.79 -12 21 22.7 17.32 18.27  36676  c 

     Group # 224   <z> = 0.0690 vel. disp. =    20.
   1  14  5 52.70 -11 50 59.5 16.97 18.00  20495  b 
   2  14  5 56.19 -11 53 54.1 15.96 17.74  20351  m 
   3  14  5 58.55 -11 53 30.7 16.40 17.16  20393  c 

     Group # 225   <z> = 0.1224 vel. disp. =   171.
   1  14  6 56.76 -12 10 55.5 16.41 17.51  36400  m 
   2  14  6 57.96 -12 10 20.9 16.77 17.91  36291  c 
   3  14  7  1.59 -12 11 39.4 17.05 18.11  36267  c 
   4  14  7  2.34 -12 13 38.4 17.19 18.02  36715  c 

     Group # 226   <z> = 0.0444 vel. disp. =    19.
   1  14  6 59.17 -11 25 33.2 17.22 18.98  12975  m 
   2  14  7  0.31 -11 24 48.5 15.27 17.67  12972  b 
   3  14  7  6.82 -11 22 41.0 16.88 18.61  13049  b 
   4  14  7 15.80 -11 24 55.3 16.66 18.44  13149  e 
   5  14  7 18.04 -11 27 50.6 16.35 18.53  13016  c 

     Group # 227   <z> = 0.0669 vel. disp. =   279.
   1  14  6 48.79 -11 47 39.4 17.35 18.57  20264  e 
   2  14  6 54.80 -11 55 11.1 17.52 18.81  20096  m 
   3  14  6 57.64 -11 55  5.1 17.50 18.71  19740  b 
   4  14  7  3.01 -11 56 40.3 17.42 18.53  20020  c 
   5  14  7  8.91 -11 57 42.6 16.98 18.16  19491  c 
   6  14  7  9.48 -11 57 31.6 15.21 16.67  19389  m 
   7  14  7 10.98 -11 59 20.5 17.58 19.11  19763  b 
   8  14  7 23.04 -11 59  7.9 17.35 17.95  19447  b 
   9  14  7 43.72 -12  5  0.2 17.11 18.04  19875  b 

     Group # 228   <z> = 0.1218 vel. disp. =   177.
   1  14  7 13.97 -11 45 58.1 17.52 18.37  36241  c 
   2  14  7 14.69 -11 58 15.2 17.45 18.54  36452  b 
   3  14  7 22.08 -11 53 42.5 17.48 18.45  36028  c 

     Group # 229   <z> = 0.0780 vel. disp. =    32.
   1  14  7 36.25 -12 29  9.7 16.35 18.12  23215  b 
   2  14  7 52.89 -12 30 18.2 15.69 17.20  23113  c 
   3  14  8 12.83 -12 25 36.4 16.13 17.81  23058  c 

     Group # 230   <z> = 0.0674 vel. disp. =   262.
   1  14  8 30.43 -12 13 24.4 17.57 18.80  19719  c 
   2  14  8 42.96 -12 14 26.2 17.65 18.36  20445  b 
   3  14  8 58.06 -12 12 38.9 16.22 18.17  20004  c 
   4  14  9 35.53 -12 23 23.2 16.35 17.43  19927  c 
   5  14  9 41.41 -12 12 48.8 15.74 16.75  19619  c 
   6  14 10 18.80 -12 25 46.1 16.25 17.42  20026  e 

     Group # 231   <z> = 0.0743 vel. disp. =     0.
   1  14 11 28.50 -12  3 53.4 16.96 18.39  22021  c 
   2  14 11 28.79 -12  6  2.7 15.56 16.79  22001  b 
   3  14 11 34.70 -12  2  3.9 16.72 17.49  21993  c 
   4  14 11 44.12 -12  3 43.4 16.52 18.13  22050  c 

     Group # 232   <z> = 0.1007 vel. disp. =   281.
   1  14 11 45.19 -11 40 49.8 17.00 18.20  29558  b 
   2  14 12  1.71 -11 41  9.5 17.52 18.34  30034  b 
   3  14 12 23.31 -11 46 41.8 17.28 18.14  30161  c 

     Group # 233   <z> = 0.0987 vel. disp. =   253.
   1  14 13 21.12 -11 44 30.8 16.33 17.38  29006  c 
   2  14 13 24.00 -11 49 43.2 16.82 17.92  29010  c 
   3  14 13 26.67 -11 44 52.5 16.88 18.06  29097  c 
   4  14 13 27.18 -11 45 36.9 17.39 18.32  28997  m 
   5  14 13 56.89 -11 29  3.5 17.53 18.96  29503  c 
   6  14 13 58.48 -11 43 10.0 17.20 18.23  29437  b 
   7  14 14  7.27 -11 36 15.7 16.51 17.77  29769  c 
   8  14 14  8.46 -11 45  6.6 15.72 16.84  29558  e 
   9  14 14  9.76 -11 49 28.9 17.29 18.58  29206  c 
  10  14 14 11.34 -11 39 41.7 17.32 18.40  29540  e 
  11  14 14 13.62 -11 39  5.6 17.51 19.15  29602  m 
  12  14 14 13.95 -11 40 13.2 15.23 17.04  29697  m 
  13  14 14 26.51 -11 32 26.1 17.59 18.48  29434  c 
  14  14 14 26.65 -11 38  7.8 17.48 18.63  28950  c 

     Group # 234   <z> = 0.0891 vel. disp. =   421.
   1  14 18 33.21 -12 17 50.1 16.44 17.40  25994  c 
   2  14 18 34.53 -12 16 18.5 16.57 17.50  26019  c 
   3  14 18 40.59 -12 15 29.9 16.26 18.07  25866  c 
   4  14 18 45.56 -12 10  8.7 17.28 18.22  26900  c 
   5  14 18 59.80 -12  7 31.7 17.64 18.41  26215  c 
   6  14 19  0.45 -12  1 44.2 16.95 18.43  26506  c 
   7  14 19  7.41 -11 54 30.7 16.57 17.46  26956  c 
   8  14 19 12.51 -12  5 58.3 17.15 17.87  26836  c 
   9  14 19 13.20 -11 55  4.0 16.28 17.68  26915  c 
  10  14 19 15.51 -11 55 11.9 17.00 18.66  26433  m 
  11  14 19 17.78 -12 17  5.6 17.65 18.14  26003  c 
  12  14 19 20.02 -12 12 56.7 17.73 18.95  25974  e 
  13  14 19 23.39 -11 50 17.8 17.72 18.75  27186  c 

     Group # 235   <z> = 0.1043 vel. disp. =   121.
   1  14 19  3.15 -12  4 32.7 17.61 18.33  31199  c 
   2  14 19 31.56 -12  9 42.3 17.01 17.97  30954  c 
   3  14 19 39.81 -12 10 42.4 16.46 17.78  30920  c 

     Group # 236   <z> = 0.1291 vel. disp. =     0.
   1  14 22  4.43 -11 33 25.9 17.53 18.36  38404  c 
   2  14 22  4.75 -11 36 39.1 17.59 18.38  38416  c 
   3  14 22  6.28 -11 32 42.9 17.72 18.85  38510  m 

     Group # 237   <z> = 0.1054 vel. disp. =     0.
   1  14 24 14.72 -11 50 12.0 16.81 17.68  31351  c 
   2  14 24 45.19 -11 50 31.1 16.29 17.52  31355  c 
   3  14 25  6.96 -11 53 32.3 17.17 18.08  31347  c 

     Group # 238   <z> = 0.0721 vel. disp. =   157.
   1  14 30 26.76 -12 13 25.1 16.89 17.66  21190  b 
   2  14 30 31.16 -12 22 34.7 16.80 18.24  21358  m 
   3  14 30 33.88 -12 22  3.6 17.31 17.69  21556  c 

     Group # 239   <z> = 0.1036 vel. disp. =    78.
   1  14 30 50.57 -12 41 20.0 16.45 17.36  30932  c 
   2  14 30 57.83 -12 30 28.2 17.47 17.82  30705  c 
   3  14 30 58.34 -12 35 28.0 17.28 17.97  30806  c 

     Group # 240   <z> = 0.0856 vel. disp. =   215.
   1  14 29 46.92 -12 24  1.0 16.04 17.28  25597  c 
   2  14 30  9.68 -12 29  6.5 16.98 17.73  25392  c 
   3  14 30 31.73 -12 33 58.3 17.38 18.38  25490  b 
   4  14 30 48.64 -12 32  6.3 17.54 18.50  25407  e 
   5  14 30 48.68 -12 28 56.6 16.96 17.93  25540  b 
   6  14 31 12.74 -12 25 31.0 16.80 17.80  25035  c 
   7  14 31 25.24 -12 31  5.3 17.50 17.80  25224  c 
   8  14 31 41.51 -12 26  9.8 17.30 18.02  25438  e 
   9  14 31 44.47 -12 26 41.4 16.94 17.70  25173  m 
  10  14 31 45.59 -12 26 22.1 15.75 16.59  25334  c 
  11  14 31 54.14 -12 30 39.6 16.30 16.97  25731  b 
  12  14 31 55.60 -12 31  2.8 17.61 18.14  25976  m 
  13  14 32  6.67 -12 31  1.7 17.62 18.11  25337  e 

     Group # 241   <z> = 0.0598 vel. disp. =   166.
   1  14 32  2.64 -11 37  7.6 15.20 16.26  17666  c 
   2  14 32  2.95 -11 36  0.7 17.26 18.40  17882  b 
   3  14 32  4.14 -11 36 56.0 17.01 17.77  17427  m 
   4  14 32 13.96 -11 34 15.2 17.43 18.49  17738  e 

     Group # 242   <z> = 0.1052 vel. disp. =   207.
   1  14 32 22.08 -12  9 44.6 17.67 17.99  31279  b 
   2  14 32 47.08 -12 12  1.9 16.89 17.65  31255  b 
   3  14 32 48.63 -12 12 21.3 17.53 17.95  31026  m 
   4  14 32 55.09 -12 11 46.5 17.52 18.68  31610  c 

     Group # 243   <z> = 0.1060 vel. disp. =   177.
   1  14 33 39.69 -12  2  7.5 16.08 17.02  31532  c 
   2  14 33 45.52 -12  3  1.1 17.39 17.99  31756  c 
   3  14 33 57.48 -12  6 12.1 17.68 18.39  31338  c 

     Group # 244   <z> = 0.1050 vel. disp. =   113.
   1  14 34 21.39 -11 41  1.6 17.64 18.47  31063  c 
   2  14 34 27.41 -11 33 13.3 16.21 17.24  31318  c 
   3  14 34 40.62 -11 32  7.2 17.36 17.83  31311  c 

     Group # 245   <z> = 0.0852 vel. disp. =     0.
   1  14 34 31.26 -12  1 43.8 16.47 17.20  25231  c 
   2  14 34 56.26 -12  4 35.6 17.47 18.31  25373  b 
   3  14 35 11.48 -12  7 20.2 17.24 17.75  25280  b 

     Group # 246   <z> = 0.0722 vel. disp. =     0.
   1  14 34 37.93 -11 29 52.5 17.46 17.83  21393  c 
   2  14 34 48.16 -11 27 53.2 16.88 17.92  21361  b 
   3  14 35 18.79 -11 32 58.1 16.05 16.71  21469  b 

     Group # 247   <z> = 0.1044 vel. disp. =   362.
   1  14 34 45.04 -12 17 26.7 17.43 17.93  30699  b 
   2  14 34 54.57 -12 11 12.0 17.01 17.58  31009  c 
   3  14 35  7.28 -12 14 17.0 16.81 17.55  31505  c 

     Group # 248   <z> = 0.1419 vel. disp. =   382.
   1  14 35  6.52 -11 34 20.0 17.44 18.34  42016  c 
   2  14 35 19.28 -11 34 10.6 16.74 17.51  41842  c 
   3  14 35 35.70 -11 39 39.4 17.53 18.17  42728  c 
   4  14 35 52.01 -11 35  2.3 17.64 18.33  42640  c 

     Group # 249   <z> = 0.1410 vel. disp. =   242.
   1  14 36 56.88 -11 49 10.7 16.83 17.72  41830  c 
   2  14 37  0.18 -11 51 45.8 17.51 18.01  41915  c 
   3  14 37 10.66 -11 45 24.1 17.49 17.90  42364  c 

     Group # 250   <z> = 0.1409 vel. disp. =   354.
   1  14 38 38.55 -11 31 12.1 16.46 17.32  42183  c 
   2  14 38 41.29 -11 31  0.2 16.82 17.54  42024  m 
   3  14 38 42.59 -11 30 56.1 17.18 17.68  42436  c 
   4  14 38 53.09 -11 30 15.5 17.28 18.06  42285  c 
   5  14 39 16.85 -11 28  9.8 17.32 17.83  41345  c 
   6  14 39 25.96 -11 26 22.3 17.12 17.53  42216  c 
   7  14 39 30.09 -11 24 29.7 17.48 18.05  41518  b 

     Group # 251   <z> = 0.0772 vel. disp. =   332.
   1  14 39 22.48 -11 35 54.9 16.74 17.79  22748  c 
   2  14 39 36.95 -11 48 18.8 17.54 18.55  22400  c 
   3  14 39 39.00 -11 43 18.0 16.81 17.52  22668  c 
   4  14 39 40.52 -11 41 14.0 16.30 17.29  23181  c 
   5  14 39 42.28 -11 39 34.4 16.21 17.04  22939  c 
   6  14 39 42.73 -11 44 36.1 17.15 17.62  23012  c 
   7  14 39 44.98 -11 40 11.9 17.19 17.70  22500  c 
   8  14 39 51.58 -11 43 18.9 16.81 17.69  23564  b 
   9  14 39 53.72 -11 57 23.7 17.02 18.30  22880  c 
  10  14 39 54.91 -11 51 28.6 17.13 17.62  23362  c 
  11  14 39 55.44 -11 48 54.4 16.22 17.02  22580  m 
  12  14 39 55.73 -11 47 12.7 14.93 16.30  22521  m 
  13  14 39 55.87 -11 49 23.8 16.03 16.84  22728  c 
  14  14 39 56.86 -11 47 54.3 17.59 17.93  22555  c 
  15  14 40  0.47 -11 45 12.3 16.18 17.52  23072  m 
  16  14 40  2.09 -11 45 30.5 16.73 17.71  23183  c 
  17  14 40 16.55 -11 43 32.8 17.48 18.73  23604  c 
  18  14 40 34.72 -11 42 33.5 16.67 17.48  22742  c 
  19  14 40 39.57 -11 51 56.7 17.82 18.52  22696  c 
  20  14 40 40.67 -11 48 19.0 16.54 17.49  23391  c 

     Group # 252   <z> = 0.0759 vel. disp. =   179.
   1  14 39 39.31 -12 23 21.3 17.53 18.04  22692  b 
   2  14 39 47.79 -12 26 40.0 16.29 17.30  22306  b 
   3  14 40 10.72 -12 40 28.2 16.96 18.04  22339  b 
   4  14 40 13.44 -12 31 56.7 16.88 17.55  22406  c 
   5  14 40 20.21 -12 40 13.6 17.62 19.17  22274  b 
   6  14 40 23.69 -12 40  8.6 16.02 17.55  22348  m 
   7  14 40 30.09 -12 26 28.0 17.24 18.75  22889  m 
   8  14 40 32.20 -12 26 58.8 17.10 18.46  22783  b 
   9  14 40 33.70 -12 36 58.7 17.69 18.50  22482  c 
  10  14 40 38.40 -12 38 52.8 17.34 19.07  22570  e 
  11  14 41 20.28 -12 38 14.9 16.95 18.41  22557  b 

     Group # 253   <z> = 0.0975 vel. disp. =   202.
   1  14 42 47.24 -11 42 23.7 17.81 18.43  28627  c 
   2  14 43 10.70 -11 44 36.9 17.26 18.07  28918  c 
   3  14 43 42.76 -11 45  8.8 17.78 19.20  29134  e 
   4  14 44  0.57 -11 45  3.2 17.66 18.24  29223  c 
   5  14 44 35.89 -11 40 12.8 17.73 18.21  29078  c 

     Group # 254   <z> = 0.0973 vel. disp. =   287.
   1  14 44 50.05 -11 56 13.9 17.91 18.45  29037  c 
   2  14 44 51.55 -11 55 26.0 16.55 18.32  29044  m 
   3  14 44 58.51 -11 51 59.8 17.21 17.91  29110  c 
   4  14 45  0.49 -11 51 31.5 17.35 18.18  29270  m 
   5  14 45 31.05 -11 51 23.5 17.68 18.94  28960  c 
   6  14 45 33.40 -11 51 27.3 16.85 18.00  28952  m 
   7  14 45 37.36 -11 50 28.1 16.85 17.80  28182  c 
   8  14 45 44.09 -11 58  0.2 16.32 17.48  28644  c 
   9  14 45 46.33 -11 54 23.9 17.73 18.41  29071  c 
  10  14 45 49.04 -11 52 13.0 17.22 18.02  29261  c 

     Group # 255   <z> = 0.0993 vel. disp. =    75.
   1  14 47 18.32 -11 20 38.3 16.13 17.09  29643  c 
   2  14 47 21.76 -11 22 11.0 17.30 17.99  29423  c 
   3  14 47 23.58 -11 22 44.6 17.91 18.40  29547  m 

     Group # 256   <z> = 0.1162 vel. disp. =    77.
   1  14 54 37.56 -12 24 39.7 17.18 18.10  34629  b 
   2  14 54 42.03 -12 34  7.5 17.30 17.75  34536  b 
   3  14 54 43.84 -12 33 17.3 16.37 17.39  34762  b 

     Group # 257   <z> = 0.1397 vel. disp. =   413.
   1  14 54 45.26 -11 20 50.1 17.25 17.58  41585  b 
   2  14 55  0.22 -11 22 17.7 17.50 18.07  41104  e 
   3  14 55  2.77 -11 21 37.6 16.80 17.63  41344  c 
   4  14 55 11.15 -11 28  4.3 17.48 18.34  42175  c 
   5  14 55 11.44 -11 35 48.8 16.56 17.49  42140  c 

     Group # 258   <z> = 0.1137 vel. disp. =    84.
   1  14 56 44.86 -12 31 54.3 17.09 17.74  33758  c 
   2  14 56 52.38 -12 33  5.2 17.36 18.08  33854  c 
   3  14 56 52.98 -12 32 51.5 17.07 17.99  33996  m 

     Group # 259   <z> = 0.1120 vel. disp. =   304.
   1  14 59  0.55 -11 58 15.7 17.09 18.19  33515  c 
   2  14 59  0.59 -11 58 35.6 17.56 18.07  33502  m 
   3  14 59 11.29 -11 58 34.2 17.50 17.81  32903  e 
   4  14 59 15.69 -11 50 28.6 17.43 17.65  33134  c 
   5  14 59 26.18 -11 56 22.3 15.71 16.47  33778  c 

     Group # 260   <z> = 0.1141 vel. disp. =   112.
   1  15  1  8.22 -11 18 17.0 16.39 17.18  33842  b 
   2  15  1 25.21 -11 17 29.7 17.46 17.80  34114  c 
   3  15  1 30.82 -11 18 13.4 17.27 17.84  33912  e 
   4  15  1 43.56 -11 17 38.3 17.36 17.94  34134  c 

     Group # 261   <z> = 0.1101 vel. disp. =   248.
   1  15  0 40.05 -12 31 15.5 16.72 17.81  32850  c 
   2  15  1 17.04 -12 28  0.1 16.04 17.80  32804  c 
   3  15  1 50.87 -12 23 40.7 17.44 18.23  32487  c 
   4  15  1 52.31 -12 22 25.2 17.46 17.93  32971  m 
   5  15  1 52.34 -12 20 51.4 16.76 17.47  32678  c 
   6  15  1 52.37 -12 22  4.4 15.89 16.93  32658  c 
   7  15  2  3.24 -12 37 28.5 17.20 18.14  32885  b 
   8  15  2  6.16 -12 24 18.6 17.51 17.92  33519  c 
   9  15  2  6.95 -12 21  1.1 17.24 17.94  32678  b 
  10  15  2 13.49 -12 29 16.7 17.02 17.83  32629  b 

     Group # 262   <z> = 0.0809 vel. disp. =   157.
   1  15  2  7.86 -11 26 54.1 16.74 17.52  23818  c 
   2  15  2 12.77 -11 17 26.5 17.21 17.78  24068  m 
   3  15  2 13.41 -11 17 57.9 17.34 17.86  24064  c 
   4  15  2 13.47 -11 17 35.4 15.87 16.74  24269  m 

     Group # 263   <z> = 0.1169 vel. disp. =    34.
   1  15  2 29.32 -11 42 50.8 17.40 17.72  34948  c 
   2  15  2 31.71 -11 40  1.6 16.90 17.35  34774  c 
   3  15  2 32.39 -11 46  5.5 16.85 17.20  34784  c 
   4  15  2 57.41 -11 38  8.9 17.57 18.00  34888  c 

     Group # 264   <z> = 0.1431 vel. disp. =   149.
   1  15  3  2.99 -12 41 33.3 16.09 17.05  42590  m 
   2  15  3  4.29 -12 41 29.0 17.36 18.57  42520  b 
   3  15  3 10.71 -12 33 57.2 17.41 17.89  42910  c 
   4  15  3 18.49 -12 38 29.2 16.48 17.20  42829  b 

     Group # 265   <z> = 0.1091 vel. disp. =     0.
   1  15  3 46.00 -11 48 25.3 16.81 17.44  32566  c 
   2  15  4  4.59 -11 47 33.0 16.45 17.09  32503  c 
   3  15  4 28.16 -11 47 40.0 16.86 17.83  32500  c 

     Group # 266   <z> = 0.1279 vel. disp. =   201.
   1  15  4 26.46 -11 46 37.5 17.90 18.41  38357  c 
   2  15  4 40.95 -12  0  7.3 16.61 17.55  38134  c 
   3  15  4 47.82 -11 51 28.4 17.54 18.15  37916  c 
   4  15  4 50.68 -11 53  2.5 17.20 17.96  37715  c 
   5  15  4 56.04 -11 51 15.8 17.09 17.91  37722  c 
   6  15  5  3.17 -11 51  8.4 17.43 18.06  38076  c 
   7  15  5  3.50 -11 54 23.3 17.15 17.96  37938  c 
   8  15  5  3.67 -12  0 29.9 17.18 18.70  38226  c 
   9  15  5  3.97 -11 53 16.6 17.80 18.60  38596  c 
  10  15  5  7.19 -11 52  0.0 16.17 17.50  38251  c 
  11  15  5 13.87 -12  0 58.1 17.60 18.58  38160  c 
  12  15  5 18.60 -11 55 22.4 17.05 18.49  38232  c 
  13  15  5 25.26 -11 56 15.5 17.46 18.40  38189  c 
  14  15  5 29.55 -11 57 44.0 17.78 18.65  38333  c 
  15  15  5 59.62 -12  2 39.2 17.82 18.51  38302  c 

     Group # 267   <z> = 0.1271 vel. disp. =   161.
   1  15  4 43.83 -11 20 51.7 17.93 18.47  38288  b 
   2  15  4 44.51 -11 26  8.2 17.25 17.98  37671  c 
   3  15  5 12.48 -11 26 40.2 17.70 18.38  37771  c 
   4  15  5 14.47 -11 18 49.9 17.02 17.99  37736  b 
   5  15  5 33.05 -11 19 18.5 17.61 18.70  38012  c 
   6  15  5 40.07 -11 25 31.5 16.64 17.40  37920  m 
   7  15  5 42.38 -11 25 22.6 17.35 18.19  37835  c 
   8  15  5 42.74 -11 19 20.3 17.56 18.47  37971  c 

     Group # 268   <z> = 0.1090 vel. disp. =   321.
   1  15  5 56.44 -11 25 13.8 17.35 18.45  32156  e 
   2  15  6 18.13 -11 23  9.5 17.01 17.88  32270  c 
   3  15  6 21.98 -11 21 55.1 17.28 18.46  32049  c 
   4  15  6 33.53 -11 35 16.8 17.01 17.68  32762  c 
   5  15  6 37.56 -11 27 46.2 17.76 18.20  32916  e 
   6  15  6 44.26 -11 29  2.0 17.79 18.48  32724  c 

     Group # 269   <z> = 0.1487 vel. disp. =    36.
   1  15  7 35.46 -11 41 26.3 17.67 18.37  44284  c 
   2  15  8  3.03 -11 40 19.7 17.62 18.49  44397  c 
   3  15  8 21.84 -11 45  0.3 17.85 18.34  44457  c 

     Group # 270   <z> = 0.1111 vel. disp. =   104.
   1  15  9 52.96 -11 23 24.9 16.86 17.83  33260  c 
   2  15 10  7.39 -11 18  7.6 17.69 18.83  32946  c 
   3  15 10 12.59 -11 17 33.9 17.71 18.15  33068  c 
   4  15 10 18.53 -11 17 23.5 17.01 18.36  33184  c 

     Group # 271   <z> = 0.1098 vel. disp. =   198.
   1  15 10 27.43 -11 29 32.5 17.16 18.04  32776  c 
   2  15 10 34.34 -11 30 41.5 17.13 17.81  32614  c 
   3  15 10 56.08 -11 24 47.4 17.08 17.85  32715  c 
   4  15 10 56.42 -11 30 43.6 17.76 18.69  32609  c 
   5  15 10 59.65 -11 21 36.9 17.52 18.25  33162  c 
   6  15 11 16.15 -11 29 58.6 16.82 17.74  32503  b 

     Group # 272   <z> = 0.1055 vel. disp. =   197.
   1  15 14  4.48 -12 16  0.5 17.53 18.18  31392  b 
   2  15 14 13.15 -12 19 11.3 16.79 17.81  31398  c 
   3  15 14 13.88 -12 16 12.2 17.00 18.17  31227  c 
   4  15 14 18.55 -12 19 43.7 17.77 18.41  31770  c 

     Group # 273   <z> = 0.1306 vel. disp. =    77.
   1  15 14 14.83 -11 23 18.5 16.93 18.14  39103  c 
   2  15 14 35.21 -11 30 51.7 17.30 18.10  38875  c 
   3  15 14 36.38 -11 29 59.5 17.72 18.72  38968  c 

     Group # 274   <z> = 0.1464 vel. disp. =   189.
   1  15 14 40.74 -12  7 18.9 17.36 18.36  43560  e 
   2  15 14 48.43 -12 12  4.7 17.25 18.12  44003  b 
   3  15 14 58.07 -12 15 15.8 17.81 18.46  43491  c 
   4  15 15  0.01 -12 15 10.9 17.92 18.47  43756  m 

     Group # 275   <z> = 0.1054 vel. disp. =   332.
   1  15 15  2.04 -12 26 41.9 17.01 17.93  31926  c 
   2  15 15  9.24 -12 15 29.4 16.92 17.95  31092  c 
   3  15 15 14.24 -12 23 51.2 16.69 17.54  31426  c 
   4  15 15 21.94 -12 26 22.5 17.33 17.98  31179  c 

     Group # 276   <z> = 0.1495 vel. disp. =   249.
   1  15 19  8.39 -11 57 42.3 16.59 17.71  44668  c 
   2  15 19 26.83 -11 57 15.5 17.67 18.61  44364  c 
   3  15 19 48.16 -11 51 48.8 17.84 18.64  45040  c 
   4  15 20  5.76 -11 56 57.6 17.61 18.67  44477  c 


==> tab03d.dat <==

LCRS -39deg Group Members

==============================================================================
The galaxy members in each LCRS group.

Group member data are listed according to the following format:

Col 1:     Group Member ID.
Cols 2-4:  RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     isophotal R-band magnitude.
Col 9:     2-pixel-radius central magnitude (used in star/galaxy 
             separation and in excluding very low surface brightness 
             objects from the spectroscopic survey).
Col 10:    Heliocentric velocity (in km/s).
Col 11:    Type of spectrum
             e=strong emission lines
             c=continuum with absorption lines
             b=both absorption lines and moderate emission lines
             m=mock velocity -- galaxy was one of the 55arcsec 
                "orphans" excluded from the spectroscopic survey due 
                to its proximity to another galaxy.
==============================================================================


     Group #   1   <z> = 0.1235 vel. disp. =   173.
   1   0  5 58.29 -38 32 21.5 17.20 18.46  37475  c 
   2   0  6  3.26 -38 30 30.2 17.53 18.83  37062  c 
   3   0  6 17.36 -38 27 55.5 16.77 17.79  37323  c 

     Group #   2   <z> = 0.1158 vel. disp. =   257.
   1   0  7 24.02 -39 42 12.0 16.15 17.34  34833  c 
   2   0  7 28.63 -39 39 11.6 17.69 18.29  34992  c 
   3   0  7 42.83 -39 38 22.6 16.86 18.15  35330  m 
   4   0  7 43.94 -39 37 37.0 17.18 18.57  35087  c 
   5   0  7 44.69 -39 40 57.2 17.14 17.95  34535  c 

     Group #   3   <z> = 0.0749 vel. disp. =   216.
   1   0  8 10.52 -38 22 42.5 17.31 18.11  22321  c 
   2   0  8 29.33 -38 23 37.2 16.12 17.23  22649  c 
   3   0  8 31.28 -38 32 19.0 15.74 17.08  22560  c 
   4   0  8 42.49 -38 24 28.4 15.51 16.73  22614  c 
   5   0  8 46.91 -38 24 36.2 16.90 17.74  22796  m 
   6   0  8 47.82 -38 26 39.6 16.40 17.70  22550  c 
   7   0  9  8.33 -38 39  5.1 16.95 18.07  22819  c 
   8   0  9 10.60 -38 19  9.9 16.94 17.79  23203  m 
   9   0  9 13.73 -38 19 28.1 16.76 18.30  22697  b 

     Group #   4   <z> = 0.0749 vel. disp. =   176.
   1   0  9 10.04 -38 52 18.9 15.44 16.86  22637  c 
   2   0  9 43.11 -39  7 38.0 16.55 17.63  22410  c 
   3   0  9 45.49 -39  2 21.8 17.69 18.49  22659  c 
   4   0  9 49.30 -38 59  7.3 16.93 17.88  23028  c 
   5   0  9 57.90 -39  7 53.5 15.75 17.17  22622  c 
   6   0 10  9.89 -39 12 46.2 16.95 17.96  22763  c 

     Group #   5   <z> = 0.0613 vel. disp. =   205.
   1   0 13  1.06 -39 23  0.3 16.76 17.73  18387  c 
   2   0 13  6.81 -39 26 24.6 15.62 17.37  18840  b 
   3   0 13 12.84 -39 29  7.3 17.55 18.86  18671  b 

     Group #   6   <z> = 0.0903 vel. disp. =   263.
   1   0 17 37.56 -39 34 33.3 17.14 18.04  27656  e 
   2   0 17 44.45 -39 39 16.4 17.06 18.64  27237  c 
   3   0 18 11.85 -39 40  6.1 17.63 18.62  27085  b 

     Group #   7   <z> = 0.0985 vel. disp. =   123.
   1   0 18 14.03 -39  5 37.1 17.17 18.03  29923  c 
   2   0 18 34.65 -38 57 29.1 17.36 18.75  29971  b 
   3   0 19 29.16 -38 58 54.5 17.65 18.84  29580  b 
   4   0 19 38.18 -39  4 12.1 16.67 18.24  29683  c 
   5   0 19 42.26 -38 50 11.3 17.67 18.78  29664  m 
   6   0 19 43.76 -38 50 20.7 16.15 17.29  29791  c 

     Group #   8   <z> = 0.1214 vel. disp. =   372.
   1   0 19 48.78 -38 22 36.6 17.50 18.66  36693  c 
   2   0 20  1.18 -38 22  9.2 17.06 17.87  36516  c 
   3   0 20  4.77 -38 21 34.3 15.93 17.16  36469  c 
   4   0 20  7.06 -38 20 52.4 17.48 18.29  36392  m 
   5   0 20  7.50 -38 22 36.7 17.59 18.31  36117  c 
   6   0 20 18.87 -38 22  5.6 17.64 18.18  37444  c 
   7   0 20 45.84 -38 23 20.8 17.24 18.11  36858  c 

     Group #   9   <z> = 0.1172 vel. disp. =   254.
   1   0 20 10.59 -38 44 45.2 17.07 18.04  35318  c 
   2   0 20 18.22 -38 44  9.4 17.54 18.37  35779  c 
   3   0 20 18.92 -38 41 51.1 17.59 18.36  34988  c 
   4   0 20 20.21 -38 39 44.4 17.69 18.45  35504  m 
   5   0 20 21.39 -38 40 24.8 17.57 18.43  35270  c 

     Group #  10   <z> = 0.0681 vel. disp. =   159.
   1   0 19 54.40 -39 34 23.3 17.48 18.60  20618  e 
   2   0 20 19.25 -39 10 39.5 16.22 18.19  20664  b 
   3   0 20 52.45 -39 30  0.9 16.37 17.44  20887  b 
   4   0 20 56.34 -39 18 45.6 16.01 17.55  20438  c 

     Group #  11   <z> = 0.1224 vel. disp. =     0.
   1   0 20 19.76 -39 26 53.4 17.69 18.51  36892  c 
   2   0 20 26.52 -39 23 42.8 16.59 17.57  36953  c 
   3   0 20 44.00 -39 26 38.8 17.34 18.25  36995  c 

     Group #  12   <z> = 0.1165 vel. disp. =   217.
   1   0 19 51.58 -38 27 41.3 16.99 17.93  35030  c 
   2   0 20  7.06 -38 24 36.8 17.61 18.44  35227  c 
   3   0 20 11.78 -38 24  9.6 17.19 18.11  35054  m 
   4   0 20 12.96 -38 24  1.5 17.53 18.31  34771  c 
   5   0 20 15.10 -38 23 38.1 16.56 18.30  35040  m 
   6   0 20 50.87 -38 28 58.2 17.17 18.14  35039  m 
   7   0 20 50.88 -38 28 58.2 17.27 18.11  35007  c 
   8   0 21 14.84 -38 34 39.8 16.68 17.29  35240  c 
   9   0 21 19.10 -38 31 35.0 16.49 17.35  35530  c 
  10   0 21 22.84 -38 31 58.3 16.44 17.10  35320  m 
  11   0 21 48.93 -38 28 42.1 17.02 17.82  35650  c 

     Group #  13   <z> = 0.0671 vel. disp. =   247.
   1   0 23 53.69 -39 33  3.4 16.67 17.14  20580  c 
   2   0 23 54.38 -39 42 30.9 16.39 17.68  20510  e 
   3   0 24  1.89 -39 20  1.1 17.25 17.98  19970  b 
   4   0 25 16.25 -39 32 29.3 16.73 17.57  20330  e 

     Group #  14   <z> = 0.0739 vel. disp. =   296.
   1   0 31 40.39 -38 42 24.9 16.47 17.05  22700  c 
   2   0 31 46.44 -38 40 34.7 16.39 17.21  22420  c 
   3   0 32 53.47 -38 48 45.3 16.28 16.92  22050  c 

     Group #  15   <z> = 0.1083 vel. disp. =   139.
   1   0 33 24.69 -39  2 13.9 17.24 18.09  32510  b 
   2   0 33 29.04 -39  9 42.2 17.35 17.85  32840  c 
   3   0 33 32.13 -39  7 54.7 16.71 17.38  32750  c 

     Group #  16   <z> = 0.0625 vel. disp. =   462.
   1   0 34  1.07 -39 40  8.1 16.46 17.00  18590  c 
   2   0 34 31.90 -39 27 56.0 16.79 17.15  18910  c 
   3   0 34 38.64 -39 26 29.9 17.06 17.49  18630  c 
   4   0 34 44.46 -39 20 19.4 16.95 17.34  18830  c 
   5   0 34 50.63 -39 36 26.6 16.85 17.59  18580  c 
   6   0 34 52.29 -39 27 51.6 17.35 17.80  18510  c 
   7   0 34 52.53 -39 24 33.0 16.92 17.41  19710  c 
   8   0 35 12.92 -39 18 56.4 17.12 18.02  19442  c 
   9   0 35 22.26 -39 25  6.9 16.94 17.85  17971  c 
  10   0 35 22.64 -39 21  5.3 17.10 17.90  18491  c 
  11   0 35 30.95 -39 16 50.5 16.81 17.42  20144  b 
  12   0 35 31.67 -39 29 22.6 17.40 18.21  19460  c 
  13   0 35 41.88 -39 14 32.5 16.57 17.32  18334  c 
  14   0 35 46.37 -39 18 43.9 16.15 17.22  18868  c 
  15   0 36  0.72 -39 13 29.5 16.42 18.15  18899  b 
  16   0 36  2.49 -39 20 29.5 15.35 16.51  18733  c 
  17   0 36  6.22 -39  9  2.3 17.08 18.10  18508  c 
  18   0 36 10.90 -39 24 46.2 17.19 18.47  18802  b 
  19   0 36 13.11 -39 10  6.5 17.65 18.56  18859  c 
  20   0 36 19.04 -39 14 29.2 15.27 17.37  18624  m 
  21   0 36 20.09 -39 13 41.5 16.29 17.91  18961  c 
  22   0 36 29.21 -39  9 47.3 15.41 16.97  19151  c 
  23   0 36 31.55 -39 27 16.7 15.86 17.08  19030  c 
  24   0 36 33.78 -39  8  6.4 17.30 18.57  19251  b 
  25   0 36 40.41 -39  8 47.4 16.94 17.77  19410  c 
  26   0 37  7.92 -39  9  1.9 16.56 17.28  19420  c 
  27   0 37 12.51 -39 18 19.0 16.06 17.04  18898  c 
  28   0 37 13.37 -39  8 21.8 16.04 17.11  19766  c 
  29   0 37 41.33 -39  6 33.2 17.01 18.35  19756  c 

     Group #  17   <z> = 0.1009 vel. disp. =   274.
   1   0 35 55.25 -39 11 16.4 16.58 17.51  30602  c 
   2   0 36 11.19 -39  6 20.1 17.26 18.35  30413  c 
   3   0 36 23.33 -39  5 22.9 16.75 17.60  30090  c 
   4   0 36 39.35 -39  1 20.6 17.58 18.74  30822  b 

     Group #  18   <z> = 0.0649 vel. disp. =   109.
   1   0 37  7.72 -39 34 43.2 16.38 17.51  19652  c 
   2   0 37 10.32 -39 34 46.5 17.08 17.72  19499  m 
   3   0 37 29.77 -39 31 41.7 16.53 17.39  19776  c 
   4   0 37 30.55 -39 31 25.3 16.19 17.83  19805  m 
   5   0 37 45.88 -39 29  9.9 16.82 17.49  19809  c 
   6   0 38 31.53 -39 24  8.1 17.58 18.21  19913  c 
   7   0 38 33.60 -39 32 49.3 15.52 16.82  19589  c 
   8   0 38 36.98 -39 34 12.0 15.95 17.56  19627  m 
   9   0 38 40.22 -39 33 34.3 17.21 18.13  19583  c 

     Group #  19   <z> = 0.1088 vel. disp. =   317.
   1   0 39  3.67 -39 29 22.0 17.39 18.09  32751  b 
   2   0 39  7.45 -39 29 50.9 16.61 17.75  33230  m 
   3   0 39 13.05 -39 31 39.9 16.31 17.29  32527  c 

     Group #  20   <z> = 0.1080 vel. disp. =   163.
   1   0 41 14.25 -39 35 18.0 17.14 18.05  32578  b 
   2   0 41 23.75 -39 27 34.6 17.35 18.49  32456  b 
   3   0 41 23.83 -39 27 19.2 16.86 18.42  32838  m 

     Group #  21   <z> = 0.0748 vel. disp. =    94.
   1   0 42 43.58 -39 16 45.3 16.52 17.26  22564  c 
   2   0 43  6.79 -39 20 30.6 17.43 18.18  22585  c 
   3   0 43 13.46 -39 19 58.3 17.52 17.94  22788  b 

     Group #  22   <z> = 0.1152 vel. disp. =   325.
   1   0 43 36.99 -38 54  5.1 17.54 18.63  35120  b 
   2   0 43 51.29 -38 55 23.5 17.65 18.32  34799  c 
   3   0 43 54.72 -38 47 41.8 17.59 18.37  34382  b 

     Group #  23   <z> = 0.1352 vel. disp. =    24.
   1   0 44 49.99 -39 25 19.7 17.46 18.46  40836  m 
   2   0 44 51.42 -39 24 40.1 17.49 18.14  40682  c 
   3   0 44 55.09 -39 27 14.5 17.19 18.09  40802  c 

     Group #  24   <z> = 0.1340 vel. disp. =   261.
   1   0 45 21.53 -38 44 34.2 17.54 18.43  40734  c 
   2   0 45 55.58 -38 44 22.7 16.25 17.40  40139  m 
   3   0 45 59.95 -38 44 34.8 17.49 18.34  40318  c 

     Group #  25   <z> = 0.0750 vel. disp. =     0.
   1   0 47  1.87 -39 28 58.4 16.89 17.74  22735  c 
   2   0 47  6.55 -39 18 50.3 15.76 17.26  22761  c 
   3   0 47 18.34 -39 32 37.7 17.57 18.63  22638  b 

     Group #  26   <z> = 0.0751 vel. disp. =     0.
   1   0 49 22.60 -39 32 22.6 15.52 16.61  22753  c 
   2   0 50  8.92 -39 38  2.3 17.38 17.90  22761  c 
   3   0 50 23.56 -39 38  5.9 16.88 17.60  22701  c 
   4   0 50 29.56 -39 34 33.1 17.01 17.74  22796  c 

     Group #  27   <z> = 0.0565 vel. disp. =   231.
   1   0 50 19.19 -39  0 60.0 15.38 17.27  17349  b 
   2   0 50 22.09 -38 58 23.7 16.42 18.07  17216  b 
   3   0 50 45.24 -39  4 18.9 15.67 16.72  17081  c 
   4   0 51 13.50 -39  0 13.3 16.75 17.48  16752  c 
   5   0 51 29.14 -38 59 21.7 17.08 17.99  17375  b 

     Group #  28   <z> = 0.1210 vel. disp. =   221.
   1   0 56 43.33 -39 22 20.3 17.06 18.20  36681  m 
   2   0 56 44.42 -39 21 31.4 16.44 17.41  36616  c 
   3   0 57 27.99 -39 26  6.6 17.08 17.77  36204  b 

     Group #  29   <z> = 0.1225 vel. disp. =   192.
   1   0 59 19.28 -39 23 29.1 16.87 17.91  37181  c 
   2   0 59 37.33 -39 25 25.7 17.48 18.00  36921  c 
   3   1  0 24.63 -39 24  1.6 17.46 17.99  36725  c 

     Group #  30   <z> = 0.0728 vel. disp. =    86.
   1   0 59 32.05 -39 13 18.1 15.47 16.65  22093  c 
   2   1  0  0.17 -39  6 15.0 17.16 18.22  22131  b 
   3   1  0  2.75 -39 14 32.6 17.17 18.04  21912  b 

     Group #  31   <z> = 0.0598 vel. disp. =     0.
   1   1  0 59.81 -38 28 13.7 15.54 16.56  18131  c 
   2   1  1  5.21 -38 21 55.5 17.36 17.94  18135  b 
   3   1  1  7.97 -38 27 13.6 17.11 17.97  18234  c 

     Group #  32   <z> = 0.0771 vel. disp. =   159.
   1   1  3  0.72 -38 47 33.3 16.47 17.29  23380  c 
   2   1  3  2.35 -38 48 46.5 16.24 17.24  23490  c 
   3   1  3  2.47 -38 47 42.3 17.31 18.07  23128  m 

     Group #  33   <z> = 0.0759 vel. disp. =   205.
   1   1  5 49.67 -39  1  0.6 16.32 17.12  23220  c 
   2   1  6  2.11 -38 47 28.9 16.95 17.77  22900  c 
   3   1  6  9.77 -38 55 36.6 16.78 17.49  22770  c 

     Group #  34   <z> = 0.1168 vel. disp. =   116.
   1   1  8 50.44 -39  6 25.3 16.63 17.54  35220  c 
   2   1  9  4.29 -39 13 54.5 17.37 17.83  35420  e 
   3   1  9  8.70 -39  6  8.8 17.21 18.09  35320  c 
   4   1  9 31.51 -39 11 13.8 17.37 18.18  35060  c 
   5   1  9 40.41 -39 13 21.1 16.84 17.50  35100  c 

     Group #  35   <z> = 0.1143 vel. disp. =   320.
   1   1 10 25.10 -38 45  3.8 16.72 17.34  34830  c 
   2   1 11  2.26 -38 48 59.0 16.25 17.01  34100  c 
   3   1 11  8.82 -38 47 11.6 17.16 17.62  34490  c 

     Group #  36   <z> = 0.0520 vel. disp. =   120.
   1   1 14 51.83 -39 43 48.4 16.13 16.97  15860  c 
   2   1 14 59.53 -39 38  0.4 17.25 17.76  15980  c 
   3   1 15 14.74 -39 35  2.9 17.53 18.43  15713  b 
   4   1 15 54.15 -39 38 22.1 16.97 17.65  15661  c 

     Group #  37   <z> = 0.0747 vel. disp. =   102.
   1   1 15 14.61 -38 17  9.2 16.12 17.19  22457  c 
   2   1 15 29.68 -38 17 55.5 16.65 17.44  22738  c 
   3   1 15 30.26 -38 18 47.9 15.16 16.44  22534  m 
   4   1 15 33.95 -38 17 47.0 15.19 16.52  22688  m 

     Group #  38   <z> = 0.0898 vel. disp. =   167.
   1   1 16 15.69 -38 54 16.7 17.52 18.34  27102  m 
   2   1 16 15.73 -38 54 16.7 17.59 18.32  27043  b 
   3   1 16 22.47 -38 53 50.6 17.26 18.54  27426  m 
   4   1 16 24.06 -38 54 23.5 17.38 17.95  27142  c 
   5   1 16 24.88 -38 55 16.3 16.87 18.09  26890  m 

     Group #  39   <z> = 0.0752 vel. disp. =   312.
   1   1 16 41.01 -38 38 11.9 17.54 18.39  22315  b 
   2   1 16 49.00 -38 43 22.2 17.36 18.53  22698  c 
   3   1 17 10.30 -38 40 53.7 15.12 16.63  23095  c 
   4   1 17 33.10 -38 49 22.2 15.75 17.25  22955  c 

     Group #  40   <z> = 0.1144 vel. disp. =     0.
   1   1 19 12.30 -38 16 51.0 17.57 18.39  34471  b 
   2   1 19 24.24 -38 20 23.5 17.51 18.31  34523  b 
   3   1 19 28.67 -38 19 21.9 17.63 18.77  34441  b 
   4   1 20  5.43 -38 23 56.7 16.88 17.77  34595  b 

     Group #  41   <z> = 0.1213 vel. disp. =   124.
   1   1 20 41.25 -39 43 17.4 17.32 18.10  36542  c 
   2   1 20 50.48 -39 42 31.6 16.91 17.70  36447  c 
   3   1 20 51.69 -39 42 50.4 17.41 18.38  36426  m 
   4   1 21  5.10 -39 37 55.4 16.41 17.64  36492  b 
   5   1 21 18.95 -39 29 47.9 17.63 18.70  36597  m 
   6   1 21 20.31 -39 29 42.7 17.34 18.19  36894  m 
   7   1 21 22.10 -39 30  4.0 16.93 18.19  36618  c 

     Group #  42   <z> = 0.0910 vel. disp. =    82.
   1   1 21 11.87 -39 42 15.9 16.36 17.99  27564  c 
   2   1 21 55.71 -39 37 32.3 17.48 18.69  27625  b 
   3   1 21 59.05 -39 33 28.5 16.02 17.20  27322  c 
   4   1 22 39.43 -39 31 35.2 16.30 17.30  27506  c 
   5   1 22 50.69 -39 32 24.9 16.99 18.41  27454  c 

     Group #  43   <z> = 0.0794 vel. disp. =   224.
   1   1 23  3.09 -38 19 43.9 17.35 18.23  23921  m 
   2   1 23  4.81 -38 19 56.2 16.08 16.99  24003  c 
   3   1 23  7.26 -38 25 43.1 17.58 18.22  24141  c 
   4   1 23 41.08 -38 19 24.0 17.44 18.42  24058  c 
   5   1 23 52.60 -38 34 36.8 17.51 18.61  23959  e 
   6   1 24  5.87 -38 28 36.5 16.80 18.03  23956  c 
   7   1 24 26.12 -38 25  0.9 16.31 17.32  24294  c 
   8   1 24 33.68 -38 16 34.2 16.45 17.53  23900  c 
   9   1 24 40.95 -38 27 54.8 15.36 16.78  24566  b 
  10   1 24 42.76 -38 24 33.8 17.42 18.15  23807  c 
  11   1 24 43.23 -38 38 29.9 16.92 17.62  23609  c 

     Group #  44   <z> = 0.0850 vel. disp. =   149.
   1   1 24  3.92 -39 24  0.9 17.65 18.63  25852  e 
   2   1 24 13.86 -39 23 51.1 16.71 17.96  25443  c 
   3   1 24 14.31 -39 33 24.4 17.30 17.92  25560  c 
   4   1 24 21.32 -39 27 32.2 15.59 16.96  25801  m 
   5   1 24 23.02 -39 27 49.2 16.70 17.58  25786  c 

     Group #  45   <z> = 0.0911 vel. disp. =   180.
   1   1 24 57.49 -39 14 18.7 16.57 17.63  27719  c 
   2   1 25  1.91 -39 13 17.2 16.16 17.25  27301  c 
   3   1 25 28.61 -39 12 10.6 16.00 17.97  27501  c 

     Group #  46   <z> = 0.0795 vel. disp. =   352.
   1   1 25 42.74 -38 53  2.6 16.76 18.10  23512  b 
   2   1 26 13.62 -38 40 29.6 17.59 18.71  24261  e 
   3   1 26 18.05 -38 51 57.1 16.70 18.09  24279  c 
   4   1 26 32.88 -38 49 32.3 16.75 17.39  23760  c 
   5   1 26 38.96 -38 36 51.0 17.46 18.56  24410  e 

     Group #  47   <z> = 0.1329 vel. disp. =   352.
   1   1 27 10.56 -39 10 10.3 16.71 17.72  39676  c 
   2   1 27 27.55 -39 12 10.9 16.98 18.09  40478  m 
   3   1 27 29.02 -39 12  3.7 17.33 18.54  39967  c 

     Group #  48   <z> = 0.0764 vel. disp. =   341.
   1   1 28  3.14 -38 49 53.1 15.08 16.53  22789  c 
   2   1 28  3.35 -38 47 55.8 17.53 18.22  23519  m 
   3   1 28  7.28 -38 48 18.1 16.87 17.58  23012  c 

     Group #  49   <z> = 0.0803 vel. disp. =    41.
   1   1 28  5.73 -38 16 18.6 17.39 18.08  24198  c 
   2   1 28 25.58 -38 22 53.0 16.42 17.37  24331  c 
   3   1 28 26.46 -38 21 38.2 17.22 18.18  24354  c 

     Group #  50   <z> = 0.0674 vel. disp. =    98.
   1   1 30 50.63 -38 59  7.4 16.76 17.63  20538  m 
   2   1 30 51.82 -38 58 54.8 15.81 16.74  20409  c 
   3   1 31 24.01 -39  0 12.5 15.91 16.86  20284  c 

     Group #  51   <z> = 0.0934 vel. disp. =   156.
   1   1 31 28.65 -38 58  8.1 16.75 18.06  28301  c 
   2   1 31 36.23 -38 49  4.9 15.71 17.00  28168  c 
   3   1 31 37.59 -38 59  4.3 17.36 18.16  28375  c 
   4   1 31 51.27 -38 45 26.7 17.49 18.40  28242  c 
   5   1 32  8.54 -38 45  9.7 16.81 17.55  27892  c 

     Group #  52   <z> = 0.0933 vel. disp. =   105.
   1   1 33 17.33 -38 30 33.0 16.99 17.82  28286  c 
   2   1 33 25.95 -38 27 21.0 16.56 17.58  28143  c 
   3   1 34  8.84 -38 26 40.9 17.53 18.12  28309  c 
   4   1 34 11.55 -38 25 28.0 17.02 18.43  28016  c 

     Group #  53   <z> = 0.1002 vel. disp. =   291.
   1   1 35 58.68 -38 33 49.1 16.40 17.47  30495  b 
   2   1 36  9.25 -38 30 13.3 17.35 18.08  30328  b 
   3   1 36 12.36 -38 30 23.5 17.28 18.22  29862  m 

     Group #  54   <z> = 0.0714 vel. disp. =   178.
   1   1 37  4.46 -38 30 17.1 16.55 17.95  21761  e 
   2   1 37 54.01 -38 28 53.6 15.63 17.61  21706  c 
   3   1 38  1.19 -38 39 27.7 16.52 17.82  21594  b 
   4   1 38  2.80 -38 39 27.6 16.97 18.07  21243  m 
   5   1 38 30.95 -38 26 38.1 17.07 17.81  21653  c 

     Group #  55   <z> = 0.0364 vel. disp. =     0.
   1   1 38 34.98 -38 44 37.2 17.23 18.22  11085  e 
   2   1 38 41.95 -38 42 39.0 16.98 18.35  11081  b 
   3   1 40  5.85 -38 50 46.1 15.32 17.33  11135  b 

     Group #  56   <z> = 0.1236 vel. disp. =   323.
   1   1 53  6.94 -39  7 33.7 16.71 17.61  37660  c 
   2   1 53 40.61 -39 10  7.8 17.08 18.00  37080  c 
   3   1 53 43.20 -39  7 58.0 16.76 17.53  36970  c 

     Group #  57   <z> = 0.1041 vel. disp. =   127.
   1   1 58  7.54 -38 51 55.0 17.32 18.05  31473  c 
   2   1 58 25.00 -38 59 32.6 17.25 17.69  31177  c 
   3   1 58 34.58 -39  4 34.1 16.98 17.77  31573  c 
   4   1 58 45.42 -39  2 25.9 17.39 17.87  31289  c 
   5   1 58 58.98 -39  4 14.7 15.89 16.87  31460  c 

     Group #  58   <z> = 0.0905 vel. disp. =     0.
   1   2  1 13.22 -38 35  6.1 17.26 18.02  27394  c 
   2   2  1 29.97 -38 31  0.9 16.87 17.83  27293  c 
   3   2  1 38.16 -38 36  3.9 16.95 17.57  27314  c 
   4   2  1 39.00 -38 32 13.6 15.89 17.33  27253  c 

     Group #  59   <z> = 0.0982 vel. disp. =   163.
   1   2  2 47.03 -38 50 22.7 17.04 17.60  29350  c 
   2   2  3 29.95 -38 47 19.3 16.51 17.30  29801  c 
   3   2  3 46.18 -38 44 24.9 17.52 17.93  29644  c 
   4   2  4  9.78 -38 53 25.7 16.45 17.90  29700  c 

     Group #  60   <z> = 0.0957 vel. disp. =   155.
   1   2  3 40.40 -39 13 51.4 17.43 17.83  28995  c 
   2   2  3 53.29 -39 12 11.6 16.31 16.99  29122  c 
   3   2  3 54.88 -39 13 16.6 16.95 17.47  28827  c 
   4   2  4  4.57 -39 16 36.6 17.05 18.35  28780  b 
   5   2  4 10.32 -39  9 53.1 17.04 18.04  28651  b 

     Group #  61   <z> = 0.0993 vel. disp. =   217.
   1   2  5 44.99 -39 15 31.1 16.71 17.62  30091  c 
   2   2  5 59.26 -39 11  5.2 16.65 17.29  29697  c 
   3   2  6  7.04 -39 12 21.2 16.10 17.02  29775  c 
   4   2  6  9.01 -39 12 20.9 16.57 17.29  29805  m 
   5   2  6 43.23 -39 12 20.1 17.40 18.57  30291  b 

     Group #  62   <z> = 0.0920 vel. disp. =     0.
   1   2  6 36.78 -39 18 22.6 17.12 17.78  27773  b 
   2   2  6 46.03 -39 18 16.6 17.56 18.20  27674  m 
   3   2  6 46.81 -39 17 29.5 16.42 17.70  27805  b 

     Group #  63   <z> = 0.0665 vel. disp. =     0.
   1   2 16 11.82 -39  3  0.9 17.02 17.43  20107  m 
   2   2 16 12.80 -39  2 16.0 16.87 18.24  20098  b 
   3   2 16 50.68 -38 57 37.2 16.97 17.69  20121  b 

     Group #  64   <z> = 0.0713 vel. disp. =   198.
   1   2 17  7.33 -38 24 12.0 17.31 18.19  21301  c 
   2   2 17 19.68 -38 18 51.7 16.62 17.37  21747  m 
   3   2 17 19.98 -38 18 36.3 16.55 17.22  21560  c 

     Group #  65   <z> = 0.0600 vel. disp. =   140.
   1   2 16 55.57 -38 43 16.3 16.37 17.11  18408  c 
   2   2 17 17.16 -38 43 32.1 16.48 17.85  18053  c 
   3   2 17 29.59 -38 40 31.2 15.27 16.33  18080  c 
   4   2 17 54.80 -38 38 41.8 17.27 18.08  18121  c 

     Group #  66   <z> = 0.1224 vel. disp. =   102.
   1   2 17 18.05 -38 27 52.6 17.38 17.90  36931  c 
   2   2 17 34.11 -38 24 57.2 17.31 17.82  36932  c 
   3   2 17 57.28 -38 20 23.4 17.11 17.60  36695  e 

     Group #  67   <z> = 0.0382 vel. disp. =     0.
   1   2 18  7.52 -38 54 33.5 16.03 16.68  11638  e 
   2   2 18 12.12 -38 57 28.5 16.19 17.96  11655  b 
   3   2 18 23.73 -38 57 56.8 15.81 16.73  11604  c 

     Group #  68   <z> = 0.1227 vel. disp. =   125.
   1   2 19 11.15 -38 29 57.1 17.16 17.56  36762  c 
   2   2 19 27.13 -38 23  9.0 17.28 18.42  36971  c 
   3   2 19 29.83 -38 22 28.4 17.28 17.85  37075  m 

     Group #  69   <z> = 0.1144 vel. disp. =   242.
   1   2 21 54.62 -39 20 35.7 16.54 17.37  34040  c 
   2   2 21 58.26 -39 22  9.9 16.73 17.60  34660  c 
   3   2 22  2.05 -39 18 13.4 17.13 17.77  34530  c 
   4   2 22 11.48 -39 19 16.8 17.24 18.07  34580  c 

     Group #  70   <z> = 0.1146 vel. disp. =   260.
   1   2 22 42.49 -38 43 58.8 16.90 17.77  34360  c 
   2   2 22 44.75 -38 40 15.7 16.39 17.18  34310  c 
   3   2 23 12.73 -38 49 44.0 17.38 17.92  34850  c 

     Group #  71   <z> = 0.0993 vel. disp. =   105.
   1   2 25 56.69 -39 40 55.3 17.38 17.98  29870  c 
   2   2 26  5.76 -39 37 15.0 16.59 17.52  29900  e 
   3   2 26 13.00 -39 39 49.9 16.70 17.42  30110  c 
   4   2 26 19.67 -39 37 58.8 17.26 17.95  29790  b 

     Group #  72   <z> = 0.1256 vel. disp. =   174.
   1   2 28  6.30 -38 47 12.7 17.36 17.78  37850  c 
   2   2 28 51.84 -38 52 36.3 16.75 17.33  37570  c 
   3   2 28 55.04 -38 55 26.3 16.90 17.60  37980  c 

     Group #  73   <z> = 0.1078 vel. disp. =     0.
   1   2 36 20.54 -39 37  2.0 17.26 17.68  32531  c 
   2   2 36 30.95 -39 37 17.9 16.96 17.54  32390  c 
   3   2 36 36.85 -39 36 59.3 17.37 17.84  32495  c 

     Group #  74   <z> = 0.0694 vel. disp. =   251.
   1   2 38 47.44 -39 32 38.7 15.91 17.01  21161  c 
   2   2 38 55.39 -39 20 50.7 17.53 18.00  20915  c 
   3   2 39  1.44 -39 21 31.3 17.38 17.99  20803  c 
   4   2 39  3.57 -39 21 40.7 16.50 17.29  21039  m 
   5   2 39  4.49 -39 26 31.9 16.76 17.40  20761  c 
   6   2 39  7.29 -39 25 26.9 16.35 17.44  21272  c 
   7   2 39  7.76 -39 12  5.7 15.95 16.77  21095  c 
   8   2 39  9.00 -39 19 55.4 16.68 17.79  20372  c 
   9   2 39 33.55 -39 25 53.1 17.39 18.16  21169  c 

     Group #  75   <z> = 0.1071 vel. disp. =    72.
   1   2 39 17.75 -39  8 16.3 17.01 17.64  32347  c 
   2   2 39 20.55 -39  7 51.0 17.28 18.43  32130  m 
   3   2 39 36.56 -39  3  0.4 16.96 17.76  32253  c 

     Group #  76   <z> = 0.1080 vel. disp. =    74.
   1   2 40 20.20 -38 47 21.3 17.31 17.98  32439  c 
   2   2 40 21.18 -38 45 34.3 17.22 17.72  32655  c 
   3   2 40 23.35 -38 48 31.3 16.66 17.95  32504  c 

     Group #  77   <z> = 0.1258 vel. disp. =     0.
   1   2 40 10.04 -38 46 17.2 17.51 17.90  37859  c 
   2   2 40 13.38 -38 44 58.4 16.77 17.56  37895  c 
   3   2 40 43.31 -38 40 11.3 17.46 18.07  37803  b 

     Group #  78   <z> = 0.0690 vel. disp. =    52.
   1   2 39 58.34 -38 28 38.7 16.89 17.82  20785  b 
   2   2 40 39.12 -38 32 21.3 15.51 16.50  20944  c 
   3   2 41  9.75 -38 32 18.6 17.43 18.14  20789  e 

     Group #  79   <z> = 0.0616 vel. disp. =    57.
   1   2 42 32.78 -39  1 12.1 16.37 17.42  18657  b 
   2   2 42 37.03 -38 57  6.5 17.46 17.81  18509  b 
   3   2 42 42.49 -39  1 24.9 15.31 16.51  18577  c 
   4   2 42 58.42 -39  3 37.0 16.30 17.55  18722  c 

     Group #  80   <z> = 0.0620 vel. disp. =   279.
   1   2 45 16.53 -39 29 55.8 15.57 16.53  18850  c 
   2   2 45 24.70 -39 32 20.5 15.53 17.64  19154  c 
   3   2 45 27.73 -39 27 57.5 15.65 16.76  18739  c 
   4   2 45 37.64 -39 27 46.3 17.39 17.86  18386  c 
   5   2 45 41.07 -39 28  0.4 16.67 17.72  18488  m 

     Group #  81   <z> = 0.0624 vel. disp. =     0.
   1   2 45 31.12 -39  6 39.8 17.48 18.59  18878  b 
   2   2 45 34.51 -39  3 45.9 15.81 16.90  18871  c 
   3   2 45 40.35 -39  3 27.3 16.39 17.37  18810  b 

     Group #  82   <z> = 0.0960 vel. disp. =   165.
   1   2 49 31.12 -39 17 22.8 16.57 17.20  29026  c 
   2   2 49 33.79 -39 16 59.1 16.63 17.34  28695  m 
   3   2 49 36.27 -39 17 32.3 16.41 17.43  29039  c 

     Group #  83   <z> = 0.1050 vel. disp. =   136.
   1   2 50 10.57 -39  6 27.8 16.35 17.67  31433  m 
   2   2 50 12.01 -39  6 49.9 16.44 17.16  31723  b 
   3   2 50 13.10 -39  6 43.7 17.44 18.09  31723  m 

     Group #  84   <z> = 0.0694 vel. disp. =   169.
   1   2 51 14.83 -39 22 20.1 16.26 17.49  21216  c 
   2   2 51 19.49 -39 40 30.6 16.60 17.88  20839  c 
   3   2 51 23.63 -39 30 27.6 17.27 17.97  20917  c 
   4   2 51 36.19 -39 29 44.1 16.00 16.97  20777  c 

     Group #  85   <z> = 0.0686 vel. disp. =     0.
   1   2 51 44.58 -39  6 47.4 16.66 17.40  20721  b 
   2   2 52 16.17 -39  6  0.4 17.17 18.49  20661  b 
   3   2 52 36.01 -39 11 23.4 16.51 17.34  20755  c 
   4   2 53 21.98 -39  5 39.8 16.37 17.06  20629  c 

     Group #  86   <z> = 0.0649 vel. disp. =   136.
   1   2 53 10.08 -39 31 11.5 16.81 17.45  19787  c 
   2   2 53 10.60 -39 29 19.9 16.02 17.29  19446  c 
   3   2 53 12.31 -39 29 27.4 17.34 18.02  19738  m 
   4   2 53 16.34 -39 26 28.8 17.54 18.03  19533  c 
   5   2 53 16.75 -39 27  5.7 15.18 16.02  19585  m 
   6   2 53 19.25 -39 26  6.0 15.64 16.68  19373  m 

     Group #  87   <z> = 0.0649 vel. disp. =   132.
   1   2 53 44.65 -38 27 13.8 17.29 17.89  19358  c 
   2   2 54 23.60 -38 34 11.0 15.12 16.19  19628  c 
   3   2 54 31.98 -38 25 56.6 16.62 18.01  19502  b 
   4   2 54 43.28 -38 27 47.2 17.44 17.87  19726  c 
   5   2 54 48.05 -38 31 44.3 15.87 16.63  19793  m 
   6   2 54 50.79 -38 32  1.4 16.89 17.52  19570  c 

     Group #  88   <z> = 0.0414 vel. disp. =     0.
   1   2 55 56.05 -39 28 25.9 17.33 18.32  12529  e 
   2   2 56  5.98 -39 27  7.5 16.93 17.98  12564  e 
   3   2 57 11.30 -39 32 18.2 15.57 16.55  12504  c 

     Group #  89   <z> = 0.0963 vel. disp. =   728.
   1   2 57 48.77 -38 19  6.4 16.89 17.88  29195  c 
   2   2 58 29.38 -38 28 45.0 16.45 17.28  27567  c 
   3   2 58 32.12 -38 22 40.7 16.29 17.36  27652  b 
   4   2 58 33.68 -38 23 51.7 16.94 18.12  27938  b 
   5   2 58 36.24 -38 30 20.8 17.46 17.88  29161  c 
   6   2 58 36.94 -38 19 41.9 17.16 17.80  29261  c 
   7   2 58 50.18 -38 21 28.8 17.23 18.06  28557  c 
   8   2 58 54.07 -38 21 32.0 17.02 17.56  28809  m 
   9   2 58 55.88 -38 22 46.9 17.29 17.93  28922  m 
  10   2 58 57.57 -38 22 42.5 15.26 16.87  28515  c 
  11   2 58 59.29 -38 25 29.6 15.65 17.03  28892  c 
  12   2 59  6.91 -38 21 27.3 17.46 17.97  28003  c 
  13   2 59  9.11 -38 27 32.5 15.15 16.42  28877  c 
  14   2 59 12.64 -38 31 10.8 17.19 17.67  29659  c 
  15   2 59 17.01 -38 21 47.7 17.34 18.19  30151  c 
  16   2 59 17.03 -38 25 51.4 16.66 17.44  29994  b 
  17   2 59 18.98 -38 22 24.0 16.27 17.22  30692  m 
  18   2 59 19.96 -38 27 49.4 17.47 18.11  28814  c 
  19   2 59 20.25 -38 23  8.5 16.80 17.79  30036  c 
  20   2 59 28.69 -38 18  7.9 16.70 17.51  29381  c 
  21   2 59 30.47 -38 36  8.7 16.89 17.52  28985  c 
  22   3  0  1.26 -38 19 24.7 16.67 17.49  28910  c 

     Group #  90   <z> = 0.0699 vel. disp. =   101.
   1   2 59  2.34 -38 35 30.5 16.20 17.75  21265  b 
   2   2 59 48.59 -38 39 46.8 16.66 17.28  21067  c 
   3   3  0 15.81 -38 32 24.8 16.93 18.14  21012  b 
   4   3  0 35.75 -38 35 55.5 16.69 17.88  20972  b 

     Group #  91   <z> = 0.0660 vel. disp. =    53.
   1   2 59 54.19 -38 41  6.2 16.16 17.34  19823  b 
   2   2 59 56.31 -38 41 35.6 17.31 17.97  20014  m 
   3   3  0 49.60 -38 40 49.2 16.28 17.11  19854  c 
   4   3  1  5.41 -38 41  7.9 16.38 17.39  20006  b 
   5   3  1 15.41 -38 43 43.9 16.98 17.69  19860  c 

     Group #  92   <z> = 0.0898 vel. disp. =   642.
   1   3  2 41.23 -39 10 44.8 16.93 17.46  27870  c 
   2   3  2 41.95 -39 10 11.4 16.32 16.92  28013  m 
   3   3  3 20.61 -39  4 12.1 16.76 17.45  27600  c 
   4   3  4 14.94 -38 49 38.3 17.16 17.96  26410  c 
   5   3  4 15.92 -38 49 25.3 16.91 17.72  26409  m 
   6   3  4 23.77 -39  6 21.8 16.85 17.74  26400  c 
   7   3  4 29.97 -39 10 37.3 16.80 17.35  27220  c 
   8   3  5 35.49 -39 17 13.4 17.12 17.96  26500  e 

     Group #  93   <z> = 0.1061 vel. disp. =   255.
   1   3  5 56.44 -38 56 14.7 16.83 17.53  31650  c 
   2   3  6 24.07 -38 51 28.3 16.69 17.66  31900  e 
   3   3  7 37.08 -38 51  1.4 17.00 17.74  32230  c 

     Group #  94   <z> = 0.0663 vel. disp. =     0.
   1   3  8 48.49 -38 43  5.3 16.46 17.13  19990  c 
   2   3  9 11.57 -38 40 12.6 17.00 17.45  19950  c 
   3   3  9 25.09 -38 45 23.3 16.58 17.29  20030  c 

     Group #  95   <z> = 0.0532 vel. disp. =     0.
   1   3  9 34.42 -38 54 47.7 17.18 17.98  16050  b 
   2   3 10 13.72 -38 58 25.8 16.74 17.75  16020  c 
   3   3 11 21.35 -39  6 23.6 16.07 16.96  16120  c 

     Group #  96   <z> = 0.0820 vel. disp. =   826.
   1   3 10  3.67 -38 23 20.4 16.52 17.48  24670  c 
   2   3 10 32.94 -38 24 58.9 17.18 17.62  24240  c 
   3   3 11 30.58 -38 38 22.2 16.23 17.53  23300  c 
   4   3 11 31.09 -38 32 25.3 16.92 17.70  25260  c 
   5   3 11 34.24 -38 32 24.8 16.80 17.32  25418  m 
   6   3 11 36.50 -38 25 18.8 16.02 17.53  24930  c 
   7   3 11 41.06 -38 33 58.8 16.84 17.52  23764  m 
   8   3 11 42.06 -38 34  7.5 16.93 17.46  23840  c 
   9   3 11 42.36 -38 31 20.6 16.73 17.41  25280  c 
  10   3 11 50.71 -38 28 37.9 17.15 17.74  26190  c 

     Group #  97   <z> = 0.1445 vel. disp. =   645.
   1   3 14 54.60 -38 25 43.0 16.57 17.52  43690  c 
   2   3 15  5.06 -38 24 52.9 16.79 17.56  42850  c 
   3   3 15  7.67 -38 24 35.8 17.12 17.82  42782  m 
   4   3 15 49.63 -38 25 41.8 17.06 18.00  44339  c 

     Group #  98   <z> = 0.1333 vel. disp. =   445.
   1   3 16 21.35 -39 18 21.5 16.10 17.56  39985  c 
   2   3 16 24.42 -39 20 18.1 17.23 17.83  40616  c 
   3   3 16 26.13 -39  9 24.1 17.66 18.37  39607  c 

     Group #  99   <z> = 0.0802 vel. disp. =   201.
   1   3 16 25.95 -39  4 49.2 15.90 17.15  24412  c 
   2   3 16 39.54 -38 53 25.9 16.62 18.10  23995  m 
   3   3 16 40.15 -38 53 52.6 16.76 17.67  24043  b 

     Group # 100   <z> = 0.1008 vel. disp. =   237.
   1   3 15 55.23 -39 29  9.9 17.38 18.66  30198  m 
   2   3 15 55.73 -39 29  8.2 15.94 17.40  30176  m 
   3   3 15 57.22 -39 28 29.1 16.52 18.02  30208  m 
   4   3 15 58.86 -39 29 17.1 17.25 18.13  30372  m 
   5   3 15 59.49 -39 29  5.9 17.40 17.99  30229  c 
   6   3 16 13.13 -39 30 11.3 17.31 18.19  30019  c 
   7   3 16 44.97 -39 29  4.7 17.23 18.14  30806  c 
   8   3 16 54.38 -39 25 25.0 15.48 16.86  30321  m 
   9   3 16 56.58 -39 25 39.3 16.96 17.68  30523  m 
  10   3 16 56.80 -39 24 59.7 17.43 18.13  30042  c 
  11   3 16 59.30 -39 22 18.8 17.71 18.32  30889  c 
  12   3 17 39.70 -39 21 38.0 16.23 17.56  30103  c 
  13   3 18 30.59 -39 18 14.3 17.64 18.59  30268  c 

     Group # 101   <z> = 0.1364 vel. disp. =   312.
   1   3 16 38.23 -39  7 20.8 17.63 18.20  40581  b 
   2   3 16 45.39 -38 57 33.0 17.40 18.70  41114  b 
   3   3 17  1.38 -38 56 54.3 17.66 18.21  41273  c 

     Group # 102   <z> = 0.0545 vel. disp. =   273.
   1   3 16 39.34 -38 29 47.7 17.28 18.05  16593  b 
   2   3 17 40.69 -38 25 36.4 15.84 17.40  16660  b 
   3   3 18  0.63 -38 32 23.0 17.40 18.54  16647  c 
   4   3 18 25.91 -38 52  3.8 16.66 17.82  16094  c 
   5   3 18 31.54 -38 53 38.3 17.62 18.54  16030  b 
   6   3 18 36.92 -38 43 43.7 17.44 18.45  16792  e 
   7   3 18 42.79 -38 44 58.8 17.52 18.65  16379  c 

     Group # 103   <z> = 0.1300 vel. disp. =    60.
   1   3 18 13.96 -39 40 49.5 17.49 18.12  39146  m 
   2   3 18 17.67 -39 40 33.6 17.33 18.09  39093  c 
   3   3 18 39.41 -39 39 29.6 17.43 18.30  38950  c 

     Group # 104   <z> = 0.0555 vel. disp. =   107.
   1   3 18 32.16 -39 13 15.6 16.25 17.71  16786  c 
   2   3 18 42.80 -39  6  0.5 17.56 18.09  16699  c 
   3   3 18 44.91 -39 12 23.9 15.90 16.98  16909  c 
   4   3 18 50.64 -39 16 32.9 16.85 17.89  16594  c 

     Group # 105   <z> = 0.1014 vel. disp. =   180.
   1   3 20 30.75 -38 46  1.5 17.33 18.08  30485  b 
   2   3 21 21.31 -38 45 56.4 17.06 18.44  30289  b 
   3   3 22 12.05 -38 44 53.4 16.74 17.51  30710  c 

     Group # 106   <z> = 0.0626 vel. disp. =   244.
   1   3 21 40.47 -39 36 41.7 16.92 18.30  18911  c 
   2   3 22 11.56 -39 41 38.5 15.98 16.91  18988  c 
   3   3 22 51.03 -39 38 24.1 15.88 17.08  18386  b 
   4   3 23 17.49 -39 40 55.5 16.81 18.33  18527  c 
   5   3 23 21.79 -39 34 28.5 15.50 17.09  19175  c 
   6   3 23 37.12 -39 37 15.1 16.90 17.60  19089  c 
   7   3 23 41.42 -39 37 36.0 17.71 18.29  19203  m 
   8   3 23 53.94 -39 37 27.5 15.22 16.71  18613  c 
   9   3 24  5.66 -39 32  7.6 15.56 17.39  18846  c 
  10   3 24 23.40 -39 21 49.2 17.29 18.59  19048  b 
  11   3 24 35.69 -39 39 29.8 16.53 17.90  18780  c 

     Group # 107   <z> = 0.0658 vel. disp. =   127.
   1   3 24  2.67 -39 20 44.8 17.45 18.52  19943  b 
   2   3 24  4.90 -39 20 18.6 17.39 18.63  19889  m 
   3   3 24  8.45 -39 18 33.6 16.88 18.21  19655  c 

     Group # 108   <z> = 0.1032 vel. disp. =   268.
   1   3 25  0.93 -38 29 51.1 16.82 17.68  31352  c 
   2   3 25 21.32 -38 24  1.3 16.98 18.21  30969  b 
   3   3 25 22.04 -38 23 55.9 17.47 18.59  30749  m 

     Group # 109   <z> = 0.1137 vel. disp. =   164.
   1   3 26  5.03 -39 15 40.6 17.51 18.23  33981  c 
   2   3 26 46.01 -39 20 42.5 16.49 17.65  34374  b 
   3   3 27  5.95 -39 21 14.7 17.14 17.73  34174  c 

     Group # 110   <z> = 0.1043 vel. disp. =   155.
   1   3 26 36.15 -38 31 41.9 17.04 18.39  31286  c 
   2   3 27  6.75 -38 37 24.7 17.71 18.48  31640  m 
   3   3 27  7.05 -38 37 35.9 17.60 18.61  31364  c 
   4   3 27  9.77 -38 38 10.5 16.61 17.97  31215  m 

     Group # 111   <z> = 0.0624 vel. disp. =   194.
   1   3 26 39.91 -39 41 56.4 17.07 17.70  18624  c 
   2   3 27 28.61 -39 31 51.5 15.61 16.59  19039  c 
   3   3 27 44.65 -39 42 13.4 17.29 18.41  18714  b 

     Group # 112   <z> = 0.0621 vel. disp. =   120.
   1   3 27 50.95 -39 15 27.0 16.16 17.43  18548  b 
   2   3 27 51.04 -39 17 14.0 17.29 18.07  18829  m 
   3   3 27 53.21 -39 17  9.3 17.04 18.19  18755  b 

     Group # 113   <z> = 0.1002 vel. disp. =   173.
   1   3 27 34.55 -39 38 18.0 17.58 18.15  30275  c 
   2   3 28  1.62 -39 41 12.7 17.05 18.11  30210  b 
   3   3 28 14.51 -39 35 52.8 17.53 18.41  29892  c 

     Group # 114   <z> = 0.0633 vel. disp. =   314.
   1   3 28 32.50 -39  1 41.1 17.29 18.49  18791  b 
   2   3 29 15.20 -39  8 17.2 16.25 17.27  19457  c 
   3   3 29 28.65 -39  5 48.4 17.39 18.58  18993  c 

     Group # 115   <z> = 0.1040 vel. disp. =   328.
   1   3 28  4.47 -39 15  5.6 16.82 17.78  31102  c 
   2   3 28 38.35 -39 15 57.7 16.96 18.23  31131  b 
   3   3 29 15.00 -39 19 14.9 16.79 17.76  32006  c 
   4   3 29 15.67 -39 29 45.3 17.23 18.09  30775  c 
   5   3 29 23.46 -39 20 12.5 17.27 17.86  31613  c 
   6   3 29 27.74 -39 22 13.0 17.47 18.07  30737  c 
   7   3 29 38.92 -39 23 33.2 17.51 18.06  30981  c 
   8   3 29 50.86 -39 12 48.5 17.19 18.28  31785  m 
   9   3 29 52.97 -39 13 12.9 17.55 18.63  31410  c 
  10   3 29 56.90 -39 19  0.3 17.22 18.04  30801  c 
  11   3 30 24.76 -39 25 23.3 16.79 17.73  31372  c 
  12   3 31  4.47 -39 30  4.8 17.52 18.76  31211  c 
  13   3 31 29.64 -39 23 17.5 16.22 17.48  31504  c 
  14   3 31 35.27 -39 26 23.2 17.65 18.19  31212  c 
  15   3 31 43.37 -39 29  1.4 16.18 17.43  31379  c 

     Group # 116   <z> = 0.0585 vel. disp. =   111.
   1   3 30 26.15 -38 17 51.8 16.93 18.08  17507  m 
   2   3 30 26.64 -38 18  4.8 16.12 17.16  17624  c 
   3   3 30 26.94 -38 18 23.7 15.65 16.94  17780  m 

     Group # 117   <z> = 0.0618 vel. disp. =   411.
   1   3 30 39.35 -39  1 19.5 16.76 17.61  19684  c 
   2   3 30 41.26 -39 10 35.0 15.56 16.45  19431  c 
   3   3 30 42.20 -39  3 40.5 16.46 17.45  18682  c 
   4   3 31 42.74 -39  9 45.7 16.17 17.22  19469  c 
   5   3 31 45.83 -39  8 17.7 17.61 18.26  18655  c 
   6   3 31 47.07 -39  2 27.2 17.57 18.24  18065  c 
   7   3 31 48.02 -39 14 45.4 17.37 18.59  18508  m 
   8   3 31 49.90 -39 14  5.6 16.61 17.44  18326  b 
   9   3 31 51.18 -39 10 17.9 15.77 17.47  18479  c 
  10   3 31 55.17 -39 11 46.4 16.86 17.70  18430  c 
  11   3 32  0.22 -39 37 52.2 16.95 18.25  18532  b 
  12   3 32  0.31 -38 59 17.7 16.43 17.14  19558  c 
  13   3 32  3.85 -39 11  8.8 15.47 16.80  18241  c 
  14   3 32  7.73 -39 15  2.7 15.53 16.59  17698  c 
  15   3 32 17.83 -39 27 31.1 17.48 18.71  18238  c 
  16   3 32 19.16 -39  7 31.9 17.38 18.08  19049  c 
  17   3 32 19.44 -39  8 29.1 17.23 17.69  19127  c 
  18   3 32 20.41 -39  9 19.7 16.61 17.87  18871  m 
  19   3 32 25.52 -39  1  9.0 16.36 17.17  18663  c 
  20   3 32 31.52 -39 10 30.2 17.51 18.06  18305  c 
  21   3 32 31.77 -38 56 47.2 16.62 17.88  18375  c 
  22   3 32 40.59 -39 31 57.7 17.15 18.18  17828  c 
  23   3 32 53.07 -38 51 36.2 17.56 18.17  18971  c 
  24   3 32 53.82 -38 55 28.0 16.38 17.26  18788  c 
  25   3 32 59.18 -39 40 50.0 17.05 17.78  18302  c 
  26   3 33  2.50 -39 40 20.3 17.39 17.85  18296  m 
  27   3 33  3.24 -38 51  1.9 16.01 17.99  18434  m 
  28   3 33  5.09 -38 51 50.4 15.76 16.82  18665  c 
  29   3 33  9.30 -39  2  5.3 16.61 17.46  18891  c 
  30   3 33 20.68 -38 51  4.7 16.99 17.80  18394  m 
  31   3 33 21.58 -39 33 37.6 15.86 16.90  18241  c 
  32   3 33 22.15 -38 50 21.1 17.50 18.75  18319  b 
  33   3 33 22.19 -38 49 21.4 16.30 17.37  18632  c 
  34   3 33 25.61 -38 49 53.2 15.68 17.56  18299  m 
  35   3 33 27.94 -38 46  2.3 17.07 18.10  18716  c 
  36   3 33 35.22 -38 58  0.5 16.44 17.23  18667  c 
  37   3 33 37.24 -38 54 17.7 17.06 18.14  18339  c 
  38   3 33 42.23 -38 45  4.3 17.31 18.18  18849  c 
  39   3 33 47.43 -38 36 56.4 16.18 17.13  18523  c 
  40   3 34  1.74 -38 53 23.4 16.99 17.88  17936  b 
  41   3 34  5.66 -38 47 16.2 15.27 16.40  19240  c 
  42   3 34 13.16 -38 48 58.0 16.27 17.10  18511  c 
  43   3 34 17.00 -38 48  0.7 16.96 17.77  19132  c 
  44   3 34 21.06 -38 48 49.0 17.58 18.17  18676  c 

     Group # 118   <z> = 0.0988 vel. disp. =   140.
   1   3 32 37.25 -39 33 54.5 16.76 17.60  29836  c 
   2   3 32 56.77 -39 39 13.0 16.99 18.03  29472  m 
   3   3 33  0.93 -39 39 10.0 16.66 17.55  29687  c 
   4   3 33 37.55 -39 40 10.9 15.99 17.36  29828  b 

     Group # 119   <z> = 0.1107 vel. disp. =     0.
   1   3 35 37.13 -38 31  0.5 17.17 17.83  33231  c 
   2   3 35 40.41 -38 27 34.9 17.38 18.45  33264  c 
   3   3 35 41.87 -38 28 10.9 16.28 17.70  33354  m 
   4   3 35 42.08 -38 28 22.6 16.99 18.29  33256  m 

     Group # 120   <z> = 0.0707 vel. disp. =   117.
   1   3 35 32.88 -39 20 13.8 15.10 16.39  21171  c 
   2   3 35 35.95 -39 21 44.9 16.90 17.55  21246  c 
   3   3 36  0.55 -39 20 33.4 17.22 18.15  21450  c 

     Group # 121   <z> = 0.1112 vel. disp. =   583.
   1   3 35 14.33 -38 56 33.2 17.62 18.36  32640  b 
   2   3 35 46.30 -38 59 28.2 16.67 17.72  33944  c 
   3   3 35 49.21 -38 52 47.1 17.65 18.20  33643  c 
   4   3 35 53.44 -38 58 56.2 15.66 16.94  33927  c 
   5   3 35 57.85 -39  0 25.6 15.88 17.00  33144  c 
   6   3 36 15.77 -38 55  4.3 17.09 17.86  34072  c 
   7   3 36 19.81 -38 53  7.3 16.72 17.63  32494  c 

     Group # 122   <z> = 0.0618 vel. disp. =   369.
   1   3 35 58.02 -38 36 57.0 16.31 17.46  19015  b 
   2   3 36 17.95 -38 30 28.3 17.23 18.27  18610  c 
   3   3 37 14.21 -38 26 16.6 15.53 17.30  18217  c 

     Group # 123   <z> = 0.0634 vel. disp. =   240.
   1   3 35 58.07 -39  7 50.0 16.84 18.11  18693  b 
   2   3 36 13.91 -39 22 24.7 17.41 18.01  19294  m 
   3   3 36 15.03 -39 21 58.5 17.69 18.36  19152  b 
   4   3 36 21.57 -39 32 31.5 16.59 17.40  18924  c 
   5   3 37  2.05 -39 11 19.3 16.06 17.24  18940  c 
   6   3 37 40.75 -38 58  1.7 15.69 17.30  19268  b 
   7   3 37 58.49 -39  4 54.4 16.73 18.09  19461  b 

     Group # 124   <z> = 0.1135 vel. disp. =   157.
   1   3 37  8.13 -39  9 50.7 16.24 17.60  34040  m 
   2   3 37  9.56 -39 10 11.2 17.57 18.41  33940  c 
   3   3 37 24.98 -39 19  7.3 17.51 18.60  34306  b 

     Group # 125   <z> = 0.1129 vel. disp. =   174.
   1   3 37 43.49 -38 21 47.5 16.93 17.75  34180  m 
   2   3 37 44.05 -38 21 37.6 17.65 18.28  33814  b 
   3   3 38  3.58 -38 15 21.3 17.01 17.80  33827  c 

     Group # 126   <z> = 0.1068 vel. disp. =   175.
   1   3 42 13.05 -39 10 10.6 17.09 17.93  31800  c 
   2   3 42 28.49 -39  8 40.2 17.32 17.69  32170  b 
   3   3 42 49.27 -39  4  3.3 16.50 17.57  32230  c 
   4   3 42 55.08 -39  4 40.7 17.43 18.09  32230  c 

     Group # 127   <z> = 0.0916 vel. disp. =   329.
   1   3 48 12.67 -39 29 30.8 17.16 17.72  27100  c 
   2   3 48 35.67 -39 28 37.2 16.35 17.25  27690  e 
   3   3 48 38.70 -39 27 30.8 17.03 17.66  27770  c 

     Group # 128   <z> = 0.0779 vel. disp. =   483.
   1   3 51  7.71 -38 44  5.6 16.66 17.65  23860  b 
   2   3 51  8.62 -38 44 17.1 17.16 17.77  23934  m 
   3   3 52  9.12 -38 39 42.5 17.20 17.69  23900  c 
   4   3 52 24.90 -38 50 22.1 16.78 17.44  23440  c 
   5   3 52 32.48 -38 39 27.4 16.38 17.24  22680  c 
   6   3 52 32.91 -38 47 42.3 16.67 17.84  23560  c 
   7   3 52 35.41 -38 39 50.1 16.92 17.45  22528  m 
   8   3 52 36.18 -38 36 29.4 17.33 17.98  23209  m 
   9   3 52 36.43 -38 37  3.1 17.47 17.86  23770  c 

     Group # 129   <z> = 0.0952 vel. disp. =   200.
   1   3 52 54.83 -39 22 41.7 17.45 18.08  28620  c 
   2   3 53  5.99 -39 21 27.1 16.33 17.26  28640  c 
   3   3 53  6.02 -39 21 44.2 17.20 17.69  28307  m 
   4   3 53 29.90 -39 19 28.2 17.07 17.80  28870  c 

     Group # 130   <z> = 0.0866 vel. disp. =    94.
   1   3 56 24.45 -39 19 23.1 17.34 18.51  26136  b 
   2   3 56 26.06 -39 13 56.7 17.12 17.63  26037  c 
   3   3 56 34.68 -39  9 13.5 16.62 17.95  25887  b 

     Group # 131   <z> = 0.0655 vel. disp. =     0.
   1   3 56 49.73 -38 38 20.5 17.45 17.96  19643  c 
   2   3 57 18.56 -38 29 25.3 17.33 17.83  19669  c 
   3   3 57 23.95 -38 30 42.3 16.17 17.14  19788  c 
   4   3 57 24.14 -38 29 42.4 16.37 17.03  19735  c 

     Group # 132   <z> = 0.0590 vel. disp. =   159.
   1   3 57  8.64 -38 48  1.4 16.15 17.83  17834  c 
   2   3 57 21.37 -38 54  6.1 16.74 17.77  17872  c 
   3   3 57 25.55 -38 54 26.7 15.99 16.97  17864  m 
   4   3 57 41.93 -38 49 40.2 16.82 17.36  17614  m 
   5   3 57 43.57 -38 49 44.5 16.50 17.95  17781  b 
   6   3 57 48.76 -38 57 48.9 16.23 16.83  17898  c 
   7   3 58 31.02 -38 56 40.4 16.12 17.41  17398  c 

     Group # 133   <z> = 0.1492 vel. disp. =   432.
   1   3 57 38.46 -38 55 23.9 17.43 18.29  45069  m 
   2   3 57 42.64 -38 55 15.0 17.35 18.26  45079  c 
   3   3 57 55.00 -39  4 44.4 17.40 18.02  44202  c 

     Group # 134   <z> = 0.0955 vel. disp. =    33.
   1   3 58  4.70 -39 10 17.8 17.11 17.64  28598  c 
   2   3 58 10.94 -39 14 52.9 15.65 16.46  28726  c 
   3   3 58 12.81 -39 18  2.1 17.29 17.74  28749  c 

     Group # 135   <z> = 0.0593 vel. disp. =   155.
   1   3 58 45.81 -38 27  8.3 16.88 17.48  17690  c 
   2   3 58 45.94 -38 35  2.1 15.94 16.75  17962  c 
   3   3 58 47.56 -38 27 48.5 16.41 17.39  17672  m 
   4   3 59 36.81 -38 19 47.9 16.32 16.92  18014  b 

     Group # 136   <z> = 0.0662 vel. disp. =     0.
   1   3 58 55.03 -38 44 28.4 17.31 17.96  19973  c 
   2   3 59  0.74 -38 47 25.0 15.39 17.07  19846  c 
   3   3 59 30.06 -38 48 37.3 17.21 18.24  19900  e 

     Group # 137   <z> = 0.0476 vel. disp. =   211.
   1   4  0 15.51 -39 35 35.7 14.94 16.15  14226  c 
   2   4  0 17.17 -39 35 39.3 15.95 17.39  14600  m 
   3   4  0 22.82 -39 38 40.9 16.30 17.08  14175  c 

     Group # 138   <z> = 0.0561 vel. disp. =   302.
   1   4  3 33.18 -39  0 45.7 15.82 16.70  16465  c 
   2   4  3 41.03 -39  6 33.4 15.35 16.47  17003  c 
   3   4  3 41.64 -38 57 51.2 17.57 18.35  16717  c 
   4   4  3 46.12 -39  2 38.8 15.80 17.74  16639  c 
   5   4  4  0.11 -39  0 51.5 15.53 17.41  16402  m 
   6   4  4  4.24 -39  0 48.2 17.60 18.04  16585  c 
   7   4  4  8.77 -39  5 11.9 17.51 18.13  17407  b 
   8   4  4 14.83 -38 59 31.4 16.23 17.32  17010  c 
   9   4  4 22.43 -38 49 47.8 16.22 17.44  16826  c 
  10   4  4 24.78 -38 54 42.0 17.21 18.02  16573  b 
  11   4  4 26.22 -38 56  0.7 16.12 17.07  16777  c 
  12   4  4 37.91 -38 52 20.0 15.84 16.85  17201  c 
  13   4  4 40.51 -39  0 18.2 17.40 18.35  17415  b 
  14   4  4 58.95 -38 52 33.8 15.12 16.30  16994  c 

     Group # 139   <z> = 0.0517 vel. disp. =   116.
   1   4  3 57.69 -38 53  2.0 16.02 17.17  15526  b 
   2   4  4 54.82 -38 43 33.6 17.35 18.38  15716  e 
   3   4  5  6.36 -38 55 27.1 16.24 17.62  15441  b 

     Group # 140   <z> = 0.0741 vel. disp. =     0.
   1   4  4 36.39 -39 11 33.1 17.57 18.15  22335  c 
   2   4  4 49.84 -39  7 40.6 16.10 17.05  22285  c 
   3   4  4 55.69 -39  5 17.4 17.06 18.39  22210  c 
   4   4  4 57.42 -39  7 35.0 16.65 17.83  22340  c 
   5   4  5 37.50 -39  7 36.5 17.47 18.57  22300  b 
   6   4  5 50.62 -39  6 30.3 16.79 17.44  22179  c 

     Group # 141   <z> = 0.0504 vel. disp. =   470.
   1   4  8 38.13 -38 26 21.0 17.18 18.40  15383  c 
   2   4  8 48.74 -38 17 46.8 16.29 17.80  14969  c 
   3   4  8 58.92 -38 33 35.0 16.91 18.27  14851  b 
   4   4  9 22.62 -38 30 40.9 16.06 17.41  15302  c 
   5   4  9 37.84 -38 42 39.5 16.38 17.55  14897  c 
   6   4  9 49.52 -38 17 16.0 15.18 16.78  14661  c 
   7   4 11  0.98 -38 17 23.4 16.55 17.40  14578  c 
   8   4 11  3.86 -38 22 46.0 16.00 16.70  14827  c 
   9   4 11  7.62 -38 25 45.3 15.90 16.97  15167  c 
  10   4 11 31.87 -38 29 35.4 16.14 17.36  14836  b 
  11   4 11 36.70 -38 40  0.5 15.25 16.64  14662  c 
  12   4 11 47.18 -38 33 19.3 15.88 16.85  14682  c 
  13   4 11 59.74 -38 21 54.1 15.80 17.67  15346  c 
  14   4 12  4.77 -38 17 18.1 16.63 17.48  14610  c 
  15   4 13  7.58 -38 25 21.6 15.51 16.56  15561  c 
  16   4 13 44.43 -38 16 28.8 15.95 17.16  15957  c 
  17   4 13 53.28 -38 24 10.8 17.23 17.83  15926  c 
  18   4 14 29.58 -38 16 47.6 17.00 18.07  16014  b 
  19   4 14 33.46 -38 22 44.9 17.40 18.63  15831  c 

     Group # 142   <z> = 0.0497 vel. disp. =   182.
   1   4 11 10.62 -39  6  7.2 16.99 18.31  15103  b 
   2   4 11 13.96 -39  5 33.0 16.15 17.08  14691  m 
   3   4 11 26.30 -39 20 46.8 15.84 16.68  14986  c 
   4   4 11 33.77 -38 51 24.4 16.52 17.92  15105  b 
   5   4 11 51.77 -39 12 48.1 17.39 18.36  15185  c 
   6   4 11 54.43 -39  0 17.0 16.17 17.98  14752  c 
   7   4 12 31.78 -39  3 25.4 16.71 17.59  14749  c 

     Group # 143   <z> = 0.0510 vel. disp. =   316.
   1   4 12 22.37 -39 29 38.3 15.98 17.54  15705  c 
   2   4 13 13.10 -39 25 30.4 16.62 17.41  15725  c 
   3   4 13 25.57 -39 31 41.8 16.95 17.66  15479  c 
   4   4 13 42.55 -39 27 41.2 16.06 16.75  15754  c 
   5   4 13 46.46 -39 26 34.1 17.52 18.16  15478  c 
   6   4 13 50.65 -39 28 49.6 16.96 17.53  15144  c 
   7   4 13 52.94 -39 28 55.3 16.64 17.57  14931  m 
   8   4 14  2.45 -39 33 52.6 16.59 17.43  15498  c 
   9   4 14  5.60 -39 20  6.3 16.09 18.00  15117  b 
  10   4 14 38.05 -39 25 50.5 17.24 17.98  14860  c 
  11   4 14 45.88 -39 36  1.6 15.94 16.87  14946  c 

     Group # 144   <z> = 0.0699 vel. disp. =   210.
   1   4 14 30.36 -39  5 14.2 17.28 18.25  21256  m 
   2   4 14 30.94 -39  4 55.3 16.23 17.25  20856  c 
   3   4 14 39.64 -39  7 45.6 15.98 16.72  20840  c 

     Group # 145   <z> = 0.0502 vel. disp. =    60.
   1   4 16 15.90 -39  4  0.2 17.02 18.21  15074  b 
   2   4 16 16.75 -39  4 54.0 16.67 17.32  15095  b 
   3   4 16 17.54 -39 12 50.6 17.15 17.94  15173  b 
   4   4 16 20.30 -39 12 45.3 15.95 17.10  14945  m 

     Group # 146   <z> = 0.1460 vel. disp. =    55.
   1   4 16 51.17 -39 34 14.0 17.54 18.12  43915  c 
   2   4 17 17.56 -39 29  2.5 17.29 18.35  43813  c 
   3   4 17 44.00 -39 30 27.3 17.46 17.97  43715  c 

     Group # 147   <z> = 0.0501 vel. disp. =   126.
   1   4 17 22.65 -39 23 59.3 15.58 16.63  15220  b 
   2   4 17 44.83 -39 27 26.3 16.49 18.16  15166  b 
   3   4 17 56.08 -39 15 48.6 16.99 18.43  14820  b 
   4   4 18  6.91 -39 17 11.3 15.00 16.55  15185  c 
   5   4 18  7.37 -39 20 12.3 15.57 17.05  15044  b 
   6   4 18 20.09 -39 10 44.5 15.72 16.86  14903  b 
   7   4 18 31.74 -39 17 24.5 15.59 17.74  15080  c 

     Group # 148   <z> = 0.1389 vel. disp. =   223.
   1   4 20 18.46 -38 39 48.0 17.46 18.20  41683  b 
   2   4 20 32.96 -38 43  7.5 17.46 18.15  41401  b 
   3   4 20 33.78 -38 41 33.2 17.47 18.01  41931  c 

     Group # 149   <z> = 0.1243 vel. disp. =   224.
   1   4 21 32.54 -39  8 48.2 17.05 17.59  37600  c 
   2   4 22  2.41 -39 11 29.5 17.04 17.87  37230  e 
   3   4 22  3.49 -39 10 18.0 17.21 17.85  37090  b 

     Group # 150   <z> = 0.1437 vel. disp. =   102.
   1   4 22  0.01 -38 29 51.2 17.25 18.13  43200  c 
   2   4 22  0.84 -38 32 38.0 17.20 17.71  42940  c 
   3   4 22  9.31 -38 26 24.6 17.05 17.86  43160  c 

     Group # 151   <z> = 0.1484 vel. disp. =   921.
   1   4 25 39.07 -38 19 39.2 16.56 17.39  43480  c 
   2   4 25 49.91 -38 17  8.7 16.93 17.66  45600  c 
   3   4 25 54.55 -38 21 48.5 17.24 17.78  44460  c 

     Group # 152   <z> = 0.0548 vel. disp. =    95.
   1   4 27  2.72 -39 29 58.4 16.95 17.98  16440  c 
   2   4 27 16.40 -39 24 38.2 17.04 17.81  16670  c 
   3   4 27 18.18 -39 23 42.0 17.04 17.68  16390  c 
   4   4 27 35.05 -39 23 27.6 16.75 17.25  16430  b 
   5   4 28 33.99 -39 20 44.9 16.48 17.58  16360  b 

     Group # 153   <z> = 0.1012 vel. disp. =   452.
   1  21  3 31.15 -39 11 30.6 16.89 17.75  30830  c 
   2  21  3 31.17 -39 11 30.7 16.85 17.51  30855  m 
   3  21  3 34.35 -39 21  9.8 17.25 17.97  29970  c 

     Group # 154   <z> = 0.0890 vel. disp. =   138.
   1  21  3 22.40 -39 44  1.1 16.72 17.53  26790  c 
   2  21  3 27.75 -39 37 58.4 16.73 17.87  27080  c 
   3  21  3 52.65 -39 34 12.0 16.21 17.26  26790  c 

     Group # 155   <z> = 0.0497 vel. disp. =   435.
   1  21  3 11.03 -39 40  2.7 16.16 16.79  14970  c 
   2  21  3 26.59 -39 12 22.4 17.23 17.98  15170  c 
   3  21  3 45.58 -39 43 20.5 16.90 17.60  15350  c 
   4  21  3 50.83 -39 19 40.5 16.48 17.72  15670  e 
   5  21  4 29.96 -39 40  7.7 16.35 17.13  14470  c 
   6  21  5 23.93 -39 34 20.9 16.41 17.71  14500  c 
   7  21  6 15.42 -39 30 44.6 17.09 18.03  15670  b 
   8  21  6 17.60 -39 27 30.3 17.23 17.68  15200  e 

     Group # 156   <z> = 0.0924 vel. disp. =   305.
   1  21  8 21.82 -38 40 17.0 16.29 17.29  27951  c 
   2  21  8 26.37 -38 44 18.9 15.74 16.64  27978  b 
   3  21  8 30.61 -38 43 16.6 17.41 17.77  28369  c 
   4  21  8 32.21 -38 46 14.4 16.88 17.84  27960  c 
   5  21  8 42.49 -38 38  9.8 17.01 17.52  27411  c 

     Group # 157   <z> = 0.1006 vel. disp. =   213.
   1  21  9 36.98 -38 50 57.4 16.45 17.27  30721  c 
   2  21  9 42.74 -38 50 18.2 15.63 16.85  30191  c 
   3  21 10  8.24 -38 46 42.7 17.34 17.73  30392  m 
   4  21 10  9.89 -38 46 35.0 16.89 17.86  30211  c 

     Group # 158   <z> = 0.1422 vel. disp. =   440.
   1  21  9 58.80 -38 58 22.2 17.47 17.78  43245  c 
   2  21 10 25.81 -38 43 25.6 17.14 17.62  42272  c 
   3  21 10 39.89 -38 53  7.9 17.00 17.75  43011  c 

     Group # 159   <z> = 0.0421 vel. disp. =   135.
   1  21 10  5.47 -39  7 54.7 15.96 17.35  12729  b 
   2  21 10 29.39 -38 59 20.5 15.24 16.65  13031  b 
   3  21 10 37.50 -38 56 24.2 16.38 17.29  12804  c 

     Group # 160   <z> = 0.0821 vel. disp. =   155.
   1  21 10  6.82 -39 21 39.9 16.73 17.49  25038  c 
   2  21 10 40.68 -39 17 54.2 17.30 17.75  24726  c 
   3  21 11 37.39 -39 15  8.5 17.13 17.60  24721  c 

     Group # 161   <z> = 0.0900 vel. disp. =   368.
   1  21 11  7.28 -38 27  7.1 16.38 17.08  27622  c 
   2  21 11 12.62 -38 26 58.8 16.41 17.23  27467  c 
   3  21 11 18.87 -38 29 26.7 16.81 17.73  26992  e 
   4  21 12  0.23 -38 25 14.7 17.47 18.15  26745  b 

     Group # 162   <z> = 0.0899 vel. disp. =   148.
   1  21 11 40.13 -38 42 38.2 15.78 16.82  27315  c 
   2  21 11 54.15 -38 49 18.4 17.13 18.02  27242  c 
   3  21 12  6.83 -38 47  7.7 17.06 17.67  26978  c 

     Group # 163   <z> = 0.0822 vel. disp. =    68.
   1  21 11 56.89 -38 59 17.5 16.10 17.05  24878  c 
   2  21 12  6.22 -38 57 59.7 17.00 17.67  24749  b 
   3  21 12 11.24 -38 59 35.2 17.44 18.00  24880  c 
   4  21 12 15.69 -38 59 26.8 16.30 17.64  25002  m 

     Group # 164   <z> = 0.0563 vel. disp. =   322.
   1  21 11 33.64 -39 40 14.6 17.32 18.15  16843  c 
   2  21 11 50.33 -39 22 38.0 16.07 17.40  16612  e 
   3  21 12  9.72 -39 36 52.2 15.05 16.06  16599  c 
   4  21 12 15.41 -39 23 23.6 17.43 18.42  16812  b 
   5  21 12 56.36 -39 32 40.4 16.75 17.46  16700  c 
   6  21 13 37.73 -39 39 14.3 15.65 16.52  17392  c 
   7  21 13 43.73 -39 33 36.2 17.11 17.90  17169  c 
   8  21 13 58.32 -39 37 15.5 15.44 16.60  17514  b 
   9  21 13 58.37 -39 37 38.2 15.50 16.66  17271  m 
  10  21 14 57.94 -39 27 33.9 17.49 17.78  17442  e 
  11  21 14 59.56 -39 42 10.0 17.07 17.74  16896  e 
  12  21 15 14.54 -39 28 50.8 16.51 18.17  17482  b 
  13  21 15 27.63 -39 44 24.0 15.84 17.16  17506  c 
  14  21 15 38.50 -39 38 15.0 15.92 16.76  17241  c 

     Group # 165   <z> = 0.1101 vel. disp. =   306.
   1  21 14 11.67 -39  0 28.7 17.45 18.10  33357  m 
   2  21 14 12.91 -38 59 42.1 16.77 17.92  33505  c 
   3  21 14 15.65 -38 54 11.9 16.79 18.05  32843  c 

     Group # 166   <z> = 0.0860 vel. disp. =   234.
   1  21 14 53.84 -39 23 26.0 16.01 17.05  25714  c 
   2  21 14 58.05 -39 21 57.5 16.67 17.50  26235  m 
   3  21 14 59.61 -39 21 37.5 17.38 17.96  26052  c 

     Group # 167   <z> = 0.1436 vel. disp. =   214.
   1  21 15 50.86 -39 28 59.3 17.17 17.72  43095  c 
   2  21 16 15.14 -39 28 47.5 17.31 18.32  43036  b 
   3  21 16 50.51 -39 34 36.5 16.53 17.48  43381  c 
   4  21 16 58.31 -39 38  2.0 17.37 18.32  43587  b 

     Group # 168   <z> = 0.1032 vel. disp. =   119.
   1  21 16 35.92 -38 30 24.8 16.38 18.04  30992  c 
   2  21 17 21.18 -38 25 54.9 17.41 18.23  31232  b 
   3  21 18  4.20 -38 28  9.0 16.76 17.64  31272  c 

     Group # 169   <z> = 0.0589 vel. disp. =    81.
   1  21 19 28.20 -39 44 12.1 17.02 18.02  17945  c 
   2  21 19 32.80 -39 44  9.7 17.56 18.43  17754  m 
   3  21 19 35.50 -39 43 51.7 15.11 16.48  17949  c 

     Group # 170   <z> = 0.0807 vel. disp. =   139.
   1  21 25 45.27 -39  8 40.0 17.62 18.76  24335  b 
   2  21 26 15.42 -39  5 17.9 16.19 17.87  24319  c 
   3  21 26 36.44 -39  8  7.8 17.52 18.63  24616  b 

     Group # 171   <z> = 0.1328 vel. disp. =   148.
   1  21 26 17.29 -38 46 15.6 17.14 18.25  40201  c 
   2  21 26 19.39 -38 46  0.1 17.60 18.25  40106  m 
   3  21 26 19.93 -38 45 18.7 17.53 18.41  39845  c 

     Group # 172   <z> = 0.0763 vel. disp. =   161.
   1  21 25 37.23 -38 56 44.9 17.05 17.88  22950  b 
   2  21 26  9.23 -38 39 33.1 17.44 18.31  23328  c 
   3  21 26 22.55 -38 50 54.1 16.32 17.70  23144  c 
   4  21 26 29.99 -38 54  3.4 17.59 18.64  23378  c 
   5  21 26 43.64 -38 52  7.2 15.82 17.21  23149  c 
   6  21 26 46.42 -38 52  2.9 17.13 18.09  22963  m 
   7  21 27 32.43 -38 45 44.5 17.17 18.42  22905  b 

     Group # 173   <z> = 0.1352 vel. disp. =    69.
   1  21 26 43.35 -39 23  9.0 16.72 17.75  40643  b 
   2  21 26 49.36 -39 24 21.1 17.28 17.91  40722  c 
   3  21 26 52.83 -39 13 28.5 16.76 17.60  40894  c 
   4  21 26 54.39 -39 23 17.9 17.39 18.09  40817  b 

     Group # 174   <z> = 0.1328 vel. disp. =    96.
   1  21 26 53.09 -38 23 53.6 17.30 18.02  40134  m 
   2  21 26 55.16 -38 24 14.6 17.61 18.24  39950  c 
   3  21 26 55.21 -38 24 36.3 17.42 18.40  40189  m 
   4  21 26 55.81 -38 25 41.3 17.45 18.24  39921  c 

     Group # 175   <z> = 0.1333 vel. disp. =   190.
   1  21 30  2.06 -38 45 31.4 16.89 17.75  40325  c 
   2  21 30 15.91 -38 46 53.6 16.62 17.77  40388  c 
   3  21 30 16.27 -38 39 34.9 16.94 18.03  39882  c 
   4  21 30 21.03 -38 46 24.6 17.00 18.09  40132  c 

     Group # 176   <z> = 0.1206 vel. disp. =   117.
   1  21 30 16.92 -39 36 36.2 15.88 17.08  36366  c 
   2  21 30 20.77 -39 33 28.5 17.31 17.79  36560  c 
   3  21 30 30.58 -39 42 15.4 17.45 18.41  36261  c 

     Group # 177   <z> = 0.0540 vel. disp. =   212.
   1  21 39 12.69 -38 42 44.5 17.31 18.16  16166  c 
   2  21 39 18.01 -38 46 36.8 16.98 17.57  16304  c 
   3  21 39 23.22 -38 45 29.0 15.87 17.11  16717  c 
   4  21 39 40.93 -38 47 12.1 15.18 16.25  16243  c 
   5  21 39 44.99 -38 44 57.1 17.50 18.33  16694  c 
   6  21 40  6.69 -38 39 20.4 17.13 17.92  16389  c 

     Group # 178   <z> = 0.0658 vel. disp. =   371.
   1  21 38 49.95 -39 23 52.0 15.05 16.46  19607  c 
   2  21 39  1.89 -39 41 18.9 17.14 18.52  19610  b 
   3  21 39 17.84 -39 41 32.6 17.07 18.12  20020  c 
   4  21 39 32.23 -39 34 58.1 15.69 17.51  19197  b 
   5  21 39 42.56 -39 31 18.4 17.45 18.61  19909  b 
   6  21 39 47.16 -39 13 43.5 16.40 17.31  19431  c 
   7  21 39 53.62 -39 14 49.4 16.36 17.26  19673  c 
   8  21 39 55.59 -39 24  5.1 16.45 17.11  19785  c 
   9  21 39 56.54 -39 33 53.5 15.96 17.01  20748  b 
  10  21 40  0.03 -38 59 27.2 17.62 18.74  19683  b 
  11  21 40  1.07 -39 23 40.9 16.81 17.96  20386  c 
  12  21 40  1.14 -38 49  2.5 16.71 17.67  20196  c 
  13  21 40  1.93 -39 24 30.5 16.45 17.67  20304  m 
  14  21 40  2.99 -39 14 22.0 17.35 18.44  20385  c 
  15  21 40  3.24 -39  1 42.8 16.42 17.22  19952  c 
  16  21 40  5.02 -39 15 50.5 16.80 17.95  19408  c 
  17  21 40  7.04 -39 28  9.5 15.52 17.06  19855  c 
  18  21 40 14.95 -39 22 32.3 17.56 18.48  20992  b 
  19  21 40 16.60 -39 20 32.4 16.17 17.20  20878  c 
  20  21 40 20.31 -39  5 18.9 17.23 18.47  19816  c 
  21  21 40 22.83 -39 24 58.2 16.97 17.76  19663  c 
  22  21 40 23.01 -39 25 56.4 15.25 17.19  19868  c 
  23  21 40 24.14 -39  4 54.0 17.60 18.67  19846  m 
  24  21 40 24.23 -39 22 24.6 16.72 17.51  19462  c 
  25  21 40 25.20 -39 17 36.3 17.32 18.03  20107  c 
  26  21 40 27.38 -39 21 52.7 17.58 18.28  19318  m 
  27  21 40 27.59 -39  4 16.1 17.57 18.40  20226  c 
  28  21 40 28.74 -39 10  5.3 16.61 17.43  20168  c 
  29  21 40 30.40 -39 27 38.2 17.00 17.59  20425  c 
  30  21 40 30.99 -38 55  3.2 17.02 17.88  19804  c 
  31  21 40 35.74 -39  5 17.2 17.37 18.32  20361  c 
  32  21 40 36.17 -39 11 21.0 17.00 18.18  19762  c 
  33  21 40 40.75 -39 14 11.0 17.08 17.76  20518  c 
  34  21 40 43.52 -38 59 50.7 17.36 18.15  19684  c 
  35  21 40 43.99 -39 13 31.1 16.13 17.24  19886  c 
  36  21 40 48.35 -39 14 17.6 15.89 16.92  20489  c 
  37  21 40 48.54 -39 12  6.2 16.21 17.14  19856  c 
  38  21 40 52.97 -39 19 22.8 17.61 18.63  19953  b 
  39  21 40 54.59 -39 16 26.8 16.58 18.21  19603  b 
  40  21 40 56.29 -39 24 28.0 17.07 18.10  20082  c 
  41  21 40 58.71 -38 56 42.3 15.78 16.92  19845  c 
  42  21 41  3.56 -39 14  4.6 16.02 17.13  19675  c 
  43  21 41 25.80 -39 19 39.4 17.16 17.62  19420  e 
  44  21 41 37.29 -39  6 55.8 16.93 17.54  19900  c 
  45  21 42  5.82 -39  6 31.0 16.26 17.21  19950  c 
  46  21 42 38.44 -38 58  7.6 16.89 17.86  19870  b 

     Group # 179   <z> = 0.0662 vel. disp. =   298.
   1  21 40 18.33 -38 20 26.0 15.16 16.82  20541  c 
   2  21 40 59.05 -38 27 36.1 15.59 16.97  19675  c 
   3  21 41  2.26 -38 35 27.2 16.92 17.64  20196  m 
   4  21 41  4.23 -38 35 20.5 16.40 17.74  20244  b 
   5  21 41  6.52 -38 39 51.3 15.81 17.30  20051  b 
   6  21 41  6.98 -38 25 43.5 17.18 18.16  20570  c 
   7  21 41 24.47 -38 31 29.7 16.25 16.98  19770  c 
   8  21 42  2.16 -38 25 40.7 16.68 17.16  19840  c 
   9  21 42 17.09 -38 42  2.5 16.46 17.55  19890  c 

     Group # 180   <z> = 0.0598 vel. disp. =    99.
   1  21 57 18.12 -39 25 23.7 16.42 17.23  18309  c 
   2  21 57 18.65 -39 24 10.6 16.70 17.62  18172  b 
   3  21 57 18.69 -39 24 59.7 16.96 18.24  18055  m 

     Group # 181   <z> = 0.0706 vel. disp. =     0.
   1  21 58 43.03 -39 15 37.8 17.00 18.35  21399  c 
   2  21 58 53.91 -39 19 58.0 16.40 17.16  21379  b 
   3  21 59 23.64 -39 18 45.4 17.10 18.11  21411  b 

     Group # 182   <z> = 0.0925 vel. disp. =   200.
   1  21 59  6.17 -39 21 49.8 16.90 18.27  27906  b 
   2  21 59 10.03 -39 33  3.3 16.31 17.19  27786  c 
   3  21 59 15.99 -39 28 29.7 15.57 16.78  28231  c 

     Group # 183   <z> = 0.0925 vel. disp. =    49.
   1  21 59 48.32 -38 57 55.7 17.18 17.98  28012  c 
   2  22  0 22.54 -39  2  9.2 17.46 18.62  27879  c 
   3  22  0 29.12 -39  7 45.7 17.35 18.27  28052  c 

     Group # 184   <z> = 0.0590 vel. disp. =    73.
   1  22  0 55.81 -38 34 10.1 17.04 18.45  17985  c 
   2  22  0 57.52 -38 22 56.0 16.30 17.42  17986  m 
   3  22  0 57.65 -38 23 23.0 17.11 18.15  17804  b 

     Group # 185   <z> = 0.1107 vel. disp. =   212.
   1  22  3  2.44 -38 20 22.2 17.50 18.09  33303  m 
   2  22  3  3.83 -38 20 38.3 17.30 18.04  33284  c 
   3  22  3  4.58 -38 20 54.2 17.49 18.04  33719  m 

     Group # 186   <z> = 0.0696 vel. disp. =   225.
   1  22  3 25.77 -39 21 34.1 16.31 17.08  20898  c 
   2  22  3 37.05 -39 30  0.5 16.53 17.31  20885  c 
   3  22  3 37.83 -39 23 28.3 16.68 17.51  21233  c 
   4  22  3 40.58 -39 28 42.4 15.65 16.95  21262  c 
   5  22  3 40.60 -39 28 25.9 16.40 17.45  21300  m 
   6  22  3 41.87 -39 23  9.2 16.35 17.44  21410  m 
   7  22  3 48.47 -39 36  9.1 17.28 17.90  20765  c 

     Group # 187   <z> = 0.1094 vel. disp. =   183.
   1  22  5 41.70 -38 17 20.9 17.33 17.84  33015  c 
   2  22  6  9.30 -38 23 36.4 17.34 17.86  32910  c 
   3  22  6 14.64 -38 25 41.4 17.30 17.90  32873  c 
   4  22  6 37.84 -38 32 52.1 16.42 17.27  33348  b 

     Group # 188   <z> = 0.0956 vel. disp. =   240.
   1  22  6 19.07 -39 14  1.7 17.48 18.55  28736  e 
   2  22  6 28.77 -39 12 29.4 16.72 17.58  29205  c 
   3  22  6 37.54 -39 17 34.2 16.63 17.52  28730  c 

     Group # 189   <z> = 0.1398 vel. disp. =   135.
   1  22  6 31.00 -38 45 16.5 17.47 18.29  42182  c 
   2  22  7 23.87 -38 43 18.9 17.39 18.18  42021  c 
   3  22  7 46.96 -38 45 37.6 16.26 17.89  42397  c 
   4  22  7 52.66 -38 54 28.7 17.48 18.17  42050  c 

     Group # 190   <z> = 0.0357 vel. disp. =   135.
   1  22  9  1.40 -38 47 19.3 16.34 17.89  11150  e 
   2  22  9 20.24 -38 44 56.5 15.32 16.29  11062  c 
   3  22  9 44.59 -38 40 34.6 16.37 17.36  11059  b 
   4  22  9 46.90 -38 39 59.9 16.32 16.89  11179  m 
   5  22  9 52.67 -38 43 31.6 15.34 17.11  10758  c 
   6  22  9 54.81 -38 34  2.1 16.35 17.50  11029  c 
   7  22 10  7.00 -38 39 16.9 15.74 17.54  10799  c 
   8  22 11  6.20 -38 38 15.8 15.10 17.45  10980  c 
   9  22 11 27.49 -38 42 43.2 15.66 17.56  10756  b 
  10  22 12 46.88 -38 31 59.5 15.72 17.28  10812  b 
  11  22 13 21.42 -38 39 42.8 16.92 18.39  10919  c 

     Group # 191   <z> = 0.1407 vel. disp. =   557.
   1  22 14  4.17 -39  4 45.1 17.46 18.29  42968  b 
   2  22 14  7.76 -39  0 36.0 17.07 17.84  42426  c 
   3  22 14 31.31 -38 54 53.2 17.17 18.13  42078  c 
   4  22 14 39.73 -39  9 54.2 16.56 17.74  42732  c 
   5  22 14 42.58 -38 55 21.1 17.35 18.04  42576  c 
   6  22 14 58.49 -39  8 44.4 16.85 17.65  42068  c 
   7  22 15  7.30 -39  3 46.0 17.33 18.03  42835  c 
   8  22 15  8.47 -38 53 12.0 17.33 17.97  41658  c 
   9  22 15 24.76 -39  6 12.6 16.93 17.71  43101  c 
  10  22 15 31.46 -39  0  6.3 17.30 18.04  41570  c 
  11  22 15 36.69 -39  4 26.7 17.29 18.05  42725  c 
  12  22 15 46.54 -39 10 12.3 17.24 18.07  43621  c 
  13  22 15 48.69 -39  8 32.1 17.45 18.07  43092  c 
  14  22 15 51.39 -39  2 53.4 17.54 18.42  41665  c 
  15  22 15 52.09 -39  6 12.3 17.55 18.22  42210  c 
  16  22 15 52.80 -39  2 15.4 17.49 17.93  41620  m 
  17  22 15 52.91 -39 12 54.0 16.70 17.64  41555  c 
  18  22 15 56.06 -39  6 29.4 17.50 18.47  42227  m 
  19  22 16 35.90 -39 12  4.2 17.50 18.05  43286  c 

     Group # 192   <z> = 0.0614 vel. disp. =     0.
   1  22 16  6.74 -38 37 55.8 17.15 17.74  18670  b 
   2  22 16 20.42 -38 36 51.3 16.23 17.83  18692  c 
   3  22 16 50.51 -38 28 28.6 17.27 18.57  18590  b 
   4  22 17  5.32 -38 29 45.8 15.82 16.76  18683  c 

     Group # 193   <z> = 0.0391 vel. disp. =     0.
   1  22 16 48.57 -39  6 39.6 16.37 16.96  11959  c 
   2  22 16 54.31 -39  5 59.2 16.17 17.01  12014  c 
   3  22 17  3.02 -39  6 27.0 17.08 18.51  11947  c 

     Group # 194   <z> = 0.0729 vel. disp. =   141.
   1  22 18 41.35 -39 42 25.5 17.30 18.19  22184  m 
   2  22 18 44.25 -39 42 43.7 17.30 18.21  22208  c 
   3  22 18 46.52 -39 34 49.3 16.66 17.75  21908  b 

     Group # 195   <z> = 0.0719 vel. disp. =   243.
   1  22 19 11.75 -38 56 56.0 15.83 16.67  22081  c 
   2  22 19 19.00 -38 52 53.0 15.74 17.09  21437  c 
   3  22 19 19.26 -38 54 33.7 14.96 16.41  21770  c 
   4  22 19 20.96 -38 54 26.9 16.53 17.63  21884  m 

     Group # 196   <z> = 0.0937 vel. disp. =     0.
   1  22 19 24.45 -39  4 28.2 17.32 18.57  28314  b 
   2  22 19 57.56 -39  5  0.2 17.14 18.40  28335  c 
   3  22 20  7.95 -38 56  5.2 16.68 17.64  28353  c 

     Group # 197   <z> = 0.0743 vel. disp. =   252.
   1  22 26 24.97 -38 50 36.9 17.07 17.60  22260  c 
   2  22 27 29.90 -38 55  1.4 16.64 17.43  22520  c 
   3  22 28 18.14 -38 47 15.6 16.94 17.70  22820  c 

     Group # 198   <z> = 0.0733 vel. disp. =    84.
   1  22 29 15.37 -38 16 27.5 16.97 17.68  22250  e 
   2  22 29 31.07 -38 19 57.0 17.10 17.59  22170  c 
   3  22 29 35.37 -38 20 46.4 16.92 17.65  22370  c 
   4  22 29 42.75 -38 33 31.8 17.37 18.17  22100  c 

     Group # 199   <z> = 0.0621 vel. disp. =   150.
   1  22 31 58.40 -38 41 53.8 17.43 17.75  18630  c 
   2  22 32  5.95 -38 35 34.9 16.18 17.08  19030  c 
   3  22 32 28.83 -38 49 56.2 16.46 17.80  18940  e 
   4  22 32 33.97 -38 48 42.2 16.52 17.31  18940  b 

     Group # 200   <z> = 0.1486 vel. disp. =   274.
   1  22 32 53.79 -38 54 28.6 16.38 17.44  44650  c 
   2  22 33  5.57 -39 11 17.9 17.34 17.83  45090  c 
   3  22 33 17.29 -39  2 32.9 16.96 17.59  45160  c 
   4  22 33 24.37 -38 55 15.0 17.33 17.92  44810  c 
   5  22 34 19.69 -39  8 34.0 17.20 17.71  44370  c 

     Group # 201   <z> = 0.0726 vel. disp. =    89.
   1  22 33 28.00 -39 41 26.6 16.31 17.27  21940  c 
   2  22 33 58.41 -39 21 52.4 17.44 17.93  21940  c 
   3  22 34  6.90 -39 25 44.1 17.20 17.92  21980  c 
   4  22 34 58.10 -39 20  6.4 16.81 17.30  22190  c 

     Group # 202   <z> = 0.0645 vel. disp. =   315.
   1  22 36 21.44 -38 55 12.3 15.33 16.49  19894  c 
   2  22 36 36.48 -38 53 46.5 17.34 18.51  19217  b 
   3  22 36 48.10 -38 52 28.3 17.52 18.05  19649  b 

     Group # 203   <z> = 0.0725 vel. disp. =     0.
   1  22 36 10.16 -39  9 35.1 16.06 17.00  21958  c 
   2  22 36 45.86 -39  6 30.6 17.43 18.44  22002  b 
   3  22 37  5.00 -38 56 29.5 16.61 17.87  21976  b 

     Group # 204   <z> = 0.1136 vel. disp. =   163.
   1  22 37 12.08 -39 27 48.3 16.97 18.15  34499  c 
   2  22 37 14.78 -39 20 38.9 17.13 18.00  34226  c 
   3  22 37 19.39 -39  9 54.5 17.25 18.50  34371  c 
   4  22 37 50.38 -39 32 49.9 17.26 18.20  34011  c 
   5  22 38 10.46 -39 13 53.4 16.84 17.54  34448  c 

     Group # 205   <z> = 0.0656 vel. disp. =    69.
   1  22 40 39.13 -39 19  0.9 15.20 17.40  19829  m 
   2  22 40 40.92 -39 18 54.9 17.18 18.03  19926  c 
   3  22 40 58.84 -39 31 14.5 16.95 17.55  20033  c 

     Group # 206   <z> = 0.1180 vel. disp. =   270.
   1  22 42 41.00 -38 29 14.2 16.54 17.44  35721  c 
   2  22 43 10.01 -38 20 51.1 16.74 18.09  35283  c 
   3  22 43 13.28 -38 22 29.2 16.60 17.43  35884  c 

     Group # 207   <z> = 0.0986 vel. disp. =   143.
   1  22 43 14.80 -39 12 58.8 16.87 17.65  29959  c 
   2  22 43 22.58 -39 16 32.4 16.77 18.03  29580  c 
   3  22 43 25.39 -39 18 36.1 16.28 17.48  29663  b 
   4  22 43 28.81 -39  7 29.5 16.78 17.55  29924  c 
   5  22 43 56.22 -39 20 54.0 17.23 17.93  29918  c 

     Group # 208   <z> = 0.1056 vel. disp. =    98.
   1  22 45 13.17 -38 54 26.6 17.41 18.26  32054  b 
   2  22 45 32.13 -38 46 17.6 16.75 17.41  31837  c 
   3  22 46  1.60 -38 39 57.7 16.93 17.68  31819  c 

     Group # 209   <z> = 0.1210 vel. disp. =   343.
   1  22 44 38.19 -38 22 20.1 17.03 17.86  35958  c 
   2  22 45 22.54 -38 26  9.5 17.28 18.46  36238  b 
   3  22 45 26.57 -38 27 12.7 17.16 17.92  36540  b 
   4  22 45 48.88 -38 32 38.4 17.05 18.28  36902  b 
   5  22 45 58.20 -38 24 31.8 16.41 17.42  36490  b 
   6  22 46 49.12 -38 25 41.2 16.69 17.40  36994  c 

     Group # 210   <z> = 0.1063 vel. disp. =   106.
   1  22 46 10.67 -39  2 33.3 16.33 17.32  32069  c 
   2  22 46 29.75 -38 55 43.5 17.40 18.01  32163  c 
   3  22 46 36.42 -38 54 50.2 16.88 17.90  32002  c 
   4  22 46 37.25 -38 55 43.6 17.09 17.69  32121  m 
   5  22 46 40.29 -38 55 17.3 16.19 17.47  31895  m 
   6  22 47 30.19 -38 57 48.2 16.47 17.55  32272  c 
   7  22 47 45.51 -38 58  8.4 16.70 17.78  32274  b 

     Group # 211   <z> = 0.0825 vel. disp. =   267.
   1  22 46 31.18 -38 40 18.4 17.19 17.73  25022  c 
   2  22 47  8.43 -38 41 48.3 16.56 17.59  25258  c 
   3  22 47 10.54 -38 35 16.0 14.95 16.51  24666  c 

     Group # 212   <z> = 0.1230 vel. disp. =   199.
   1  22 47 14.42 -38 42 15.1 16.54 17.88  37403  c 
   2  22 47 35.71 -38 46 27.7 16.78 17.96  37140  b 
   3  22 47 38.62 -38 52 44.5 16.76 18.09  36833  c 
   4  22 47 47.15 -38 47 37.2 16.74 17.56  37199  c 

     Group # 213   <z> = 0.0823 vel. disp. =   231.
   1  22 48 46.50 -38 33 13.5 16.15 17.02  24720  c 
   2  22 49  2.77 -38 46 33.0 16.92 17.71  24840  b 
   3  22 49  6.83 -38 55 30.6 16.51 17.91  25273  b 
   4  22 49  8.67 -38 40 15.2 17.28 17.97  24714  c 
   5  22 49 42.13 -38 46 31.9 16.26 17.68  24687  b 
   6  22 50 21.83 -38 45 16.1 16.69 17.60  25095  c 
   7  22 50 22.67 -38 44 50.4 16.34 17.13  25254  m 

     Group # 214   <z> = 0.1239 vel. disp. =   212.
   1  22 49 25.72 -39  7  5.6 17.00 17.73  37700  b 
   2  22 49 30.17 -39  8 51.2 17.38 17.95  37294  c 
   3  22 50  0.44 -39 16 46.1 17.29 18.06  37244  c 

     Group # 215   <z> = 0.1048 vel. disp. =    87.
   1  22 49 56.91 -38 52  6.9 16.96 17.83  31572  c 
   2  22 50  6.92 -38 50 57.9 16.98 17.83  31632  c 
   3  22 50  9.69 -38 50 54.2 16.77 17.56  31805  m 

     Group # 216   <z> = 0.0921 vel. disp. =    65.
   1  22 53  5.50 -39 23 15.7 16.51 17.27  27812  b 
   2  22 53  5.71 -39 22 37.5 17.06 17.70  27975  m 
   3  22 53 56.82 -39 23 51.4 16.42 17.48  27787  c 

     Group # 217   <z> = 0.0999 vel. disp. =    20.
   1  22 55  1.25 -39 38 14.6 17.14 17.76  30202  c 
   2  22 55 31.74 -39 31 35.2 16.53 17.43  30255  b 
   3  22 55 50.35 -39 35 58.6 17.04 18.25  30220  c 
   4  22 56 13.74 -39 31  4.7 16.81 17.98  30079  c 

     Group # 218   <z> = 0.1487 vel. disp. =     0.
   1  22 55 54.37 -39 23 11.0 17.32 17.83  44883  b 
   2  22 55 54.84 -39 25 31.1 16.78 17.55  44858  c 
   3  22 56 27.27 -39 18 51.7 17.15 17.94  44764  c 

     Group # 219   <z> = 0.0917 vel. disp. =    66.
   1  22 59 19.06 -38 50 57.1 16.30 17.12  27756  c 
   2  22 59 23.35 -38 43 13.1 17.39 17.89  27858  c 
   3  22 59 28.93 -38 44 47.5 16.23 16.98  27653  c 

     Group # 220   <z> = 0.0564 vel. disp. =     0.
   1  22 59 46.50 -38 35 39.3 17.37 18.37  17124  b 
   2  23  0  4.54 -38 34 42.4 15.61 16.97  17256  b 
   3  23  0  5.68 -38 34 22.9 16.58 17.35  17152  m 
   4  23  0 18.08 -38 29 37.9 17.46 18.10  17194  c 

     Group # 221   <z> = 0.0596 vel. disp. =   125.
   1  23  7 21.85 -39 26 39.7 16.50 17.01  17950  c 
   2  23  7 29.21 -39 26  0.9 16.33 17.28  18130  c 
   3  23  7 52.04 -39 22 53.6 16.84 17.60  18250  b 

     Group # 222   <z> = 0.0627 vel. disp. =     0.
   1  23 10  7.38 -39 24 51.4 16.64 17.31  19130  c 
   2  23 11  0.92 -39 13 32.3 17.29 17.84  19030  c 
   3  23 11 14.48 -39 12 38.8 16.57 17.79  19030  b 

     Group # 223   <z> = 0.0639 vel. disp. =   248.
   1  23 12 51.08 -39 13 28.8 17.02 17.70  19530  c 
   2  23 13 34.87 -39 12 37.6 17.18 18.06  19440  c 
   3  23 13 54.37 -39 11 28.8 16.03 16.86  19320  c 
   4  23 13 56.48 -39  5 12.2 16.22 17.10  18790  b 
   5  23 14 51.26 -39 25 24.8 17.07 17.94  19620  c 
   6  23 14 54.25 -39 17 45.5 16.87 17.38  19560  b 
   7  23 15 20.10 -39 19 22.5 17.14 18.11  19524  b 
   8  23 15 23.86 -39 18 18.3 17.21 18.45  19161  b 
   9  23 16  6.28 -39 25 46.3 17.20 18.31  19626  b 

     Group # 224   <z> = 0.0912 vel. disp. =   233.
   1  23 14 27.50 -39 37 20.0 16.57 17.55  27370  c 
   2  23 14 29.24 -39 36 59.4 16.20 17.29  27333  m 
   3  23 14 35.32 -39 31  4.3 16.22 17.26  27960  c 
   4  23 14 38.24 -39 23 21.9 17.14 17.76  27540  c 
   5  23 14 46.91 -39 26 28.2 16.36 17.02  27750  c 

     Group # 225   <z> = 0.0927 vel. disp. =   214.
   1  23 15 10.47 -38 49 43.1 16.36 17.30  28340  b 
   2  23 15 36.50 -38 45 26.2 17.61 18.18  27939  b 
   3  23 15 50.81 -38 44 52.4 17.66 18.72  27896  b 

     Group # 226   <z> = 0.0927 vel. disp. =     0.
   1  23 15 24.47 -39  1 40.1 17.13 18.09  28064  b 
   2  23 15 35.72 -39  6 38.6 17.41 18.02  28047  m 
   3  23 15 35.86 -39  6 52.9 17.40 18.44  28040  b 

     Group # 227   <z> = 0.0923 vel. disp. =   154.
   1  23 16 42.49 -38 18 10.7 17.37 17.91  28149  b 
   2  23 17 13.67 -38 21 11.3 16.94 17.75  27991  c 
   3  23 17 16.61 -38 20 12.3 15.67 16.85  27781  m 
   4  23 17 18.33 -38 19 57.0 17.58 18.34  27763  c 

     Group # 228   <z> = 0.0651 vel. disp. =   238.
   1  23 17 13.04 -39 21 13.7 17.07 18.26  19572  b 
   2  23 17 23.61 -39 27 11.7 16.78 17.81  20071  m 
   3  23 17 26.51 -39 26 37.5 16.45 17.02  19677  c 

     Group # 229   <z> = 0.0527 vel. disp. =   162.
   1  23 19 22.14 -38 24  1.5 17.17 18.40  16012  b 
   2  23 19 45.09 -38 29  3.9 15.25 16.67  15867  c 
   3  23 20 18.94 -38 30 45.2 16.88 17.86  16364  b 
   4  23 20 24.96 -38 19 25.1 17.40 18.56  16015  b 
   5  23 21 27.82 -38 17 58.5 16.09 17.69  16029  b 

     Group # 230   <z> = 0.1321 vel. disp. =   432.
   1  23 21 51.93 -38 43 43.1 16.86 18.40  39972  c 
   2  23 21 55.58 -38 41 17.8 16.67 17.65  39288  c 
   3  23 21 57.57 -38 39 45.2 17.22 17.85  40475  c 
   4  23 22  2.93 -38 41 54.6 16.95 17.78  39727  c 

     Group # 231   <z> = 0.1298 vel. disp. =   105.
   1  23 22 16.88 -38 53 39.2 16.89 17.60  39337  c 
   2  23 22 21.24 -38 55 15.2 16.83 17.61  39060  c 
   3  23 22 24.92 -38 58 44.4 17.60 18.20  39150  c 

     Group # 232   <z> = 0.0348 vel. disp. =   149.
   1  23 22 57.54 -39 33 36.8 17.43 18.65  10734  c 
   2  23 23 18.33 -39 30 52.6 16.25 17.04  10900  c 
   3  23 23 20.79 -39 19 15.2 17.35 18.64  10633  b 
   4  23 23 35.63 -39 31 14.7 15.14 16.43  10445  c 
   5  23 23 58.13 -39 28 35.1 16.64 17.84  10762  b 

     Group # 233   <z> = 0.0346 vel. disp. =    62.
   1  23 24 57.43 -39  3  5.0 15.91 17.72  10730  b 
   2  23 25 46.44 -39 10 46.0 15.17 16.31  10549  c 
   3  23 26 30.00 -39  7 52.3 17.57 18.15  10591  b 

     Group # 234   <z> = 0.0928 vel. disp. =   139.
   1  23 26 24.14 -38 21 29.1 17.65 18.02  27898  c 
   2  23 26 40.02 -38 25 18.3 17.58 18.00  28216  m 
   3  23 26 42.77 -38 25  5.3 16.77 17.70  28149  c 

     Group # 235   <z> = 0.0350 vel. disp. =    94.
   1  23 25 43.54 -38 41 42.4 17.23 17.95  10601  b 
   2  23 26 28.09 -38 40 43.3 15.76 17.86  10767  b 
   3  23 26 32.83 -38 28 59.4 17.52 18.60  10806  b 
   4  23 28  8.19 -38 21 28.2 15.54 16.89  10886  b 

     Group # 236   <z> = 0.0537 vel. disp. =   376.
   1  23 24 48.59 -39 25 44.1 17.06 18.32  16729  b 
   2  23 25  7.71 -39 29 39.1 15.61 16.75  16065  c 
   3  23 25 12.13 -39 28 44.5 15.76 16.88  16213  b 
   4  23 25 27.93 -39 38 42.2 16.62 18.21  16009  b 
   5  23 25 33.49 -39  7 32.5 15.18 17.54  15824  b 
   6  23 25 48.46 -39 33 41.9 16.05 17.18  16594  b 
   7  23 25 51.18 -39  6 30.9 16.89 17.96  15871  b 
   8  23 25 54.53 -39  7 18.7 17.07 18.11  15929  c 
   9  23 26  4.19 -38 54 57.1 15.61 16.91  16185  c 
  10  23 26 51.25 -38 55 53.8 15.88 17.75  16376  c 
  11  23 26 53.16 -39 23  7.7 16.82 17.67  15569  c 
  12  23 26 59.11 -39 41 50.5 15.65 16.64  16107  c 
  13  23 27  0.41 -39 36 45.1 15.49 16.74  16287  c 
  14  23 27  9.61 -39 23  0.3 16.02 17.41  16503  c 
  15  23 27 12.37 -39 33 19.6 17.62 18.18  15770  c 
  16  23 27 15.67 -39 43 38.9 15.57 16.71  16974  c 
  17  23 27 17.77 -38 55 41.6 15.54 16.56  16411  b 
  18  23 27 19.83 -39 37 10.9 15.89 17.00  15816  c 
  19  23 27 26.38 -39 17 36.6 17.51 18.20  16395  c 
  20  23 27 27.00 -39 17 14.1 17.42 18.09  16211  m 
  21  23 27 27.38 -39 15 11.0 16.07 17.07  16310  c 
  22  23 27 33.49 -39 32 23.2 17.59 18.13  16151  m 
  23  23 27 35.82 -39 33  3.0 16.57 17.29  16236  c 
  24  23 27 36.07 -38 44 49.7 16.31 17.80  16373  c 
  25  23 27 41.84 -39  3 44.6 16.09 16.92  16832  b 
  26  23 27 43.96 -39 31  1.8 16.12 16.94  16988  c 
  27  23 27 47.31 -39 34 54.3 16.59 17.29  17051  c 
  28  23 27 47.48 -39 31 37.2 16.99 17.50  16758  m 
  29  23 27 59.43 -39 16  7.5 15.51 16.40  16174  c 
  30  23 28  3.38 -39 41 19.7 17.22 17.75  17124  c 
  31  23 28 15.77 -39 27 36.6 16.91 17.77  16349  c 
  32  23 28 21.82 -39 10  3.9 16.82 17.82  16750  c 
  33  23 28 30.39 -39 26 22.3 16.58 17.22  16724  c 
  34  23 29 22.93 -39 29 45.6 16.00 17.72  16799  c 

     Group # 237   <z> = 0.1025 vel. disp. =    25.
   1  23 28 32.67 -38 47 20.5 17.27 17.81  30918  b 
   2  23 28 56.02 -38 52 31.9 17.39 18.17  30978  c 
   3  23 29  2.82 -38 44 13.2 17.13 17.70  31075  c 

     Group # 238   <z> = 0.0637 vel. disp. =   133.
   1  23 33 21.00 -38 51 21.2 17.46 18.25  19156  m 
   2  23 33 22.41 -38 51 32.3 16.13 17.00  19484  m 
   3  23 33 22.71 -38 52 59.8 17.42 18.04  19276  e 
   4  23 33 23.39 -38 51 26.3 16.36 17.70  19470  c 

     Group # 239   <z> = 0.1075 vel. disp. =    84.
   1  23 32 51.30 -38 48 48.1 16.77 17.63  32489  c 
   2  23 32 57.33 -38 44 42.5 16.09 17.44  32665  c 
   3  23 33 38.53 -38 40 51.4 16.79 17.91  32386  m 
   4  23 33 41.41 -38 40 52.2 16.09 17.34  32485  c 
   5  23 33 47.69 -38 35  7.7 17.05 18.46  32366  c 

     Group # 240   <z> = 0.0385 vel. disp. =     0.
   1  23 33 17.86 -38 37 48.9 16.40 17.96  11753  c 
   2  23 33 59.45 -38 33 18.4 17.21 18.44  11867  e 
   3  23 35  8.41 -38 32 49.3 17.13 18.01  11810  b 

     Group # 241   <z> = 0.1079 vel. disp. =   204.
   1  23 34 32.74 -38 27 13.3 17.31 17.81  32351  c 
   2  23 34 46.99 -38 27 27.4 15.44 16.65  32604  c 
   3  23 35  1.40 -38 18  5.2 17.29 17.85  32724  c 
   4  23 35 31.26 -38 23 34.5 17.26 17.97  32767  c 
   5  23 35 37.41 -38 27 38.1 17.15 17.72  32683  c 
   6  23 35 42.44 -38 26 20.1 16.40 17.91  32180  c 
   7  23 35 49.41 -38 31 27.2 17.58 18.23  32441  c 
   8  23 35 50.06 -38 29 55.2 17.45 18.12  32966  c 
   9  23 36 18.35 -38 34  8.2 16.92 17.67  32658  c 

     Group # 242   <z> = 0.0549 vel. disp. =   138.
   1  23 35 32.17 -38 44 43.5 16.15 17.50  16928  b 
   2  23 35 34.70 -38 42 43.9 16.00 17.88  16626  c 
   3  23 35 37.06 -38 45  0.8 15.50 16.97  16560  m 
   4  23 35 40.02 -38 44 42.2 17.60 18.25  16747  b 

     Group # 243   <z> = 0.0896 vel. disp. =    82.
   1  23 40 33.22 -39 42 35.7 17.20 18.35  27027  b 
   2  23 40 34.57 -39 38 12.9 17.07 18.18  27239  b 
   3  23 40 38.23 -39 42 30.0 17.53 18.24  27055  e 

     Group # 244   <z> = 0.1004 vel. disp. =   339.
   1  23 40 49.40 -38 35  1.5 17.55 18.12  30012  c 
   2  23 41  7.94 -38 30 29.3 16.57 17.49  30265  c 
   3  23 41 27.81 -38 31 41.4 16.67 17.49  30760  c 

     Group # 245   <z> = 0.0416 vel. disp. =   455.
   1  23 42 39.59 -38 34 48.1 16.80 17.50  13200  c 
   2  23 43 46.35 -38 52 23.9 16.29 17.11  12460  c 
   3  23 43 59.56 -38 55 19.7 16.48 17.81  13290  c 
   4  23 44  3.63 -38 44 47.5 17.28 17.99  12880  c 
   5  23 45 14.07 -38 43  6.4 16.54 17.10  11940  c 
   6  23 45 30.53 -38 42 10.7 17.15 17.74  12950  c 
   7  23 45 39.98 -38 42 12.3 17.43 17.97  12450  c 

     Group # 246   <z> = 0.1012 vel. disp. =   305.
   1  23 45 35.74 -38 51 42.7 17.50 18.10  30840  c 
   2  23 46 34.52 -38 55 38.7 16.25 17.12  30770  c 
   3  23 47 13.70 -39  7 17.3 17.50 18.07  30210  c 

     Group # 247   <z> = 0.0583 vel. disp. =   143.
   1  23 47 52.64 -39  2 25.8 16.70 17.43  17560  c 
   2  23 48 12.96 -39  7 44.1 16.50 17.78  17890  b 
   3  23 48 13.22 -39  8 25.9 16.98 17.68  17775  m 

     Group # 248   <z> = 0.0512 vel. disp. =   217.
   1  23 53 48.66 -39 31 33.8 17.31 17.86  15860  c 
   2  23 55 14.31 -39 32 59.7 15.85 17.76  15583  e 
   3  23 55 48.71 -39 24 29.7 15.96 18.04  15384  c 

     Group # 249   <z> = 0.1003 vel. disp. =   264.
   1  23 54 28.81 -39 16 54.9 17.14 17.94  30580  b 
   2  23 54 29.00 -39 17 37.2 17.24 17.84  29990  m 
   3  23 54 39.94 -39 21 16.9 17.02 17.42  30380  e 

     Group # 250   <z> = 0.0666 vel. disp. =   304.
   1  23 54 21.05 -38 24  3.8 16.78 17.58  20300  b 
   2  23 54 38.90 -38 56 15.1 17.17 17.91  20640  c 
   3  23 54 56.56 -38 40 45.2 17.22 17.98  19880  e 
   4  23 54 58.48 -38 40  3.2 16.28 17.49  20041  m 

     Group # 251   <z> = 0.1014 vel. disp. =   297.
   1  23 56 26.94 -39 40 20.6 17.35 18.36  31020  c 
   2  23 56 31.39 -39 43 53.8 17.03 17.90  30674  c 
   3  23 56 35.81 -39 42 43.9 15.60 16.95  30768  c 
   4  23 56 47.58 -39 30  8.3 17.36 18.06  30461  c 
   5  23 56 50.70 -39 34  4.7 17.55 18.25  30317  c 
   6  23 57  3.70 -39 44 18.0 17.72 18.64  30088  c 
   7  23 57 18.47 -39 42 46.1 16.73 17.64  30703  c 
   8  23 57 52.74 -39 44 13.6 16.17 17.42  31014  c 
   9  23 58  9.11 -39 42 54.0 16.25 17.35  31073  c 
  10  23 58  9.80 -39 38 47.7 17.23 18.29  30364  c 

     Group # 252   <z> = 0.0502 vel. disp. =   258.
   1  23 56 33.52 -38 55 24.1 15.39 17.43  15008  b 
   2  23 57 12.03 -38 52 10.9 16.85 18.18  15209  e 
   3  23 58 28.54 -38 58 14.3 16.82 18.21  15757  c 
   4  23 58 28.56 -38 53 26.6 16.38 17.15  15112  c 
   5  23 58 33.57 -38 53 32.7 16.31 17.52  15483  c 
   6  23 58 35.67 -39  0 49.9 15.58 16.79  15160  c 

     Group # 253   <z> = 0.0573 vel. disp. =   199.
   1  23 58 32.71 -39 24 14.6 16.63 17.45  17416  c 
   2  23 58 36.07 -39 23 47.5 16.95 17.70  17189  m 
   3  23 58 38.63 -39 30 36.5 16.22 17.35  17633  c 

     Group # 254   <z> = 0.1235 vel. disp. =   239.
   1  23 58 36.26 -39 19 10.4 17.07 17.75  37195  m 
   2  23 58 36.58 -39 19 27.4 16.85 17.85  37042  c 
   3  23 58 41.20 -39 26 19.6 17.21 18.05  37583  c 

     Group # 255   <z> = 0.0493 vel. disp. =   117.
   1  23 58 35.79 -38 16 11.9 17.22 18.64  14997  c 
   2  23 58 56.57 -38 19 10.5 16.82 17.65  14976  c 
   3  23 59 20.17 -38 17 41.1 16.96 18.43  15218  b 
   4  23 59 21.79 -38 17  9.9 17.71 18.44  14885  m 

     Group # 256   <z> = 0.1022 vel. disp. =    18.
   1  23 59 10.06 -39  9 36.8 17.43 18.53  30876  m 
   2  23 59 13.62 -39 10  9.9 16.96 17.86  30978  c 
   3  23 59 27.49 -39  9 35.1 17.57 18.10  30828  c 


==> tab03e.dat <==

LCRS -42deg Group Members

==============================================================================
The galaxy members in each LCRS group.

Group member data are listed according to the following format:

Col 1:     Group Member ID.
Cols 2-4:  RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     isophotal R-band magnitude.
Col 9:     2-pixel-radius central magnitude (used in star/galaxy 
             separation and in excluding very low surface brightness 
             objects from the spectroscopic survey).
Col 10:    Heliocentric velocity (in km/s).
Col 11:    Type of spectrum
             e=strong emission lines
             c=continuum with absorption lines
             b=both absorption lines and moderate emission lines
             m=mock velocity -- galaxy was one of the 55arcsec 
                "orphans" excluded from the spectroscopic survey due 
                to its proximity to another galaxy.
==============================================================================


     Group #   1   <z> = 0.1402 vel. disp. =   194.
   1   0  0 13.07 -41 39 58.0 16.58 17.77  42539  m 
   2   0  0 14.85 -41 39 58.3 16.74 17.64  42176  c 
   3   0  0 15.54 -41 38 54.6 17.23 18.21  42101  c 

     Group #   2   <z> = 0.1237 vel. disp. =   158.
   1  23 59 53.25 -41 18  5.0 17.16 18.58  37340  c 
   2   0  0 25.25 -41 27 41.8 16.72 17.76  37382  b 
   3   0  0 26.83 -41 24 37.1 17.04 17.70  37638  c 
   4   0  0 31.01 -41 21 52.1 17.34 17.90  37069  c 
   5   0  0 37.74 -41 31 47.1 17.34 18.03  37397  c 
   6   0  1  0.94 -41 25 45.4 16.43 17.48  37104  m 
   7   0  1  1.85 -41 25 50.9 17.53 18.15  37283  c 

     Group #   3   <z> = 0.1246 vel. disp. =   399.
   1   0  0 40.51 -42 10 46.7 16.50 18.15  37840  c 
   2   0  0 43.10 -42  9 19.7 17.34 18.24  38402  c 
   3   0  1 20.08 -42  7  1.2 17.54 18.42  37385  c 
   4   0  1 52.14 -42 18 27.9 16.57 17.44  37553  m 
   5   0  1 53.52 -42 18  3.2 17.19 18.03  37230  c 
   6   0  2 22.72 -42  6 44.5 17.18 17.82  37210  c 

     Group #   4   <z> = 0.1286 vel. disp. =   203.
   1   0  2  2.25 -42 38  2.5 16.70 17.50  38660  c 
   2   0  2  7.21 -42 38  7.5 17.26 17.92  38625  m 
   3   0  2 12.97 -42 29 40.7 17.31 17.98  39060  c 

     Group #   5   <z> = 0.0464 vel. disp. =   329.
   1   0  3 33.65 -41 39 34.7 17.06 17.73  14390  e 
   2   0  3 56.39 -41 46 57.7 17.48 18.33  14320  e 
   3   0  4 33.26 -41 39 46.8 16.34 17.74  13750  b 

     Group #   6   <z> = 0.1257 vel. disp. =   152.
   1   0  5  3.99 -42 36 56.7 17.07 17.70  37900  c 
   2   0  6  6.52 -42 33 19.9 17.06 17.80  38190  c 
   3   0  6 18.30 -42 32 55.0 16.92 17.58  37751  m 
   4   0  6 18.44 -42 32 38.3 16.48 17.24  37860  c 

     Group #   7   <z> = 0.1047 vel. disp. =   157.
   1   0  5 57.08 -42 32 34.0 17.27 17.82  31420  c 
   2   0  6  4.52 -42 31 23.9 16.74 17.55  31791  m 
   3   0  6  5.53 -42 32  5.8 16.59 17.35  31660  c 

     Group #   8   <z> = 0.0848 vel. disp. =   368.
   1   0  6  5.05 -42 22  9.0 17.44 17.98  26430  c 
   2   0  7  0.78 -42 28 14.4 16.52 17.42  25810  c 
   3   0  7 45.35 -42 29 23.8 16.35 17.22  25260  c 
   4   0  8 49.48 -42 26 10.0 16.81 17.68  25610  c 
   5   0  9  1.26 -42 33 17.3 17.03 17.72  25790  c 
   6   0  9 18.78 -42 31 11.8 16.59 17.68  25020  c 
   7   0  9 20.79 -42 33 25.5 17.10 17.67  25440  c 
   8   0  9 52.30 -42 25 39.5 16.90 18.04  26270  e 
   9   0 10 10.88 -42 30 13.0 17.15 18.16  25880  c 
  10   0 10 12.44 -42 29 34.2 16.53 17.67  25846  m 
  11   0 10 21.37 -42 31 29.8 16.45 17.16  25660  c 
  12   0 10 41.89 -42 25 15.7 16.44 17.15  25300  c 
  13   0 11 42.32 -42 25 14.6 16.85 17.47  25910  c 
  14   0 12 17.63 -42 12 36.1 17.28 17.75  25980  c 
  15   0 12 21.12 -42  2 39.5 16.51 17.41  25140  c 
  16   0 12 40.15 -42 14 28.9 16.77 17.48  25210  c 

     Group #   9   <z> = 0.0890 vel. disp. =   395.
   1   0 13 14.17 -41 54 21.4 16.73 17.63  26390  c 
   2   0 13 14.28 -41 53 51.1 17.38 18.04  26427  m 
   3   0 14  2.10 -41 53 29.3 17.48 18.03  26780  c 
   4   0 15 17.89 -41 47 22.8 16.90 17.76  27290  e 
   5   0 15 59.48 -41 43 45.3 16.80 17.46  27513  c 
   6   0 15 59.64 -41 39 11.2 16.37 18.00  27360  c 
   7   0 16 12.34 -41 53 50.7 15.84 17.18  26721  c 
   8   0 16 16.23 -42  3 27.0 16.82 17.65  26328  c 
   9   0 16 25.06 -41 31 19.5 16.69 17.45  27046  c 
  10   0 16 41.96 -41 57 28.7 17.58 18.23  27210  c 

     Group #  10   <z> = 0.0931 vel. disp. =   337.
   1   0 15 49.61 -42  2 58.5 16.95 17.76  28129  m 
   2   0 15 51.72 -42  3 27.2 17.58 18.53  28292  m 
   3   0 15 54.06 -42  2 45.6 16.16 17.29  28188  c 
   4   0 15 57.23 -42 24 55.9 16.85 17.90  27958  c 
   5   0 15 57.90 -42  9 43.5 16.97 17.92  27976  c 
   6   0 16  2.12 -42 12 47.5 17.28 17.92  27811  c 
   7   0 16  2.65 -42 11 53.8 17.40 18.02  27365  m 
   8   0 16  6.15 -41 49 28.9 17.21 18.13  28293  c 
   9   0 16  8.44 -41 56  6.6 15.54 16.96  28783  c 
  10   0 16  9.54 -42  9  5.6 17.21 17.85  28598  c 
  11   0 16 10.32 -42  9 29.4 16.09 17.17  28650  m 
  12   0 16 12.53 -42  8 33.3 17.18 17.73  28580  m 
  13   0 16 13.13 -42 18 49.0 17.24 18.30  28322  c 
  14   0 16 14.06 -42 12 50.0 17.45 18.04  27798  c 
  15   0 16 25.81 -42 11 56.0 16.74 17.67  27677  c 
  16   0 16 30.94 -42  4 53.6 17.20 18.19  28065  c 
  17   0 16 42.87 -42  7 33.1 16.30 17.24  28159  c 

     Group #  11   <z> = 0.1482 vel. disp. =     0.
   1   0 17 31.11 -42 14 37.2 16.57 17.56  44619  c 
   2   0 17 31.63 -42 14  4.2 17.49 17.94  44676  m 
   3   0 17 34.02 -42 14 29.4 17.02 18.00  44679  m 

     Group #  12   <z> = 0.0529 vel. disp. =    73.
   1   0 17 13.61 -42  5 19.5 14.93 16.37  15988  c 
   2   0 18  2.86 -42  4 16.9 15.72 16.89  16003  c 
   3   0 18 21.66 -42  8 51.8 17.27 18.48  16197  e 
   4   0 18 22.74 -42  6 29.0 15.08 16.51  16147  c 

     Group #  13   <z> = 0.1179 vel. disp. =   109.
   1   0 19 12.66 -42  3 40.4 15.93 17.07  35704  c 
   2   0 19 17.58 -42  0 53.1 17.57 18.22  35623  c 
   3   0 19 37.93 -42  1  3.2 17.18 17.73  35426  c 

     Group #  14   <z> = 0.1254 vel. disp. =   213.
   1   0 19 19.72 -42  4  1.2 16.82 18.06  38025  c 
   2   0 19 24.90 -41 57 11.0 16.91 18.09  37869  b 
   3   0 19 50.26 -42  6 38.3 16.88 17.59  37875  c 
   4   0 19 57.22 -42  8 25.4 17.55 18.25  37548  c 
   5   0 20 23.43 -42 22 39.3 17.30 18.51  37528  b 
   6   0 20 25.42 -42 12  3.3 16.87 17.62  38150  c 

     Group #  15   <z> = 0.0523 vel. disp. =   252.
   1   0 19 51.47 -42 27 35.2 15.35 17.21  16327  b 
   2   0 20 11.63 -42 21 11.7 17.20 17.86  16356  c 
   3   0 20 15.62 -42 41 28.0 15.85 17.15  15789  b 
   4   0 20 20.12 -42 11 50.6 17.35 18.32  15654  c 
   5   0 20 25.13 -42 27 53.2 15.71 16.81  15724  c 
   6   0 20 34.02 -42 10 51.4 15.20 16.92  15963  b 
   7   0 20 35.69 -42 21 47.2 14.93 17.09  15922  b 
   8   0 20 49.96 -42 27  9.8 17.40 18.20  15545  c 
   9   0 20 54.17 -42 34  3.8 15.42 16.88  15936  b 
  10   0 21  1.72 -42 29 33.6 17.18 17.83  16504  m 
  11   0 21  4.99 -42 29 53.6 16.66 17.54  16283  c 
  12   0 21 14.47 -42 28 26.7 16.16 17.03  15934  c 
  13   0 21 14.58 -42 32 22.3 17.58 18.00  15969  c 
  14   0 21 23.25 -42 30 28.2 16.79 17.43  15774  c 
  15   0 21 31.15 -42 23  1.4 17.08 17.55  15728  c 
  16   0 21 33.56 -42 32 18.3 16.18 17.41  15646  c 
  17   0 21 37.12 -42 22 18.6 16.35 17.10  15677  c 
  18   0 21 44.35 -42 36 12.4 17.12 18.09  15975  b 
  19   0 22  5.10 -42 22 56.8 15.95 16.88  15669  c 

     Group #  16   <z> = 0.0917 vel. disp. =     0.
   1   0 22 51.94 -42 18  4.5 17.22 18.45  27747  c 
   2   0 23 21.54 -42 13  0.1 17.60 18.29  27691  b 
   3   0 23 22.39 -42 15 46.4 15.23 16.75  27720  b 

     Group #  17   <z> = 0.0687 vel. disp. =   102.
   1   0 24  4.35 -41 55 32.9 16.55 17.60  20861  b 
   2   0 24 14.07 -41 54 34.4 15.89 16.86  20965  c 
   3   0 24 18.74 -41 54 11.0 16.74 17.55  20672  b 
   4   0 24 22.01 -41 54 31.0 16.81 17.83  20738  m 

     Group #  18   <z> = 0.0667 vel. disp. =   256.
   1   0 26 20.76 -41 17  8.4 16.61 18.13  19823  c 
   2   0 26 45.17 -41 19 12.3 16.57 17.19  20487  c 
   3   0 27 14.33 -41 17 55.1 17.28 17.92  20273  m 
   4   0 27 14.95 -41 18  7.0 16.74 18.10  20307  b 

     Group #  19   <z> = 0.1227 vel. disp. =    42.
   1   0 27 53.79 -41 15 15.8 16.28 17.40  37073  c 
   2   0 28  0.99 -41 18 40.4 17.39 17.72  36908  b 
   3   0 28 41.59 -41 21 34.3 17.56 18.48  37045  b 

     Group #  20   <z> = 0.0692 vel. disp. =   182.
   1   0 29 33.68 -42 26 25.8 17.33 18.23  20828  b 
   2   0 29 55.56 -42 22 16.6 15.83 16.94  20858  b 
   3   0 29 57.06 -42 13 22.8 17.07 17.81  21203  b 

     Group #  21   <z> = 0.0440 vel. disp. =     0.
   1   0 29 55.67 -42 28 59.3 15.93 16.76  13374  e 
   2   0 30 46.16 -42 31  7.0 15.05 17.30  13440  c 
   3   0 31 27.95 -42 40 14.3 15.89 17.67  13451  b 

     Group #  22   <z> = 0.1256 vel. disp. =   211.
   1   0 33 26.65 -42 31 19.3 15.95 17.11  37674  c 
   2   0 33 58.93 -42 29 55.6 17.61 18.31  38159  c 
   3   0 34 12.50 -42 22 13.3 17.36 17.90  37820  c 

     Group #  23   <z> = 0.0689 vel. disp. =     0.
   1   0 34 14.76 -41 24 34.3 15.83 16.69  20885  c 
   2   0 34 14.87 -41 20 28.8 17.20 18.08  20833  c 
   3   0 34 25.16 -41 21 30.9 15.76 16.75  20860  c 
   4   0 34 32.19 -41 22 56.2 16.25 16.99  20994  c 
   5   0 34 32.63 -41 24 10.8 17.19 17.86  20809  b 

     Group #  24   <z> = 0.1252 vel. disp. =   101.
   1   0 35 15.39 -42 41 19.9 16.26 17.01  37897  c 
   2   0 35 15.50 -42 41 33.5 17.38 18.01  37626  m 
   3   0 35 29.47 -42 41  2.5 16.18 17.23  37616  c 
   4   0 35 53.89 -42 40 21.4 17.03 18.36  37688  m 
   5   0 35 57.27 -42 40 43.1 16.76 17.47  37678  c 
   6   0 36  5.78 -42 34 14.7 16.86 17.75  37926  m 
   7   0 36  8.04 -42 34 40.3 15.93 17.06  37722  c 
   8   0 36 19.01 -42 42 40.9 16.97 17.86  37939  c 

     Group #  25   <z> = 0.0535 vel. disp. =     0.
   1   0 35 46.55 -42 33 11.1 16.10 16.91  16249  c 
   2   0 35 59.72 -42 37 12.1 17.06 17.78  16296  c 
   3   0 36 42.19 -42 30 12.2 16.47 17.36  16244  c 

     Group #  26   <z> = 0.1215 vel. disp. =   182.
   1   0 37  7.99 -42 14 54.4 17.01 18.06  36435  c 
   2   0 37 18.01 -42 23  3.1 17.45 18.20  36405  b 
   3   0 37 23.71 -42 18 27.0 17.49 18.18  36886  b 
   4   0 37 26.45 -42 24 32.2 16.82 17.73  36923  c 
   5   0 37 52.01 -42 20 34.2 17.43 18.24  36727  b 
   6   0 38 17.57 -42 26  8.7 16.80 17.84  36478  c 
   7   0 38 34.04 -42 21 56.3 17.07 17.77  36758  c 
   8   0 38 38.82 -42 22  0.7 16.85 17.99  36900  m 
   9   0 39  7.97 -42 26 22.9 17.34 18.12  36376  c 
  10   0 39 32.96 -42 25 51.7 16.36 17.29  36581  c 

     Group #  27   <z> = 0.1251 vel. disp. =   455.
   1   0 39  3.00 -42 38 16.3 17.60 18.72  37640  b 
   2   0 39 17.79 -42 32 38.1 17.23 18.16  38032  b 
   3   0 39 22.05 -42 32 12.1 16.02 17.60  38206  m 
   4   0 39 49.97 -42 40 25.4 17.56 18.72  37037  c 

     Group #  28   <z> = 0.0534 vel. disp. =    98.
   1   0 43 34.44 -42 30 50.6 17.20 17.74  16280  c 
   2   0 44 18.31 -42  2 11.8 16.33 17.28  16370  c 
   3   0 44 21.14 -42 21 35.7 17.42 17.73  16180  c 
   4   0 45 32.23 -42 13 40.3 16.58 17.84  16080  e 

     Group #  29   <z> = 0.1140 vel. disp. =    81.
   1   0 44 57.48 -41 44 38.5 17.48 18.28  34440  e 
   2   0 44 57.66 -41 43 41.1 16.41 17.56  34480  b 
   3   0 45  6.40 -41 41 54.5 17.16 17.91  34260  b 

     Group #  30   <z> = 0.0780 vel. disp. =   138.
   1   0 45 24.75 -42 27 14.6 16.83 17.99  23380  c 
   2   0 45 48.09 -42 17 19.6 16.86 17.50  23690  c 
   3   0 45 49.05 -42 17 48.1 17.41 18.16  23528  m 
   4   0 45 49.74 -42 16 20.7 16.85 17.31  23670  c 
   5   0 45 51.32 -42 16 55.0 16.40 17.05  23516  m 
   6   0 45 51.39 -42 28  9.1 17.47 18.26  23850  c 

     Group #  31   <z> = 0.1397 vel. disp. =   368.
   1   0 45 44.74 -42 23 21.2 17.49 18.21  42390  c 
   2   0 45 56.04 -42 19 34.0 16.81 17.32  41620  c 
   3   0 46 31.68 -42 18 37.9 17.27 17.84  42320  c 

     Group #  32   <z> = 0.0830 vel. disp. =    40.
   1   0 46 53.86 -42  5  1.8 17.19 17.80  25060  c 
   2   0 47  6.75 -42  5  8.3 16.43 17.35  25190  c 
   3   0 47 49.30 -42  9  6.9 16.49 17.41  25030  e 

     Group #  33   <z> = 0.0756 vel. disp. =   261.
   1   0 49  4.12 -42 34 24.1 16.66 17.64  22880  c 
   2   0 49 11.44 -42 30 23.3 17.42 17.82  23170  b 
   3   0 49 19.39 -42 31 34.0 16.51 17.32  22590  c 

     Group #  34   <z> = 0.0820 vel. disp. =   236.
   1   0 51 48.65 -42  4 44.3 16.47 17.16  24910  c 
   2   0 52 24.98 -42  5  9.8 16.49 17.21  24489  m 
   3   0 52 25.01 -42  5 10.2 16.71 17.28  24980  c 

     Group #  35   <z> = 0.0789 vel. disp. =   311.
   1   0 53 56.88 -41 44 42.9 17.02 17.58  23870  e 
   2   0 53 58.13 -41 45  6.7 17.44 17.91  24217  m 
   3   0 54 12.45 -41 52 28.8 16.69 17.59  23530  e 

     Group #  36   <z> = 0.0791 vel. disp. =   112.
   1   0 57 36.17 -41 42 22.2 16.78 17.77  23707  b 
   2   0 57 38.89 -41 45 55.6 16.33 17.10  23859  c 
   3   0 57 40.56 -41 44  2.3 16.11 17.26  24079  b 
   4   0 58 29.96 -41 46 30.5 16.54 17.71  23981  b 
   5   0 58 31.59 -41 45 33.9 17.20 18.24  23953  b 

     Group #  37   <z> = 0.0971 vel. disp. =   186.
   1   1  0 21.30 -42 15  9.3 16.95 17.63  29595  c 
   2   1  0 23.38 -42  9 14.3 17.24 17.97  29394  c 
   3   1  0 26.19 -42 23 55.8 16.72 17.47  29284  c 
   4   1  0 38.13 -42  8 44.0 17.23 18.20  29001  c 
   5   1  1  1.15 -42 16 52.6 17.65 18.65  29251  e 

     Group #  38   <z> = 0.0962 vel. disp. =   204.
   1   1  1 51.44 -42  6 37.9 17.70 18.29  29211  b 
   2   1  2 38.52 -42  5 22.3 17.76 18.32  28783  c 
   3   1  2 39.92 -42  6 48.8 17.74 18.59  29170  e 

     Group #  39   <z> = 0.0980 vel. disp. =   298.
   1   1  2 59.61 -41 55 59.8 17.44 18.60  29915  c 
   2   1  3  6.02 -41 51 28.7 17.04 17.50  29443  c 
   3   1  3 10.47 -41 55 44.8 17.54 18.10  29155  c 
   4   1  3 15.65 -41 56 10.9 16.53 17.40  29535  c 
   5   1  3 27.75 -41 56 52.5 17.40 18.26  29952  c 

     Group #  40   <z> = 0.0968 vel. disp. =   186.
   1   1  4 32.81 -42  1 24.8 17.29 18.04  28990  c 
   2   1  4 43.02 -42  3 17.3 17.23 17.96  29097  c 
   3   1  4 50.11 -41 53 13.8 17.25 17.85  29229  c 
   4   1  5 20.43 -41 53  5.5 15.30 16.85  29354  c 
   5   1  5 22.92 -41 51 38.7 17.58 18.68  29543  c 

     Group #  41   <z> = 0.0530 vel. disp. =   203.
   1   1  5 33.62 -42 21  1.6 16.82 17.84  15804  b 
   2   1  5 52.84 -42 15 20.2 16.96 18.33  15946  b 
   3   1  5 56.20 -42 43 14.4 17.16 18.30  16513  b 
   4   1  6  4.70 -42 35  6.7 16.11 17.30  16168  b 
   5   1  6  7.75 -42 30  5.4 16.93 18.07  16131  b 
   6   1  6 40.61 -42 33 38.3 16.72 18.16  16138  b 
   7   1  7 12.20 -42 26 24.9 17.04 18.19  15990  b 

     Group #  42   <z> = 0.0544 vel. disp. =    29.
   1   1  7 40.95 -42 30 20.6 17.71 18.40  16603  b 
   2   1  8 47.86 -42 30 36.6 16.69 17.35  16494  b 
   3   1  9 21.43 -42 29  8.3 16.23 17.48  16453  b 

     Group #  43   <z> = 0.1232 vel. disp. =   281.
   1   1  9 26.44 -42 31  3.6 16.83 17.70  37457  c 
   2   1  9 48.05 -42 39 10.4 17.80 18.11  37140  c 
   3   1  9 52.47 -42 33 14.0 17.36 18.20  36808  c 

     Group #  44   <z> = 0.0539 vel. disp. =   133.
   1   1  8 36.05 -42 16 39.6 16.53 18.03  16239  e 
   2   1  9 40.59 -42 15 28.1 15.59 16.74  16289  c 
   3   1 10 12.04 -42  5 12.9 17.48 18.69  16304  b 
   4   1 10 40.00 -42 10 13.9 16.41 17.42  16635  c 
   5   1 10 40.94 -42 10 28.8 17.09 18.38  16362  m 

     Group #  45   <z> = 0.0913 vel. disp. =    84.
   1   1 12 13.38 -42 23 49.2 16.95 18.02  27667  c 
   2   1 12 31.93 -42 26 25.0 17.32 18.32  27442  c 
   3   1 12 32.50 -42 24 11.4 16.42 17.15  27612  c 

     Group #  46   <z> = 0.1235 vel. disp. =   425.
   1   1 12  6.35 -41 54 14.3 17.64 18.13  37449  c 
   2   1 12  7.20 -41 48 25.4 17.58 18.04  37293  c 
   3   1 12 25.05 -41 43 55.9 17.53 18.32  37086  c 
   4   1 12 34.57 -41 38 21.8 17.29 17.75  36475  c 
   5   1 12 37.99 -41 47 44.8 17.80 18.26  37295  c 
   6   1 12 44.67 -41 44 16.6 17.78 18.49  37186  b 
   7   1 12 51.66 -41 57 31.2 17.75 18.36  37588  b 
   8   1 13  7.63 -41 49 52.6 16.53 17.68  37423  m 
   9   1 13  7.64 -41 50 15.1 16.92 17.71  37241  c 
  10   1 13 10.60 -41 45 57.7 17.04 17.65  36225  b 
  11   1 13 13.76 -41 50  3.8 15.67 17.31  37114  c 
  12   1 13 15.85 -41 48 59.4 17.24 17.93  37830  c 
  13   1 13 17.01 -41 49 10.1 17.63 18.27  37739  m 
  14   1 13 17.61 -41 40 24.1 17.00 17.81  37025  c 
  15   1 13 17.63 -41 47 23.3 17.78 18.41  37868  c 
  16   1 13 21.15 -41 48 46.5 17.02 17.75  37980  c 
  17   1 13 26.95 -41 47 37.0 16.28 17.42  36885  c 
  18   1 13 40.29 -41 46  0.3 16.81 17.81  36466  c 
  19   1 13 46.56 -41 52  3.1 17.16 17.76  37043  c 

     Group #  47   <z> = 0.1487 vel. disp. =   200.
   1   1 16 51.39 -42 21 17.6 17.51 18.10  44519  c 
   2   1 17 31.33 -42 18  7.7 17.57 18.18  44982  c 
   3   1 18  5.93 -42 20 38.9 16.83 17.87  44871  b 

     Group #  48   <z> = 0.1207 vel. disp. =   101.
   1   1 23 53.45 -41 35  5.8 17.18 17.84  36410  c 
   2   1 24 21.69 -41 25 46.2 16.69 17.43  36510  c 
   3   1 24 27.82 -41 44 13.6 16.41 17.40  36240  c 

     Group #  49   <z> = 0.0946 vel. disp. =   104.
   1   1 28  3.65 -42  1  0.2 17.39 17.90  28680  c 
   2   1 28  5.17 -41 51 18.8 16.21 17.00  28534  m 
   3   1 28  7.64 -41 51 51.6 16.86 17.43  28410  c 

     Group #  50   <z> = 0.0869 vel. disp. =   330.
   1   1 27 57.64 -41 17 28.0 16.78 17.78  26080  c 
   2   1 28 30.57 -41 23 28.4 17.29 17.90  26210  c 
   3   1 28 40.26 -41 23 41.9 16.75 17.40  25990  c 
   4   1 29  8.57 -41 26 32.6 16.44 17.26  26870  c 
   5   1 29 14.14 -41 17  3.3 17.36 17.90  26020  c 

     Group #  51   <z> = 0.0871 vel. disp. =   334.
   1   1 29  2.80 -42 23 49.4 17.43 18.22  25960  c 
   2   1 29 42.14 -42 26 47.3 16.55 17.41  26580  c 
   3   1 29 47.50 -42 25 26.2 16.95 17.63  26650  c 
   4   1 29 48.99 -42 25 46.7 16.47 17.59  26536  m 
   5   1 29 49.96 -42 22 20.7 17.16 17.73  26400  c 
   6   1 30 22.61 -42 34 47.0 17.08 17.63  26820  c 
   7   1 30 34.28 -42 20 29.1 17.45 18.25  25780  c 
   8   1 30 37.39 -42 24  9.8 16.31 17.23  26020  c 
   9   1 30 47.32 -42 20 52.7 17.20 17.96  25990  c 

     Group #  52   <z> = 0.0960 vel. disp. =   204.
   1   1 38 39.74 -42 26 53.2 16.71 17.48  29192  c 
   2   1 38 42.89 -42 24 43.1 17.41 17.90  29201  c 
   3   1 39 13.70 -42 28  0.3 17.63 18.23  28689  c 
   4   1 39 24.73 -42 30  3.0 17.26 18.31  28954  m 
   5   1 39 26.85 -42 29 42.0 16.42 17.31  28765  c 

     Group #  53   <z> = 0.0759 vel. disp. =   305.
   1   1 39 19.34 -42 19 58.7 16.90 17.60  22365  c 
   2   1 39 32.78 -42 28  3.2 16.46 17.66  22400  c 
   3   1 39 40.00 -42 22 55.6 17.22 17.84  23226  c 
   4   1 39 44.19 -42 22 17.6 16.57 17.78  23529  c 
   5   1 39 46.04 -42 18 38.5 15.12 16.53  22868  c 
   6   1 39 50.82 -42 17 33.1 17.21 17.76  23115  c 
   7   1 39 54.32 -42 21 38.4 15.74 16.88  22657  c 
   8   1 39 55.30 -42  6 13.8 17.57 18.40  23116  c 
   9   1 39 55.75 -42 14 58.6 17.32 18.27  22760  c 
  10   1 40 19.14 -42 20 53.4 17.71 18.34  22991  m 
  11   1 40 21.66 -42 20 54.2 17.10 18.19  23218  c 
  12   1 40 46.42 -42 27  0.8 17.54 18.08  22865  c 
  13   1 40 56.01 -42 25 19.8 16.15 17.48  23131  c 

     Group #  54   <z> = 0.0949 vel. disp. =    77.
   1   1 40 50.54 -42 42 53.4 17.52 18.53  28718  b 
   2   1 41 13.88 -42 43 45.0 16.50 17.60  28504  m 
   3   1 41 15.61 -42 43 19.6 17.64 18.76  28666  e 

     Group #  55   <z> = 0.0680 vel. disp. =    86.
   1   1 41  9.84 -41 29  4.0 16.46 17.30  20672  c 
   2   1 41 36.80 -41 37 33.4 16.76 18.05  20442  b 
   3   1 42 17.53 -41 41 39.9 15.07 16.68  20588  c 

     Group #  56   <z> = 0.0688 vel. disp. =   126.
   1   1 43 48.36 -41 38 28.3 15.80 17.41  20634  c 
   2   1 44 25.43 -41 41 55.1 16.03 16.93  20924  c 
   3   1 44 27.94 -41 40 34.5 17.58 17.81  20859  c 

     Group #  57   <z> = 0.0968 vel. disp. =   126.
   1   1 44  8.62 -41 50  2.0 16.49 17.32  29162  b 
   2   1 44 18.11 -41 44 41.6 17.40 18.41  29052  e 
   3   1 44 39.59 -41 40  0.4 16.60 17.37  29360  c 

     Group #  58   <z> = 0.0870 vel. disp. =    60.
   1   1 44 50.50 -42  8 28.7 17.17 18.16  26373  c 
   2   1 45  0.13 -42  7 13.1 17.45 18.14  26262  c 
   3   1 45 34.67 -42  4 10.5 17.45 18.53  26178  b 

     Group #  59   <z> = 0.0695 vel. disp. =     0.
   1   1 46 33.95 -42  9 16.8 17.23 18.28  20969  b 
   2   1 46 42.69 -42 13 36.8 17.21 18.03  21034  c 
   3   1 47 13.22 -42 18 25.9 17.05 17.95  21062  c 

     Group #  60   <z> = 0.0548 vel. disp. =    36.
   1   1 48  6.95 -41 46 27.8 16.15 18.04  16684  b 
   2   1 49  8.95 -41 47  8.4 17.30 18.01  16532  m 
   3   1 49  9.60 -41 46 50.0 15.44 16.89  16653  b 

     Group #  61   <z> = 0.0905 vel. disp. =     0.
   1   1 48 46.04 -42 22 48.0 17.57 18.22  27319  c 
   2   1 49 21.62 -42 23 58.1 17.01 17.71  27306  c 
   3   1 50  7.78 -42 27 28.3 16.48 18.13  27283  c 

     Group #  62   <z> = 0.1394 vel. disp. =   132.
   1   1 49 28.12 -41 21 34.9 17.29 18.61  41820  c 
   2   1 49 36.89 -41 22 26.4 17.58 18.06  41917  c 
   3   1 49 37.16 -41 21 18.4 17.68 18.43  42149  c 

     Group #  63   <z> = 0.0687 vel. disp. =   231.
   1   1 49 44.24 -42 39 33.5 17.03 17.96  20473  b 
   2   1 49 49.04 -42 36 36.8 17.52 18.62  20939  b 
   3   1 50 12.82 -42 33 22.8 15.75 17.14  20895  c 

     Group #  64   <z> = 0.0946 vel. disp. =    42.
   1   1 52 50.80 -42 21 35.1 16.78 17.52  28468  c 
   2   1 53 17.99 -42 15 57.8 17.49 18.29  28536  b 
   3   1 53 21.80 -42 15 58.9 17.01 17.63  28640  m 

     Group #  65   <z> = 0.1235 vel. disp. =   299.
   1   2  0 48.83 -41 18 52.3 17.74 18.20  37597  c 
   2   2  1  8.73 -41 23 48.3 15.73 16.89  36855  c 
   3   2  1 14.93 -41 25 23.0 16.84 17.79  37362  e 
   4   2  1 19.56 -41 18 33.4 16.67 17.44  37310  c 
   5   2  1 47.72 -41 20 19.0 17.14 18.00  36800  c 

     Group #  66   <z> = 0.1295 vel. disp. =   300.
   1   2  0 33.27 -41 19 51.9 17.28 18.31  39121  c 
   2   2  0 35.49 -41 20 39.3 17.54 18.04  39514  m 
   3   2  0 56.14 -41 16  0.6 15.90 17.14  38797  c 
   4   2  1  4.73 -41 26 36.7 17.71 18.25  38669  c 
   5   2  1 54.53 -41 23 21.6 16.79 17.99  38530  c 
   6   2  1 59.27 -41 24  4.0 17.22 18.31  39139  m 
   7   2  2  1.63 -41 23 35.2 17.35 18.26  39230  c 

     Group #  67   <z> = 0.1354 vel. disp. =   172.
   1   2  4 25.85 -41 42 21.6 16.61 17.62  40528  m 
   2   2  4 27.74 -41 42 40.9 17.40 18.03  40800  c 
   3   2  4 37.93 -41 38 10.6 17.57 18.26  40940  c 

     Group #  68   <z> = 0.1227 vel. disp. =   104.
   1   2  4  6.32 -42 38 27.5 16.60 17.75  36800  c 
   2   2  4 17.60 -42 37 23.1 16.72 17.93  36990  c 
   3   2  4 41.87 -42 34  0.2 17.12 17.93  36860  c 
   4   2  5  3.51 -42 38 44.9 17.12 17.81  37110  c 

     Group #  69   <z> = 0.0945 vel. disp. =     0.
   1   2  5 21.75 -41 44 47.5 16.42 17.46  28510  b 
   2   2  5 27.59 -41 30 36.2 16.92 17.87  28450  c 
   3   2  5 38.69 -41 37 20.2 17.07 17.99  28490  c 

     Group #  70   <z> = 0.0456 vel. disp. =    70.
   1   2 15 34.18 -42  1 59.0 16.63 17.33  13920  b 
   2   2 15 41.78 -41 31  7.8 16.97 17.75  13840  b 
   3   2 16  1.85 -41 43 58.0 16.97 17.71  13720  e 

     Group #  71   <z> = 0.0564 vel. disp. =     0.
   1   2 19 22.83 -42 35  1.0 16.83 17.54  16977  m 
   2   2 19 23.32 -42 34 18.7 15.46 16.93  17057  c 
   3   2 19 35.85 -42 32 21.2 17.79 18.65  17102  e 
   4   2 20 35.69 -42 34 35.5 15.56 16.79  17108  b 

     Group #  72   <z> = 0.1085 vel. disp. =    79.
   1   2 21 52.58 -41 15 28.1 17.53 18.21  32549  b 
   2   2 21 56.28 -41 16 56.9 17.72 18.30  32719  c 
   3   2 22  2.08 -41 19 25.6 17.32 17.92  32768  c 

     Group #  73   <z> = 0.0968 vel. disp. =    91.
   1   2 26 17.08 -42  3  2.3 16.95 18.23  29014  b 
   2   2 26 49.95 -41 59 29.8 17.14 18.11  29150  c 
   3   2 27 18.68 -42  3  8.8 16.95 17.78  29110  c 
   4   2 27 26.74 -42  4 15.4 16.88 17.61  29141  c 
   5   2 27 27.35 -42  4 15.3 16.82 17.59  29353  m 

     Group #  74   <z> = 0.0603 vel. disp. =    59.
   1   2 27 33.02 -41 21 33.6 17.67 18.25  18116  c 
   2   2 27 49.46 -41 33  9.5 15.94 17.11  18291  b 
   3   2 28  0.96 -41 33 54.9 17.27 18.19  18262  c 

     Group #  75   <z> = 0.0725 vel. disp. =    69.
   1   2 27 26.85 -41 58 54.5 16.32 17.73  21999  b 
   2   2 28 22.27 -41 59 20.7 16.56 17.04  21793  b 
   3   2 29  7.49 -41 55 54.4 15.69 17.08  21872  c 

     Group #  76   <z> = 0.0605 vel. disp. =     0.
   1   2 29 27.41 -42 17 43.1 17.22 18.10  18237  b 
   2   2 29 49.12 -42 14 41.9 16.69 17.83  18354  b 
   3   2 29 54.24 -42 16 57.6 15.88 16.88  18258  c 

     Group #  77   <z> = 0.0694 vel. disp. =    73.
   1   2 31 30.09 -42  9 25.2 17.07 17.66  20878  c 
   2   2 32  9.29 -42  8 27.5 15.44 16.69  21078  c 
   3   2 32 23.74 -42 10 27.4 17.61 18.01  20918  c 

     Group #  78   <z> = 0.0703 vel. disp. =   144.
   1   2 31 37.62 -41 39 53.1 16.16 17.12  21355  c 
   2   2 31 43.20 -41 40 54.7 16.87 17.49  21299  c 
   3   2 31 48.32 -41 45 27.7 17.10 18.22  21549  b 
   4   2 32 24.54 -41 44 47.6 16.53 17.40  21015  c 
   5   2 32 27.29 -41 43 33.8 16.67 17.40  21079  c 
   6   2 32 30.88 -41 43 17.9 17.19 17.66  21121  m 
   7   2 32 32.67 -41 42 12.0 15.98 17.23  21131  b 
   8   2 32 51.88 -41 33 59.8 17.69 18.75  21029  e 
   9   2 33 14.41 -41 48 57.2 16.67 17.46  21100  c 
  10   2 33 24.27 -41 48 23.7 17.47 18.46  21318  c 
  11   2 33 34.48 -41 43 42.5 16.28 17.16  21347  c 

     Group #  79   <z> = 0.1072 vel. disp. =   181.
   1   2 32 30.64 -41 57 24.5 17.74 18.31  32254  b 
   2   2 32 57.71 -41 46 32.3 17.55 18.23  32521  c 
   3   2 33  5.04 -41 57 34.4 17.71 18.20  32096  c 
   4   2 33 10.01 -41 34  1.9 16.78 17.78  32431  c 
   5   2 33 15.08 -41 54 47.3 17.30 17.79  32372  c 
   6   2 33 17.04 -41 57 56.8 16.99 17.86  31853  c 
   7   2 33 23.12 -41 41  2.4 17.63 18.27  31963  b 
   8   2 33 34.12 -41 53 44.3 16.49 17.18  32485  c 
   9   2 33 39.91 -41 44 42.1 17.76 18.50  32439  c 
  10   2 34  1.48 -41 50 21.1 17.42 18.08  32256  b 
  11   2 34  2.09 -41 56  2.7 17.43 18.20  32388  c 
  12   2 34  3.14 -41 50 25.6 17.66 18.29  32149  m 

     Group #  80   <z> = 0.0972 vel. disp. =    62.
   1   2 34  3.22 -42  3  4.1 17.77 18.45  29409  b 
   2   2 34 10.62 -42  6 33.9 17.05 17.67  29226  b 
   3   2 34 35.56 -42  3 46.3 16.84 17.59  29246  c 

     Group #  81   <z> = 0.0705 vel. disp. =    71.
   1   2 35 13.06 -41 39 19.6 16.13 17.07  21286  c 
   2   2 35 13.98 -41 37 22.2 15.70 16.83  21397  c 
   3   2 35 28.40 -41 48 17.1 17.45 17.94  21187  b 

     Group #  82   <z> = 0.1421 vel. disp. =   232.
   1   2 39 20.27 -42  7  8.6 17.28 18.13  42431  c 
   2   2 39 48.18 -42  2 19.5 16.95 17.48  42958  b 
   3   2 40  5.09 -42  4  8.0 17.51 18.08  42829  c 

     Group #  83   <z> = 0.1000 vel. disp. =   195.
   1   2 41 45.22 -41 30 46.7 16.23 17.48  30130  c 
   2   2 41 47.18 -41 30 10.2 17.11 18.17  30151  m 
   3   2 42 27.41 -41 15 27.0 17.52 18.35  30360  c 
   4   2 42 30.72 -41 16 53.8 17.12 17.91  29810  b 

     Group #  84   <z> = 0.0697 vel. disp. =   371.
   1   2 42 21.21 -41 25  3.3 16.30 17.66  21480  c 
   2   2 43  7.30 -41 16 44.8 16.34 17.73  20940  c 
   3   2 43  7.52 -41 16 27.6 16.83 17.63  20691  m 

     Group #  85   <z> = 0.0699 vel. disp. =   497.
   1   2 43  1.45 -42 24 12.6 16.32 17.33  21140  c 
   2   2 43 19.43 -42 42 12.5 16.23 17.11  21720  c 
   3   2 43 22.15 -42 43 35.7 16.40 17.34  21610  c 
   4   2 44 31.81 -42 31 39.6 17.39 17.94  20870  c 
   5   2 44 34.60 -42 39 54.1 17.44 17.99  20830  c 
   6   2 44 48.36 -42 26 51.8 17.06 17.56  20280  c 

     Group #  86   <z> = 0.0704 vel. disp. =   712.
   1   2 45  9.64 -41 41 26.5 16.37 17.49  21650  c 
   2   2 45 23.54 -41 59  2.2 17.00 17.61  21910  c 
   3   2 45 40.10 -41 59  1.6 16.30 17.32  21890  c 
   4   2 45 55.92 -42  4 10.8 16.98 17.77  20960  c 
   5   2 45 57.95 -41 57 19.9 17.24 17.93  21730  c 
   6   2 46 20.45 -42  3 57.1 16.68 17.90  20610  c 
   7   2 46 44.24 -41 59  9.0 16.65 17.64  19910  e 

     Group #  87   <z> = 0.1034 vel. disp. =   360.
   1   2 48 19.51 -41 58  1.9 17.51 18.33  31410  b 
   2   2 48 53.81 -42 11 25.7 17.29 18.00  31270  c 
   3   2 49 17.68 -41 59 22.3 17.42 18.08  30650  c 

     Group #  88   <z> = 0.0730 vel. disp. =     0.
   1   2 56 21.81 -41 19 18.8 17.67 18.40  22021  m 
   2   2 56 22.55 -41 18 53.7 17.36 18.38  22015  e 
   3   2 56 50.62 -41 18 38.6 17.41 18.52  21953  e 

     Group #  89   <z> = 0.0719 vel. disp. =   178.
   1   2 58 43.99 -42 24 20.3 16.96 17.51  21717  c 
   2   2 58 44.53 -42 25 18.9 16.42 17.14  21459  c 
   3   2 58 59.54 -42 21 41.6 16.59 17.73  21862  c 

     Group #  90   <z> = 0.1404 vel. disp. =     0.
   1   3  8 24.20 -41 35  6.4 17.54 18.06  42176  m 
   2   3  8 24.79 -41 34 48.4 17.54 18.26  42206  m 
   3   3  8 27.26 -41 34 35.4 17.62 18.13  42236  c 

     Group #  91   <z> = 0.0667 vel. disp. =    63.
   1   3  9  3.43 -42 33 47.2 16.65 17.28  20011  c 
   2   3  9  5.16 -42 33 44.7 17.73 18.51  20087  m 
   3   3  9 33.01 -42 42 43.4 15.76 16.88  20204  c 

     Group #  92   <z> = 0.0631 vel. disp. =   284.
   1   3 10  3.86 -42 33 40.8 15.47 16.74  18565  c 
   2   3 10 17.20 -42 32 35.0 15.14 16.60  19295  c 
   3   3 10 17.41 -42 31 30.2 16.20 17.06  18678  c 
   4   3 10 17.57 -42 30  5.4 16.81 17.61  19043  c 
   5   3 10 32.24 -42 37  5.1 17.30 17.80  19154  c 
   6   3 10 56.17 -42 32 16.8 16.74 17.49  19419  c 
   7   3 11 21.02 -42 26 45.0 16.94 17.72  18999  c 

     Group #  93   <z> = 0.0563 vel. disp. =    91.
   1   3 11 15.14 -41 52 53.8 15.09 16.39  17112  c 
   2   3 11 35.70 -41 43  6.3 17.44 18.65  16934  b 
   3   3 11 44.06 -41 54 32.7 17.54 18.39  16885  c 

     Group #  94   <z> = 0.0787 vel. disp. =   115.
   1   3 12 47.76 -41 22 26.2 15.88 17.31  23869  c 
   2   3 13  2.05 -41 18  1.7 16.78 17.49  23649  c 
   3   3 13 26.38 -41 23  6.3 16.50 17.74  23599  c 

     Group #  95   <z> = 0.0626 vel. disp. =   423.
   1   3 14 42.41 -42 13 11.8 15.85 17.90  18705  c 
   2   3 14 47.60 -42 14 43.8 15.88 16.85  18804  c 
   3   3 14 55.12 -42  7 48.9 17.08 17.53  18157  c 
   4   3 14 57.92 -42 11  4.9 16.31 17.08  19295  c 
   5   3 15 43.72 -42  4 45.7 17.34 18.55  19422  c 
   6   3 15 46.69 -42 15 46.0 16.97 18.07  18769  c 

     Group #  96   <z> = 0.0886 vel. disp. =   330.
   1   3 15  0.04 -41 26 54.6 15.74 17.40  27079  c 
   2   3 15 19.37 -41 21 53.7 16.83 18.37  26480  b 
   3   3 15 20.10 -41 22 28.1 17.41 17.92  26415  m 

     Group #  97   <z> = 0.1138 vel. disp. =     0.
   1   3 18 31.94 -42 26  9.9 17.37 18.04  34195  m 
   2   3 18 31.98 -42 26 55.5 16.92 17.61  34266  m 
   3   3 18 33.25 -42 26 36.6 17.62 18.37  34138  c 

     Group #  98   <z> = 0.1168 vel. disp. =   159.
   1   3 17 55.14 -41 17 13.9 16.63 17.82  34884  b 
   2   3 18 25.60 -41 23 53.5 17.27 18.28  35151  b 
   3   3 19  5.40 -41 19  4.1 17.07 17.75  35104  c 
   4   3 19  8.02 -41 18 19.6 16.43 17.29  35352  m 

     Group #  99   <z> = 0.1496 vel. disp. =   317.
   1   3 20  5.86 -42  2 46.3 17.50 17.92  44491  c 
   2   3 20  9.18 -41 42 51.2 17.59 17.98  45298  c 
   3   3 20 24.33 -41 52 21.1 17.74 18.61  45177  c 
   4   3 20 48.74 -42  4 18.5 17.62 18.45  44765  c 

     Group # 100   <z> = 0.0631 vel. disp. =   665.
   1   3 19 10.43 -41 54 46.0 17.42 17.88  19147  c 
   2   3 19 13.77 -42  9 45.2 16.63 17.58  18881  b 
   3   3 19 14.59 -41 56 37.1 16.85 17.47  18789  c 
   4   3 19 20.31 -41 49  3.3 17.02 18.54  18985  b 
   5   3 19 48.92 -41 32  0.4 16.01 17.16  19316  m 
   6   3 19 53.11 -41 32 24.6 16.97 17.64  19451  c 
   7   3 19 57.35 -41 51  3.8 16.54 18.09  18987  c 
   8   3 19 58.74 -41 16 49.6 17.45 18.33  18095  c 
   9   3 20  4.31 -41 25 30.0 17.82 18.49  18334  b 
  10   3 20  5.27 -41 52 38.1 17.21 18.54  20290  b 
  11   3 20 10.24 -41 55 36.7 16.91 17.82  19556  c 
  12   3 20 12.70 -41 15 31.5 16.28 16.89  18085  c 
  13   3 20 14.54 -41 31  6.6 17.83 18.23  18814  c 
  14   3 20 14.59 -41 28 40.1 16.07 17.01  17744  c 
  15   3 20 16.26 -41 30 15.1 16.48 17.83  19237  m 
  16   3 20 18.58 -41 33 29.5 17.06 17.72  18001  c 
  17   3 20 23.54 -41 32 16.9 17.58 18.45  18153  m 
  18   3 20 24.70 -41 22 16.8 16.69 17.40  19070  c 
  19   3 20 24.84 -41 27  3.8 16.17 17.19  18805  c 
  20   3 20 28.03 -41 32 13.3 17.80 18.14  18097  c 
  21   3 20 28.66 -41 32  6.2 17.76 18.27  18131  m 
  22   3 20 30.80 -41 31 30.1 17.11 17.85  18030  m 
  23   3 20 31.31 -41 36 37.0 17.23 17.87  19823  c 
  24   3 20 32.02 -41 30 13.1 17.32 17.89  19208  c 
  25   3 20 39.46 -41 29 10.2 17.51 18.07  20321  c 
  26   3 20 40.20 -41 34 11.3 17.88 18.09  19317  c 
  27   3 20 40.50 -41 34 23.9 16.63 17.62  19155  m 
  28   3 20 41.35 -41 27 44.3 15.39 17.55  20021  m 
  29   3 20 41.61 -41 27 37.1 15.38 17.60  19936  c 
  30   3 20 49.59 -41 18 17.5 17.40 18.00  18962  c 
  31   3 20 58.42 -41 48 19.8 17.78 18.09  19901  m 
  32   3 21  2.42 -41 48  1.4 17.03 18.00  20184  c 
  33   3 21 21.65 -41 26 17.5 17.10 18.27  18412  c 
  34   3 21 30.46 -41 33  3.1 16.92 17.65  19370  c 
  35   3 22 38.38 -41 46 43.8 17.21 18.08  19050  b 
  36   3 23  0.85 -41 54 33.2 17.28 18.08  19250  c 

     Group # 101   <z> = 0.1322 vel. disp. =   305.
   1   3 28  9.13 -41 45 56.5 17.24 17.96  40150  c 
   2   3 28 11.95 -41 43 18.6 17.27 18.15  39290  c 
   3   3 28 50.37 -41 50 40.2 16.68 17.49  39660  c 
   4   3 29 21.62 -41 49 40.1 16.44 17.29  39770  c 

     Group # 102   <z> = 0.0631 vel. disp. =   448.
   1   3 32 45.07 -42 15  4.0 17.44 17.82  19170  b 
   2   3 33 16.39 -42 34  8.9 16.92 17.59  18310  c 
   3   3 33 17.42 -42 34 35.2 16.85 17.68  18281  m 
   4   3 33 18.65 -42 36 44.8 16.90 17.48  18840  c 
   5   3 33 24.71 -42 31 36.2 16.90 17.68  18910  c 
   6   3 33 25.70 -42 40 43.2 17.33 18.28  19430  c 
   7   3 34  1.17 -42 12  1.6 16.87 17.78  19060  c 
   8   3 35 16.29 -42 18 29.2 17.33 18.22  19680  b 
   9   3 35 49.29 -42 29  3.0 17.47 18.15  19380  c 

     Group # 103   <z> = 0.0617 vel. disp. =   259.
   1   3 35 54.10 -41 53 35.4 16.30 17.69  18726  c 
   2   3 36  6.07 -41 44 21.6 16.29 17.14  18579  c 
   3   3 36 21.61 -41 38 52.7 15.44 16.50  18805  c 
   4   3 36 56.54 -41 38 10.2 16.91 18.20  18167  b 

     Group # 104   <z> = 0.1367 vel. disp. =   236.
   1   3 35 49.79 -42 21 39.7 17.19 17.70  41538  b 
   2   3 36 42.85 -42 21 34.7 17.08 17.64  40991  c 
   3   3 37 13.58 -42 24 50.0 16.99 18.04  40803  c 
   4   3 37 14.79 -42 28 39.8 17.09 18.09  41042  c 
   5   3 37 22.43 -42 25 45.1 16.51 18.00  40946  c 

     Group # 105   <z> = 0.0600 vel. disp. =   166.
   1   3 39 56.24 -42 11  5.0 16.47 17.34  18167  c 
   2   3 40  9.84 -42 17 51.4 16.51 17.97  18216  c 
   3   3 40 19.66 -42  4 38.5 16.35 18.06  17811  b 
   4   3 40 20.27 -42 28 26.1 16.74 18.25  17987  b 
   5   3 40 28.14 -42 16  6.4 15.64 16.81  18362  c 
   6   3 40 28.77 -42  3  5.1 17.19 18.32  17910  b 
   7   3 40 58.69 -42 13  5.9 15.71 16.80  18033  c 

     Group # 106   <z> = 0.0608 vel. disp. =   221.
   1   3 39 26.53 -41 43 52.7 17.58 18.53  18402  b 
   2   3 39 51.42 -41 48 46.8 16.15 16.98  18405  c 
   3   3 40 20.58 -41 43  6.1 15.08 16.24  18272  c 
   4   3 40 46.05 -41 42 28.4 16.23 17.45  18242  e 
   5   3 40 50.00 -41 41 30.3 17.05 17.83  18467  c 
   6   3 40 50.28 -41 28 17.4 15.60 16.68  18545  c 
   7   3 40 52.45 -41 39 12.2 15.54 16.52  18478  c 
   8   3 41 10.05 -41 42 38.6 16.52 17.16  17902  c 
   9   3 41 19.93 -41 37 53.5 17.10 17.68  18391  c 
  10   3 41 38.89 -41 40 39.2 16.83 17.69  18244  c 
  11   3 41 39.97 -41 45  9.9 15.47 16.56  18431  c 
  12   3 41 41.55 -41 37 28.1 17.19 18.48  17725  b 

     Group # 107   <z> = 0.0872 vel. disp. =    77.
   1   3 41 15.06 -42 15 18.0 17.54 18.19  26301  b 
   2   3 41 15.12 -42  9 29.2 17.50 18.69  26087  b 
   3   3 41 22.08 -42  5 45.0 16.88 17.58  26243  b 

     Group # 108   <z> = 0.1168 vel. disp. =   302.
   1   3 42 40.15 -41 32 22.5 16.87 18.00  34655  b 
   2   3 42 58.13 -41 28 12.2 16.48 17.54  35036  c 
   3   3 43  0.97 -41 33 30.8 17.18 18.27  35496  c 
   4   3 43 11.39 -41 34  0.7 17.47 18.19  35105  c 

     Group # 109   <z> = 0.0865 vel. disp. =    40.
   1   3 43  1.53 -41 40 50.7 16.22 18.06  26063  b 
   2   3 43  2.99 -41 39 51.6 16.96 17.71  25902  c 
   3   3 43 20.18 -41 30 19.2 15.78 17.00  26030  c 

     Group # 110   <z> = 0.0593 vel. disp. =   146.
   1   3 43 28.80 -41 49 13.5 17.63 18.47  17772  b 
   2   3 43 59.37 -42  0 16.2 17.01 18.39  18134  b 
   3   3 44  9.66 -41 48 21.1 17.04 17.91  17687  c 
   4   3 44 13.30 -41 51 17.0 16.97 17.55  17804  c 
   5   3 44 13.48 -41 56 27.9 15.85 16.95  17862  c 

     Group # 111   <z> = 0.0707 vel. disp. =   146.
   1   3 44 17.45 -42 33  9.6 15.76 17.60  21489  b 
   2   3 44 31.00 -42 28 47.4 17.14 17.67  21290  b 
   3   3 45 17.93 -42 19 45.7 17.32 18.09  21132  b 
   4   3 45 20.65 -42 24 43.2 15.94 17.53  21120  b 

     Group # 112   <z> = 0.1365 vel. disp. =     3.
   1   3 45 36.08 -42 32 17.2 16.95 17.71  40993  m 
   2   3 45 39.71 -42 32 24.5 17.47 18.01  40887  c 
   3   3 45 41.34 -42 41 12.1 17.23 17.81  41071  c 
   4   3 46  5.90 -42 39 44.1 16.91 17.91  41006  b 

     Group # 113   <z> = 0.1048 vel. disp. =   149.
   1   3 46 26.56 -42 33 56.2 17.33 18.21  31631  c 
   2   3 46 30.58 -42 24 29.1 17.24 17.96  31292  c 
   3   3 46 37.23 -42 30 55.8 17.48 18.20  31568  c 

     Group # 114   <z> = 0.0681 vel. disp. =   124.
   1   3 46 50.20 -42 29 13.5 17.26 17.88  20653  c 
   2   3 46 50.64 -42 31 55.9 17.16 17.68  20384  c 
   3   3 47  8.99 -42 21 10.1 16.23 17.26  20400  b 

     Group # 115   <z> = 0.0536 vel. disp. =     0.
   1   3 47  3.46 -42 32 56.9 17.02 17.93  16161  b 
   2   3 47 17.60 -42 32  8.0 15.62 17.23  16093  b 
   3   3 47 30.16 -42 41 20.4 16.85 17.69  16144  c 

     Group # 116   <z> = 0.0548 vel. disp. =   168.
   1   3 47 54.16 -41 34 59.5 16.05 16.67  16729  c 
   2   3 48  5.00 -41 41 26.6 16.58 17.42  16645  c 
   3   3 48 18.76 -41 27 32.4 17.23 17.87  16376  c 
   4   3 48 31.46 -41 29 29.0 16.92 17.71  16525  c 
   5   3 48 31.69 -41 29 56.9 17.42 18.30  16262  m 

     Group # 117   <z> = 0.1110 vel. disp. =   129.
   1   3 51  1.84 -42 33 29.2 15.78 16.93  33523  c 
   2   3 51 12.74 -42 38 30.6 17.20 18.00  33302  c 
   3   3 51 20.36 -42 39 32.5 17.26 17.97  33208  c 

     Group # 118   <z> = 0.1016 vel. disp. =   250.
   1   3 53 35.74 -42 34 57.4 16.51 18.04  30273  b 
   2   3 53 36.95 -42 27 13.8 16.83 17.95  30149  c 
   3   3 53 41.56 -42 35  0.9 16.18 17.07  30447  c 
   4   3 54 12.64 -42 37 45.0 17.36 18.22  31019  c 
   5   3 54 16.23 -42 39  6.3 17.39 17.97  30691  c 
   6   3 54 23.10 -42 38 31.3 17.02 17.86  30533  m 
   7   3 54 23.87 -42 38  2.7 16.23 17.29  30439  c 

     Group # 119   <z> = 0.1390 vel. disp. =    45.
   1   3 53 14.94 -41 30 15.0 16.88 17.62  41811  c 
   2   3 53 46.41 -41 33 53.3 17.48 18.45  41597  c 
   3   3 54 39.43 -41 32 38.9 16.92 18.23  41755  c 
   4   3 54 39.90 -41 32 49.2 17.42 17.96  41755  m 

     Group # 120   <z> = 0.0727 vel. disp. =    93.
   1   3 54 36.66 -42 36 13.4 16.88 18.38  21791  b 
   2   3 54 55.79 -42 37 33.1 17.46 18.34  21678  c 
   3   3 55 12.77 -42 31 43.7 16.47 17.12  21830  c 
   4   3 55 18.05 -42 36 45.8 15.62 16.98  21877  c 
   5   3 55 18.61 -42 25 18.1 17.35 17.78  22015  c 

     Group # 121   <z> = 0.1000 vel. disp. =   259.
   1   3 54 15.93 -42  8  9.9 16.63 17.46  30220  c 
   2   3 54 33.45 -42 11 40.6 16.88 17.64  30405  b 
   3   3 55 10.16 -42 12 25.5 17.20 17.98  30032  c 
   4   3 55 38.99 -42 15 37.6 17.09 18.19  29719  c 
   5   3 56  5.57 -42 10 24.8 16.91 17.61  29758  b 

     Group # 122   <z> = 0.1382 vel. disp. =   358.
   1   3 56  7.86 -41 54  9.8 17.09 18.07  40971  b 
   2   3 56 48.21 -41 50 12.7 17.43 18.19  41759  b 
   3   3 56 54.47 -41 40 33.3 17.50 18.23  41889  c 
   4   3 56 59.10 -41 51 42.6 16.88 17.85  41371  c 

     Group # 123   <z> = 0.0579 vel. disp. =   310.
   1   3 55 17.87 -41 30  7.1 17.17 18.12  17156  b 
   2   3 56 18.90 -41 33 49.4 16.74 17.91  17420  c 
   3   3 56 41.62 -41 29  7.3 17.16 18.00  16838  c 
   4   3 57  8.78 -41 30 46.2 16.41 17.11  17331  c 
   5   3 57 27.85 -41 30  3.7 15.76 16.82  16976  c 
   6   3 57 30.25 -41 28 46.5 16.08 16.73  17979  c 
   7   3 57 43.66 -41 28 18.1 15.80 16.72  17096  m 
   8   3 57 48.40 -41 28 10.4 16.04 16.95  17567  c 
   9   3 57 52.19 -41 27 33.9 15.05 16.23  17749  c 
  10   3 58  7.29 -41 55 26.8 16.97 18.17  17592  c 
  11   3 58 20.48 -41 30  4.1 15.38 16.26  16878  c 
  12   3 58 23.88 -41 31 42.2 16.05 17.08  17623  c 
  13   3 58 31.97 -41 29  9.0 16.16 16.85  17293  c 
  14   3 58 34.03 -41 38 40.6 15.22 16.67  17263  c 
  15   3 58 34.59 -41 45  7.8 15.54 16.74  17757  c 
  16   3 58 47.71 -41 33 11.0 16.55 17.25  17521  c 
  17   3 58 50.27 -41 31 23.4 16.22 17.33  17468  b 
  18   3 58 59.52 -41 29 38.8 16.65 17.45  17881  c 

     Group # 124   <z> = 0.0731 vel. disp. =   194.
   1   4  0 41.13 -42 37 51.4 17.01 17.87  21894  c 
   2   4  0 50.81 -42 39 26.6 15.30 16.56  22021  c 
   3   4  1  9.21 -42 37 15.3 17.49 18.63  22099  c 
   4   4  1 17.70 -42 30 34.8 17.63 18.72  22165  b 
   5   4  1 48.37 -42 38 50.0 17.43 18.56  21605  c 

     Group # 125   <z> = 0.0575 vel. disp. =   183.
   1   4  1 23.68 -41 44 49.5 17.13 18.23  17521  c 
   2   4  1 40.61 -41 40 17.2 16.82 17.86  17125  b 
   3   4  1 41.97 -41 38 45.4 16.97 18.18  16897  c 
   4   4  1 43.53 -41 40 34.3 17.06 18.21  17250  m 
   5   4  1 58.46 -41 42 16.5 15.82 17.75  17405  m 
   6   4  2  0.35 -41 42 14.4 16.30 17.42  17426  c 
   7   4  2 11.83 -41 45  8.1 17.04 17.57  17459  c 
   8   4  2 43.72 -41 32 24.4 17.04 18.19  17329  b 

     Group # 126   <z> = 0.0680 vel. disp. =   108.
   1   4  4 38.73 -41 55 32.7 16.64 17.48  20532  m 
   2   4  4 38.94 -41 56 25.9 17.32 17.73  20515  c 
   3   4  4 55.72 -41 55 18.2 17.31 17.95  20289  c 

     Group # 127   <z> = 0.0557 vel. disp. =   114.
   1   4  5 49.64 -42 42  4.1 16.64 17.71  16583  m 
   2   4  5 53.59 -42 42 21.1 15.33 16.82  16856  c 
   3   4  5 59.94 -42 34 14.3 17.00 17.64  16773  c 

     Group # 128   <z> = 0.0677 vel. disp. =   374.
   1   4 10  2.63 -42 19 22.0 16.43 17.87  20547  b 
   2   4 10  6.21 -42 15 58.9 16.18 17.42  20222  b 
   3   4 10 15.06 -42 16 46.2 16.82 18.20  20106  b 
   4   4 10 17.16 -42 21 20.8 16.12 16.92  20543  c 
   5   4 10 40.29 -42 19 48.8 16.89 17.96  20952  c 
   6   4 10 46.18 -42 20 42.4 15.04 16.78  20862  b 
   7   4 10 54.30 -42 33 45.1 15.67 17.30  20598  c 
   8   4 10 57.89 -42 26 27.2 16.53 17.53  20155  c 
   9   4 10 58.51 -42 29 47.6 17.33 18.02  20341  c 
  10   4 11 16.84 -42 30 33.5 16.59 17.40  19871  b 
  11   4 11 16.85 -42 30 33.7 16.60 17.38  19614  m 

     Group # 129   <z> = 0.0603 vel. disp. =     0.
   1   4 13 13.45 -41 37 50.7 16.46 17.84  18097  b 
   2   4 13 19.23 -41 47 53.4 16.76 17.61  18116  c 
   3   4 13 23.23 -41 49 32.0 15.31 16.37  18148  c 

     Group # 130   <z> = 0.1397 vel. disp. =   356.
   1   4 14 13.28 -42 24 16.0 17.61 18.32  41791  c 
   2   4 14 48.06 -42 22 32.2 17.33 18.22  42130  c 
   3   4 14 50.22 -42 22 10.6 16.73 17.72  42465  m 
   4   4 14 54.68 -42 20 36.2 17.40 18.23  41682  c 
   5   4 14 55.17 -42 22 23.3 17.27 18.09  42100  c 
   6   4 15  5.55 -42 24 36.7 17.25 18.12  41282  c 

     Group # 131   <z> = 0.0545 vel. disp. =   352.
   1   4 16 48.31 -42 22 44.2 15.20 16.58  16206  b 
   2   4 16 59.59 -42 16 35.1 15.84 17.00  16686  c 
   3   4 17  1.45 -42 17 33.6 17.32 17.95  16401  m 
   4   4 17  3.90 -42 17 26.9 16.83 17.59  16836  c 
   5   4 17  5.22 -42 18 49.8 15.44 16.69  15976  m 
   6   4 17  5.97 -42  8 30.7 16.78 17.61  16826  c 
   7   4 17  7.56 -42 19 13.2 15.01 16.22  15854  c 
   8   4 17 12.78 -42 19 44.8 17.30 18.33  16571  c 
   9   4 17 30.11 -42  6 47.0 17.12 17.66  15876  b 
  10   4 17 32.90 -42 10 28.7 16.70 17.33  16541  b 

     Group # 132   <z> = 0.0625 vel. disp. =   162.
   1   4 19 42.87 -42  2 34.1 16.63 17.70  18703  b 
   2   4 20 23.69 -42  0 31.4 15.14 16.04  18623  e 
   3   4 20 28.17 -42 16 52.2 16.66 17.68  19047  b 
   4   4 21  4.81 -42  9 13.4 17.16 17.65  18739  c 

     Group # 133   <z> = 0.0942 vel. disp. =    77.
   1   4 23  7.29 -41 34 15.9 17.02 18.06  28216  b 
   2   4 23 16.53 -41 36 10.5 17.08 17.71  28202  b 
   3   4 23 21.75 -41 37 26.9 17.40 18.05  28402  c 

     Group # 134   <z> = 0.0645 vel. disp. =   112.
   1   4 22 55.93 -41 46 48.1 16.61 17.58  19410  b 
   2   4 23 12.57 -41 45 26.4 16.74 18.08  19201  b 
   3   4 23 17.88 -41 42 30.9 17.19 17.77  19557  b 
   4   4 23 40.57 -41 42 52.9 15.56 16.74  19361  c 
   5   4 23 53.21 -41 43 51.2 15.98 16.92  19258  c 

     Group # 135   <z> = 0.1428 vel. disp. =   101.
   1   4 24  9.72 -41 20 56.5 17.08 18.06  42891  c 
   2   4 24 12.46 -41 20 46.8 17.54 18.46  42693  m 
   3   4 24 19.82 -41 23 58.3 17.26 18.03  42960  c 

     Group # 136   <z> = 0.1247 vel. disp. =    80.
   1   4 24 25.42 -42 33  5.1 16.74 17.45  37282  c 
   2   4 24 40.76 -42 26 28.2 17.42 17.98  37517  b 
   3   4 24 42.36 -42 30 56.0 17.36 18.34  37411  c 

     Group # 137   <z> = 0.0518 vel. disp. =   277.
   1   4 24 15.75 -42 41 46.1 16.53 18.05  15862  b 
   2   4 24 48.29 -42 38 27.3 15.37 17.46  15268  c 
   3   4 25 14.85 -42 37 29.7 16.11 17.33  15497  b 

     Group # 138   <z> = 0.1441 vel. disp. =   393.
   1   4 29 58.50 -42  1  8.6 16.59 17.40  43508  c 
   2   4 30 44.30 -42  2  7.5 16.95 18.32  42704  c 
   3   4 31 28.52 -42  9 14.7 16.40 17.14  43478  c 

     Group # 139   <z> = 0.1461 vel. disp. =   153.
   1   4 30 30.36 -41 34  3.6 17.12 17.78  43741  c 
   2   4 30 34.75 -41 35  0.4 16.79 17.73  43787  c 
   3   4 30 46.92 -41 44  0.7 17.39 18.11  44106  c 
   4   4 31  7.10 -41 32 57.1 17.19 18.11  43581  b 
   5   4 31  8.17 -41 31 16.5 17.27 17.99  43853  c 

     Group # 140   <z> = 0.1061 vel. disp. =   320.
   1  21  3 47.86 -42 42 15.6 16.73 17.46  31984  c 
   2  21  3 49.49 -42 44 16.4 17.13 17.77  31564  c 
   3  21  4 10.13 -42 43 33.8 15.80 17.01  32396  c 
   4  21  4 14.55 -42 40 33.9 16.79 17.59  32310  c 
   5  21  4 24.09 -42 38 47.8 17.21 17.85  31715  c 

     Group # 141   <z> = 0.1067 vel. disp. =    67.
   1  21  4  2.93 -42 11 17.1 16.96 17.61  32294  c 
   2  21  4 14.09 -42 10 37.6 16.80 17.96  32045  c 
   3  21  4 24.15 -42  7 12.6 17.54 18.46  32221  c 
   4  21  4 31.81 -42  2 15.3 17.39 18.29  32194  c 

     Group # 142   <z> = 0.0784 vel. disp. =   321.
   1  21  4  2.59 -42 17  0.5 17.12 18.27  23677  b 
   2  21  4 29.83 -42 20 59.9 15.37 16.99  23890  c 
   3  21  4 35.78 -42 21 25.4 16.00 16.94  23625  c 
   4  21  4 49.57 -42 30 43.2 17.27 17.95  23981  c 
   5  21  5 18.00 -42 30 43.7 17.34 18.47  23725  e 
   6  21  5 40.75 -42 31  0.9 16.22 17.01  24053  c 
   7  21  5 49.65 -42 29 34.4 16.66 17.44  23030  c 
   8  21  5 52.52 -42 28 19.1 16.85 17.86  23989  b 
   9  21  5 57.18 -42 29 48.7 14.97 16.19  23247  c 
  10  21  5 59.00 -42 31 53.5 17.00 17.48  24130  b 
  11  21  5 59.25 -42 28 38.4 15.82 16.86  23757  c 
  12  21  6 29.14 -42 22  9.2 15.71 16.80  23889  c 
  13  21  6 43.84 -42 28 54.2 16.74 17.73  23158  c 

     Group # 143   <z> = 0.0859 vel. disp. =    11.
   1  21  7 18.88 -41 41  8.0 17.17 17.73  26037  c 
   2  21  7 53.83 -41 40 51.3 16.05 17.02  25917  c 
   3  21  7 53.90 -41 41 13.0 16.90 17.68  25903  m 

     Group # 144   <z> = 0.1440 vel. disp. =   428.
   1  21  9 38.56 -41 56 59.3 16.77 17.39  43510  c 
   2  21  9 55.22 -42  2 25.1 16.65 17.43  43810  c 
   3  21 10  7.94 -42  5  3.3 17.20 17.57  42842  c 

     Group # 145   <z> = 0.0849 vel. disp. =   249.
   1  21  9 55.28 -42 30 45.3 17.31 18.29  25292  b 
   2  21 10  8.66 -42 36 30.2 16.00 17.04  25934  b 
   3  21 10  9.89 -42 29  9.8 16.47 17.29  25813  c 
   4  21 10 30.78 -42 32 34.3 16.75 17.59  25625  c 

     Group # 146   <z> = 0.0880 vel. disp. =    46.
   1  21 11 25.32 -41 59  6.7 17.39 18.31  26504  c 
   2  21 11 31.01 -41 55 18.3 17.29 17.73  26674  c 
   3  21 11 33.71 -41 57 59.4 17.08 18.28  26632  b 

     Group # 147   <z> = 0.1247 vel. disp. =     0.
   1  21 11 45.44 -42  7  8.0 17.50 18.04  37523  b 
   2  21 12  8.06 -42 10 50.5 17.12 17.56  37624  c 
   3  21 12  9.95 -42  8 30.9 17.08 17.76  37641  c 

     Group # 148   <z> = 0.0753 vel. disp. =    87.
   1  21 11 42.56 -42 34 48.6 17.11 17.87  22630  c 
   2  21 12  0.13 -42 40 30.7 16.83 17.60  22836  c 
   3  21 12 16.70 -42 41 10.7 16.51 17.49  22715  c 
   4  21 12 21.25 -42 42 16.3 15.80 17.02  22891  c 

     Group # 149   <z> = 0.1089 vel. disp. =   142.
   1  21 15 43.51 -41 59 57.1 16.88 17.62  33074  c 
   2  21 15 45.31 -42  1 39.2 17.40 17.91  32672  m 
   3  21 15 47.67 -42  1 48.0 17.19 17.94  32867  b 
   4  21 15 48.63 -42  2 13.6 17.18 17.77  32756  m 

     Group # 150   <z> = 0.0765 vel. disp. =   135.
   1  21 16 57.01 -42  1 42.4 17.57 18.41  23472  c 
   2  21 17 17.14 -42  7 21.2 17.29 18.37  23044  c 
   3  21 17 19.26 -41 59 22.8 17.52 17.89  23077  c 
   4  21 17 19.61 -42  0 55.8 16.99 18.18  23311  c 
   5  21 17 37.67 -41 57 49.2 17.21 17.64  22978  m 
   6  21 17 39.00 -41 57 34.9 14.88 16.31  23021  b 
   7  21 17 47.41 -41 57 38.9 16.92 17.60  23078  c 
   8  21 17 51.40 -42  0  2.2 16.50 17.21  23177  c 
   9  21 18  5.52 -41 52  2.4 17.38 17.98  23033  c 

     Group # 151   <z> = 0.0701 vel. disp. =   120.
   1  21 17 23.66 -42 20 51.1 17.40 17.87  21441  b 
   2  21 17 48.69 -42 29 53.3 16.11 17.13  21238  c 
   3  21 18 44.34 -42 34 24.6 16.64 17.80  21115  b 
   4  21 19 14.29 -42 28 26.2 16.92 18.14  21146  b 

     Group # 152   <z> = 0.0739 vel. disp. =    68.
   1  21 19 24.23 -42 43 16.5 16.80 17.64  22456  b 
   2  21 19 35.80 -42 40  2.6 17.43 18.26  22254  b 
   3  21 19 50.11 -42 37 31.4 16.46 17.40  22380  c 

     Group # 153   <z> = 0.0752 vel. disp. =   156.
   1  21 22 44.59 -41 29 57.5 15.29 16.52  22910  b 
   2  21 23 18.10 -41 45 26.6 16.69 17.40  22534  b 
   3  21 23 19.63 -41 32 49.9 15.86 17.01  22839  c 
   4  21 23 35.72 -41 43  6.6 17.39 18.55  22981  c 
   5  21 23 50.81 -41 48  3.1 15.70 16.87  22835  b 
   6  21 23 52.39 -41 45 53.8 17.46 17.96  22617  b 
   7  21 24 32.78 -41 40 44.2 16.92 17.80  22549  b 

     Group # 154   <z> = 0.0754 vel. disp. =    67.
   1  21 24 32.71 -41 21 52.5 17.27 18.43  22729  c 
   2  21 24 40.26 -41 22  5.4 16.36 17.10  22932  c 
   3  21 24 44.34 -41 19 34.6 15.83 16.94  22818  c 

     Group # 155   <z> = 0.1057 vel. disp. =   129.
   1  21 25 21.61 -41 42 17.0 17.07 17.75  32101  c 
   2  21 25 21.69 -41 37 30.7 15.86 16.93  31834  c 
   3  21 25 25.65 -41 43 40.3 16.70 17.58  31813  c 

     Group # 156   <z> = 0.1056 vel. disp. =    97.
   1  21 26 25.27 -42 22 25.1 17.16 17.87  31982  c 
   2  21 26 58.09 -42 30 21.8 16.81 17.58  31776  c 
   3  21 27 23.48 -42 39  6.0 17.12 18.09  32003  c 
   4  21 27 30.14 -42 36 10.4 16.57 17.43  31759  c 

     Group # 157   <z> = 0.1374 vel. disp. =   589.
   1  21 26 55.24 -42 17 31.6 17.43 18.00  40757  m 
   2  21 26 58.88 -42 17 44.8 17.64 18.13  40747  c 
   3  21 27 22.76 -42 19 17.3 17.57 18.28  41292  c 
   4  21 27 52.70 -42 24 34.5 17.39 18.08  42201  m 
   5  21 27 54.72 -42 24 10.6 16.84 17.61  41971  b 

     Group # 158   <z> = 0.0526 vel. disp. =     0.
   1  21 27 47.88 -42 21 52.0 17.65 18.50  15977  b 
   2  21 28 39.58 -42 32 23.6 16.88 18.26  15918  b 
   3  21 28 45.63 -42 39 35.7 16.48 18.01  16018  b 
   4  21 29  3.04 -42 23 22.8 15.53 17.42  16050  b 

     Group # 159   <z> = 0.1381 vel. disp. =     0.
   1  21 28 37.80 -42 41 43.9 16.33 17.44  41591  b 
   2  21 28 42.83 -42 35  8.3 17.54 18.00  41667  c 
   3  21 29 24.13 -42 41  3.0 17.58 18.05  41587  c 

     Group # 160   <z> = 0.0731 vel. disp. =   211.
   1  21 29 26.80 -41 25 52.5 16.79 17.40  22254  c 
   2  21 30 28.42 -41 26 20.0 17.54 18.04  22289  b 
   3  21 30 30.46 -41 27  3.0 17.56 18.29  21862  m 

     Group # 161   <z> = 0.0632 vel. disp. =   251.
   1  21 30 46.52 -42 33 41.5 16.74 17.47  19483  c 
   2  21 30 50.76 -42 31 54.4 17.25 17.96  19009  m 
   3  21 30 52.22 -42 32 23.5 17.37 17.82  19000  c 

     Group # 162   <z> = 0.0876 vel. disp. =    83.
   1  21 31  7.09 -42 17 58.6 17.47 18.16  26299  b 
   2  21 31 15.21 -42 17 55.1 17.39 17.87  26491  c 
   3  21 31 34.27 -42 22 51.5 16.31 17.36  26621  b 
   4  21 31 34.60 -42 17 54.7 16.72 17.75  26430  b 
   5  21 31 37.13 -42 17 23.3 16.27 17.44  26480  m 

     Group # 163   <z> = 0.1060 vel. disp. =     0.
   1  21 32 30.09 -41 39 13.6 16.51 18.10  31947  c 
   2  21 32 42.25 -41 29  4.7 16.62 18.17  32030  b 
   3  21 33 37.92 -41 27 23.0 16.85 17.49  32022  b 

     Group # 164   <z> = 0.0645 vel. disp. =   407.
   1  21 32 24.76 -41 21 50.1 17.01 18.36  19677  b 
   2  21 32 52.55 -41 26 51.3 16.08 17.07  19916  c 
   3  21 33 29.71 -41 38  4.9 16.91 18.11  19915  b 
   4  21 33 44.68 -41 17 25.0 17.53 18.08  19820  c 
   5  21 33 55.03 -41 32 43.8 16.97 17.64  19484  c 
   6  21 33 55.64 -41 16 30.4 17.62 18.52  19284  b 
   7  21 34  8.24 -41 28 13.8 16.97 18.03  19824  b 
   8  21 34  8.74 -41 31 48.7 17.50 18.24  19975  b 
   9  21 34 10.19 -41 28 10.0 16.95 18.03  19896  m 
  10  21 34 17.83 -41 16 54.7 16.64 17.53  19822  b 
  11  21 34 25.21 -41 16 46.6 17.27 17.79  19926  c 
  12  21 34 44.02 -41 17 27.4 16.02 17.21  18918  c 
  13  21 34 44.83 -41 21 57.7 16.81 17.34  18749  c 
  14  21 34 50.65 -41 24  2.2 16.79 18.10  18848  m 
  15  21 34 54.57 -41 24  7.4 16.80 17.98  19179  c 

     Group # 165   <z> = 0.0633 vel. disp. =   171.
   1  21 35 33.08 -42 19  5.5 16.51 17.54  19303  c 
   2  21 35 46.74 -42  9  7.2 17.12 18.44  19399  b 
   3  21 36 12.71 -42  9 37.6 15.64 17.20  18833  e 
   4  21 36 16.39 -42  3 37.3 16.62 17.47  19237  b 
   5  21 36 28.32 -42  3 11.8 15.24 16.84  19160  m 
   6  21 36 28.50 -42  2 31.1 16.69 17.39  19250  c 

     Group # 166   <z> = 0.1039 vel. disp. =   129.
   1  21 36 33.44 -41 31 58.0 17.19 17.76  31506  c 
   2  21 37 22.08 -41 32 17.2 16.93 17.85  31241  c 
   3  21 37 36.46 -41 33 13.7 16.81 17.76  31517  b 
   4  21 38  6.33 -41 29 31.4 17.10 18.40  31228  b 

     Group # 167   <z> = 0.0904 vel. disp. =     0.
   1  21 36 45.19 -42 32 15.7 17.33 18.08  27329  b 
   2  21 37 27.59 -42 28  1.0 16.03 17.68  27265  c 
   3  21 37 36.03 -42 29 28.0 16.98 17.90  27405  b 
   4  21 38 28.90 -42 30 49.0 16.17 17.10  27297  c 

     Group # 168   <z> = 0.0720 vel. disp. =   159.
   1  21 37 26.79 -42 39 57.4 16.54 17.54  21707  c 
   2  21 37 29.24 -42 23 57.4 17.27 18.53  21518  b 
   3  21 37 38.94 -42 37 51.4 16.19 17.10  21795  c 
   4  21 37 53.90 -42 30 45.3 16.32 17.80  21875  b 
   5  21 37 54.76 -42 31  6.1 17.36 18.19  22075  m 
   6  21 37 56.71 -42 34 48.3 15.70 16.73  21768  c 

     Group # 169   <z> = 0.0670 vel. disp. =   161.
   1  21 37 36.62 -41 49  8.5 17.11 18.34  20522  b 
   2  21 38 14.97 -41 43 49.1 15.47 16.88  20157  b 
   3  21 38 21.31 -41 41 47.0 16.23 17.10  20283  c 

     Group # 170   <z> = 0.0818 vel. disp. =     0.
   1  21 37 59.11 -41 38 52.9 17.20 17.96  24775  b 
   2  21 38 16.11 -41 34 31.8 17.51 18.25  24671  m 
   3  21 38 18.47 -41 34  0.9 16.04 17.40  24775  c 

     Group # 171   <z> = 0.0746 vel. disp. =   106.
   1  21 38  9.04 -41 51 32.1 15.50 17.03  22735  c 
   2  21 38 46.86 -41 40 51.2 16.93 17.82  22594  b 
   3  21 38 58.69 -41 45 59.2 16.08 17.62  22465  c 

     Group # 172   <z> = 0.0570 vel. disp. =    88.
   1  21 39 12.30 -41 17 49.9 16.91 17.94  17438  b 
   2  21 40  2.04 -41 20 23.5 17.23 18.35  17225  m 
   3  21 40  5.52 -41 20 29.6 15.69 16.72  17249  c 

     Group # 173   <z> = 0.0709 vel. disp. =   203.
   1  21 40 11.96 -41 58 51.1 16.85 18.20  21305  c 
   2  21 40 23.00 -42  3 42.0 16.73 17.55  21472  c 
   3  21 40 27.06 -41 53 24.6 16.42 17.41  21171  c 
   4  21 40 32.51 -42  2 39.5 14.96 16.36  21440  c 
   5  21 40 35.05 -42  8 35.2 17.34 18.14  21706  c 
   6  21 40 37.73 -42 13 25.7 16.21 17.64  21454  c 
   7  21 41 14.06 -42  6 19.9 16.50 17.87  21846  b 

     Group # 174   <z> = 0.0709 vel. disp. =   269.
   1  21 41  9.58 -42 25  5.5 17.03 17.83  21512  c 
   2  21 41 16.96 -42 38 53.8 16.86 17.78  21542  c 
   3  21 41 20.58 -42 33 51.4 17.32 17.84  21886  c 
   4  21 41 26.22 -42 38 47.1 16.48 17.27  21747  c 
   5  21 41 32.12 -42 39 40.4 16.53 17.83  21275  c 
   6  21 41 36.43 -42 37 47.7 17.47 18.04  21615  c 
   7  21 41 37.68 -42 38 58.3 16.67 17.97  21030  c 
   8  21 41 38.18 -42 39 28.8 16.97 17.65  21029  m 
   9  21 41 43.38 -42 40 23.5 15.35 16.72  21521  c 

     Group # 175   <z> = 0.0719 vel. disp. =    29.
   1  21 41 44.40 -41 36 52.1 17.06 18.13  21761  b 
   2  21 42 14.26 -41 36 32.4 16.33 17.85  21875  b 
   3  21 42 19.37 -41 29 40.9 16.71 17.79  21725  c 

     Group # 176   <z> = 0.1314 vel. disp. =    95.
   1  21 43 36.38 -41 35  2.1 15.98 17.23  39572  c 
   2  21 43 59.09 -41 34 46.2 16.90 17.81  39506  c 
   3  21 44 27.75 -41 42 17.7 17.02 17.64  39760  c 

     Group # 177   <z> = 0.0702 vel. disp. =    88.
   1  21 44 28.40 -42 16 29.9 17.36 18.16  21210  e 
   2  21 44 30.65 -42 16  6.0 17.42 18.49  21414  m 
   3  21 44 56.01 -42 17 40.4 17.09 18.40  21206  b 

     Group # 178   <z> = 0.0628 vel. disp. =   195.
   1  21 47 54.83 -42 21 18.7 16.48 17.88  18882  c 
   2  21 48 14.97 -42  9 19.2 15.83 17.12  18771  c 
   3  21 48 19.81 -42 28 35.4 16.86 18.32  19001  m 
   4  21 48 20.19 -42 33 43.2 15.55 17.46  19303  c 
   5  21 48 21.32 -42 28 33.0 16.40 18.05  18747  b 
   6  21 48 25.16 -42 15 36.7 15.58 16.73  18984  c 
   7  21 48 45.22 -42 13 57.7 16.83 17.77  18969  c 
   8  21 48 52.11 -42 30 52.3 16.23 17.07  19511  c 
   9  21 48 58.40 -42 31 58.2 17.24 17.86  18903  c 
  10  21 49  5.66 -42 31 26.0 14.87 16.39  18853  c 
  11  21 49  9.33 -42 31 49.1 15.48 16.74  18931  m 
  12  21 49 24.19 -42  9  6.1 15.79 17.03  19209  m 
  13  21 49 26.06 -42  9 48.2 17.41 18.27  19042  c 
  14  21 49 28.94 -42 10 27.5 17.15 18.25  19573  m 
  15  21 49 42.23 -42 12 19.9 16.31 18.18  19204  b 
  16  21 49 45.95 -42 10 11.5 17.11 18.60  18982  m 
  17  21 49 47.44 -42 10 22.2 16.72 17.71  18965  m 
  18  21 49 47.95 -42 32  5.8 15.87 17.06  19188  c 
  19  21 49 50.48 -42 10 25.0 16.55 17.62  19122  b 
  20  21 50  2.12 -42 28 26.0 16.51 17.36  19173  c 
  21  21 50  3.34 -42  0 33.8 16.60 17.70  18892  b 

     Group # 179   <z> = 0.0632 vel. disp. =   148.
   1  21 49 36.95 -41 33  7.9 15.88 17.06  19104  c 
   2  21 50 16.38 -41 40 16.6 15.55 17.65  19053  m 
   3  21 50 18.10 -41 40 23.8 16.78 17.81  19375  b 

     Group # 180   <z> = 0.0549 vel. disp. =   168.
   1  21 50 23.66 -42 13 20.9 16.70 17.78  16805  c 
   2  21 50 26.23 -42 10 40.7 16.72 17.65  16693  c 
   3  21 50 28.82 -42 12 48.4 15.88 16.79  16429  c 
   4  21 50 48.55 -42  9 29.6 16.99 17.80  16626  c 
   5  21 51  3.36 -42 15 34.4 15.10 16.71  16935  c 

     Group # 181   <z> = 0.1273 vel. disp. =   109.
   1  21 51 51.13 -41 48 20.7 17.30 18.64  38567  c 
   2  21 52  1.51 -41 48 59.2 17.23 18.51  38470  c 
   3  21 52  2.10 -41 47 44.6 16.61 17.62  38324  c 
   4  21 52 21.12 -41 50  5.7 17.01 17.86  38245  c 

     Group # 182   <z> = 0.0552 vel. disp. =   199.
   1  21 53 38.23 -42 35 12.2 15.59 17.04  16762  c 
   2  21 53 57.10 -42 41 56.4 15.35 16.78  16781  m 
   3  21 53 57.42 -42 31 50.4 16.66 17.97  16495  e 
   4  21 53 58.03 -42 41 34.9 15.68 16.62  17036  c 

     Group # 183   <z> = 0.1326 vel. disp. =   236.
   1  21 53 41.04 -42 25  3.4 16.22 17.59  40206  c 
   2  21 53 51.22 -42 21 32.1 16.68 17.55  40076  c 
   3  21 54 20.72 -42 27 13.8 17.02 18.02  39674  b 

     Group # 184   <z> = 0.0849 vel. disp. =    73.
   1  22  3 44.97 -42 40 16.8 17.08 17.82  25805  c 
   2  22  3 50.95 -42 39  2.2 17.18 18.00  25671  b 
   3  22  4 31.92 -42 34 48.1 16.96 18.05  25594  b 

     Group # 185   <z> = 0.0641 vel. disp. =   124.
   1  22  4  0.99 -41 35 43.8 17.13 17.80  19505  b 
   2  22  4  2.70 -41 35 41.3 16.20 17.64  19547  m 
   3  22  4 45.35 -41 38 22.5 15.46 16.89  19269  b 

     Group # 186   <z> = 0.1122 vel. disp. =     0.
   1  22  6 13.62 -41 48 45.2 17.41 18.11  33877  b 
   2  22  6 22.50 -41 53 56.2 16.23 17.44  33809  b 
   3  22  6 32.18 -41 51 58.5 17.32 17.91  33884  c 

     Group # 187   <z> = 0.0796 vel. disp. =     0.
   1  22 10  0.87 -41 54  1.7 17.50 18.32  24032  c 
   2  22 10  3.34 -41 58 49.3 15.56 16.60  24120  b 
   3  22 10  7.79 -41 54 28.2 16.65 17.68  24163  c 

     Group # 188   <z> = 0.0675 vel. disp. =   134.
   1  22 14 54.54 -41 41 41.9 16.31 17.19  20534  b 
   2  22 15 16.92 -41 46 27.8 15.92 16.77  20622  c 
   3  22 15 36.60 -41 52  6.5 16.94 18.31  20451  c 
   4  22 15 42.72 -42  2 18.1 17.02 17.96  20246  b 

     Group # 189   <z> = 0.0936 vel. disp. =   136.
   1  22 18  3.86 -41 47 22.3 16.47 17.41  28488  c 
   2  22 18  3.88 -41 38  7.6 16.77 18.06  28353  b 
   3  22 18 13.83 -41 56 14.2 17.28 18.00  28251  c 
   4  22 18 14.28 -41 55 55.1 16.60 17.67  28096  m 

     Group # 190   <z> = 0.1121 vel. disp. =   244.
   1  22 20 22.90 -41 40 43.2 16.94 17.98  33481  b 
   2  22 20 26.31 -41 37 56.8 16.40 17.45  33976  c 
   3  22 20 28.02 -41 40 27.8 16.83 17.92  33859  c 
   4  22 20 34.27 -41 37  6.0 17.37 18.23  33661  c 
   5  22 20 45.74 -41 41 12.4 17.26 17.92  34211  c 

     Group # 191   <z> = 0.1124 vel. disp. =   142.
   1  22 20 50.69 -41 56 51.2 16.14 17.23  33893  c 
   2  22 20 51.91 -41 55 18.5 16.97 17.78  33737  c 
   3  22 20 57.90 -41 58 14.9 17.08 17.91  33941  c 
   4  22 21  2.63 -42  7  0.2 16.92 17.85  33747  c 
   5  22 21 14.35 -42  5 13.5 17.10 17.83  34204  m 
   6  22 21 15.65 -42  5 23.0 16.84 17.76  34121  c 
   7  22 21 31.49 -42  0 21.3 17.42 18.38  33949  c 

     Group # 192   <z> = 0.0568 vel. disp. =     0.
   1  22 21 39.85 -41 50 36.4 16.36 17.96  17328  b 
   2  22 21 45.41 -41 51 45.0 16.83 17.66  17297  c 
   3  22 22 41.66 -41 45 56.3 16.40 17.28  17197  c 

     Group # 193   <z> = 0.1152 vel. disp. =    62.
   1  22 22 16.75 -41 34 13.5 16.51 17.90  34645  b 
   2  22 22 23.04 -41 25 26.2 16.41 17.56  34826  c 
   3  22 22 31.67 -41 27 21.7 17.01 17.90  34864  c 
   4  22 23  2.17 -41 32 33.1 16.41 17.43  34673  c 
   5  22 23  2.25 -41 34  8.9 17.22 18.05  34886  c 
   6  22 23 14.05 -41 36 59.8 16.33 17.38  34729  c 

     Group # 194   <z> = 0.0667 vel. disp. =   342.
   1  22 22  1.09 -42  4 40.8 15.27 17.06  20520  c 
   2  22 22  1.36 -42  4  9.8 16.18 17.77  20606  m 
   3  22 22 20.30 -41 54 44.0 16.76 18.04  20231  c 
   4  22 23  4.37 -41 49 25.7 16.56 17.95  20380  c 
   5  22 23 15.39 -41 58 11.0 16.63 17.60  20218  c 
   6  22 23 17.72 -41 53 52.3 17.10 18.51  19858  c 
   7  22 23 30.43 -41 50 55.8 15.68 17.02  20721  c 
   8  22 23 31.95 -41 46 48.6 16.99 18.12  19693  b 
   9  22 23 39.49 -41 55 10.9 16.33 17.14  20110  c 
  10  22 23 41.52 -41 53 31.8 15.69 16.78  19622  c 
  11  22 24  4.55 -41 43 27.7 17.33 17.92  20515  c 

     Group # 195   <z> = 0.1097 vel. disp. =   197.
   1  22 25 17.22 -42 23 56.7 16.71 17.61  32978  b 
   2  22 25 19.81 -42 23 42.5 17.37 18.09  33377  m 
   3  22 25 57.76 -42 28 44.3 16.95 18.26  32977  b 

     Group # 196   <z> = 0.0567 vel. disp. =     0.
   1  22 28  7.22 -42  7 29.0 16.71 17.61  17215  c 
   2  22 28 22.88 -42  7 11.4 15.65 16.83  17327  b 
   3  22 28 46.34 -42 10 41.7 15.81 17.12  17208  b 

     Group # 197   <z> = 0.0739 vel. disp. =    33.
   1  22 27 51.98 -42  6 34.2 16.60 17.99  22458  c 
   2  22 27 54.94 -42  7 29.5 15.82 16.88  22440  c 
   3  22 28 37.12 -42  6 35.3 15.88 17.03  22308  b 
   4  22 29 40.72 -42  4 35.7 16.47 17.27  22314  c 

     Group # 198   <z> = 0.0739 vel. disp. =   196.
   1  22 27 57.04 -42 29 42.5 17.26 18.11  22325  c 
   2  22 28 21.01 -42 22 40.7 17.35 18.65  22429  b 
   3  22 28 29.79 -42 19  6.9 15.11 16.78  22095  c 
   4  22 28 35.56 -42 19  2.7 16.19 17.44  22255  b 
   5  22 28 45.95 -42 28 56.0 17.29 18.48  22738  b 
   6  22 29 35.23 -42 28 33.4 16.02 17.69  22515  c 

     Group # 199   <z> = 0.0570 vel. disp. =   101.
   1  22 30 22.35 -42 16 28.8 17.30 18.46  17354  b 
   2  22 30 30.25 -42 11 26.4 15.13 16.26  17175  c 
   3  22 30 40.46 -42 12 41.4 16.86 17.53  17196  c 
   4  22 30 41.53 -42  6 30.5 16.40 17.66  17306  c 
   5  22 30 52.13 -42  2  5.7 16.10 17.71  17504  b 
   6  22 31 47.54 -42 11 13.5 15.47 17.33  17424  b 

     Group # 200   <z> = 0.0744 vel. disp. =   152.
   1  22 30 14.80 -42 43 57.5 15.65 17.24  22844  b 
   2  22 30 39.15 -42 41 10.1 17.31 18.41  22589  b 
   3  22 30 57.97 -42 34 51.6 16.14 17.36  22686  m 
   4  22 30 59.07 -42 34 29.9 15.94 16.77  22426  b 
   5  22 31 12.13 -42 42 54.2 16.21 17.66  22526  b 
   6  22 31 14.28 -42 42 16.0 17.00 18.23  22410  m 
   7  22 31 18.03 -42 33 19.0 16.18 17.81  22770  b 
   8  22 31 18.69 -42 24  4.7 17.10 17.89  22388  c 
   9  22 31 41.99 -42 35 47.3 16.20 17.43  22288  c 
  10  22 32 13.42 -42 22  8.3 17.10 18.07  22543  c 

     Group # 201   <z> = 0.1171 vel. disp. =     0.
   1  22 32 29.11 -42  0 27.1 16.42 17.34  35384  b 
   2  22 32 45.34 -42 13 20.3 17.26 18.08  35348  c 
   3  22 32 48.66 -42 10 36.9 17.08 18.34  35331  b 

     Group # 202   <z> = 0.0743 vel. disp. =   255.
   1  22 32 49.87 -41 45 41.3 15.48 16.59  22652  m 
   2  22 32 50.09 -41 45  8.6 16.49 17.33  22807  m 
   3  22 32 53.52 -41 45 18.0 16.28 17.17  22605  c 
   4  22 33  1.63 -41 30  6.5 15.70 17.06  21978  c 
   5  22 33 22.50 -41 37 15.9 15.86 17.05  22487  c 
   6  22 33 35.61 -41 38 46.6 17.51 18.41  22486  c 

     Group # 203   <z> = 0.1167 vel. disp. =   131.
   1  22 33 25.93 -41 56  2.1 16.38 17.99  35051  c 
   2  22 33 54.84 -41 52  4.9 16.88 17.76  35289  b 
   3  22 34 10.88 -41 44 29.8 16.90 17.91  35368  e 

     Group # 204   <z> = 0.0576 vel. disp. =   131.
   1  22 33 16.22 -41 37 33.1 15.17 16.40  17498  c 
   2  22 33 23.13 -41 42 25.2 15.51 16.85  17354  b 
   3  22 34 27.87 -41 34 32.0 14.97 17.24  17729  c 
   4  22 35 32.87 -41 41  8.1 17.36 18.17  17490  c 

     Group # 205   <z> = 0.1098 vel. disp. =   142.
   1  22 34 29.45 -41 59  2.5 16.98 17.76  33101  b 
   2  22 34 32.74 -41 59 15.6 17.11 18.20  33346  m 
   3  22 34 37.48 -41 58 54.7 16.57 17.78  33009  c 

     Group # 206   <z> = 0.0935 vel. disp. =   185.
   1  22 35 57.07 -41 40 39.6 16.99 18.19  28506  m 
   2  22 35 58.24 -41 41 22.0 17.04 17.81  27996  m 
   3  22 35 58.27 -41 41 21.7 17.09 17.77  28332  c 
   4  22 35 58.94 -41 40 44.0 17.37 18.55  28199  m 

     Group # 207   <z> = 0.1031 vel. disp. =   118.
   1  22 39  4.04 -41 15  9.6 16.23 17.48  31298  c 
   2  22 39  7.07 -41 16  2.6 16.99 18.00  30999  c 
   3  22 39 13.23 -41 15 33.1 16.65 17.44  31141  c 

     Group # 208   <z> = 0.1101 vel. disp. =   200.
   1  22 39 28.85 -42  9 19.1 16.61 17.62  33242  c 
   2  22 39 30.04 -42 12 57.9 17.27 18.34  33157  c 
   3  22 39 34.95 -42 12  3.2 16.64 17.28  33544  c 
   4  22 39 58.99 -42  6 38.8 16.29 17.04  32984  b 

     Group # 209   <z> = 0.1223 vel. disp. =    78.
   1  22 42 33.53 -41 25 59.0 17.52 18.54  36989  b 
   2  22 43 15.11 -41 25  6.6 17.69 18.55  36781  m 
   3  22 43 18.91 -41 24 52.0 17.61 18.51  36971  c 

     Group # 210   <z> = 0.0671 vel. disp. =   138.
   1  22 44 46.19 -42 37 21.3 16.75 18.29  20189  b 
   2  22 45 10.11 -42 33  1.8 15.59 17.94  20511  b 
   3  22 45 17.16 -42 31 28.6 15.07 16.63  20403  c 

     Group # 211   <z> = 0.1078 vel. disp. =     0.
   1  22 45  5.19 -41 50 38.2 17.05 18.34  32603  b 
   2  22 45 26.30 -41 43 23.6 16.68 17.95  32495  c 
   3  22 45 38.39 -41 43  1.6 16.18 17.68  32548  c 
   4  22 45 39.40 -41 46 30.7 17.29 18.29  32541  b 
   5  22 45 44.16 -41 46 44.0 17.35 18.33  32570  c 
   6  22 46  1.51 -41 39 53.5 17.23 18.24  32632  c 

     Group # 212   <z> = 0.1253 vel. disp. =   104.
   1  22 45 56.36 -41 26 51.6 17.35 18.42  37678  b 
   2  22 46 30.20 -41 23  2.9 17.13 18.05  38054  c 
   3  22 46 36.05 -41 20 20.5 17.07 18.15  37623  m 
   4  22 46 37.21 -41 20  1.9 17.52 18.42  37795  c 
   5  22 46 40.53 -41 19 34.8 16.97 18.35  37932  m 
   6  22 46 48.65 -41 22 38.7 17.54 18.57  37779  c 
   7  22 47 14.33 -41 22 44.4 17.70 18.77  37774  c 
   8  22 47 28.31 -41 26 45.9 17.10 18.08  37723  c 

     Group # 213   <z> = 0.0862 vel. disp. =     0.
   1  22 47 18.92 -42 12 18.3 17.25 18.12  26112  m 
   2  22 47 20.78 -42 12 13.2 16.24 17.66  26066  c 
   3  22 47 23.25 -42 12  7.3 17.69 18.71  26080  m 

     Group # 214   <z> = 0.0862 vel. disp. =   124.
   1  22 46 57.57 -42 34  5.6 17.37 18.48  26158  c 
   2  22 47 25.35 -42 32 24.8 16.31 17.57  26058  c 
   3  22 47 25.79 -42 30 30.7 17.05 18.09  26254  c 
   4  22 47 27.20 -42 28 25.8 17.54 18.88  26052  c 
   5  22 47 31.39 -42 28 23.1 17.44 18.49  25844  m 

     Group # 215   <z> = 0.1260 vel. disp. =   272.
   1  22 46 32.99 -42 41 52.7 17.33 18.52  37652  c 
   2  22 47 20.88 -42 45  4.9 17.32 18.47  37925  c 
   3  22 47 49.70 -42 43 13.7 17.28 18.61  38116  m 
   4  22 47 51.37 -42 42 38.6 17.51 18.89  38402  e 

     Group # 216   <z> = 0.1285 vel. disp. =   338.
   1  22 47  8.52 -42 10 52.0 17.52 18.27  38134  c 
   2  22 47 14.10 -42 13 16.5 17.57 18.34  38402  c 
   3  22 47 23.38 -42 25  9.5 17.48 18.58  38398  b 
   4  22 47 36.10 -42 25 47.0 17.49 18.34  38301  b 
   5  22 47 39.86 -42 15  5.5 17.14 18.06  39300  m 
   6  22 47 43.28 -42 15 25.1 17.04 18.45  39258  c 
   7  22 47 57.55 -42 11 17.5 17.16 18.28  38892  c 
   8  22 48 13.28 -42 22 37.0 17.56 18.33  38839  c 
   9  22 48 13.73 -42 14 16.4 17.60 18.59  38917  c 
  10  22 48 20.72 -42 17 17.4 17.15 18.66  38892  b 
  11  22 48 24.03 -42 16 54.8 17.61 18.30  38981  m 

     Group # 217   <z> = 0.1020 vel. disp. =   170.
   1  22 51 39.40 -41 17 50.9 17.18 18.69  30821  e 
   2  22 52 13.33 -41 18 16.1 17.69 18.91  31157  m 
   3  22 52 15.56 -41 19  3.7 16.90 18.19  30708  b 
   4  22 52 22.66 -41 27 43.0 17.18 18.42  30855  c 
   5  22 52 32.60 -41 28 10.0 16.78 18.04  30629  c 

     Group # 218   <z> = 0.0554 vel. disp. =   229.
   1  22 52 11.17 -42 13 39.8 16.98 18.57  16864  c 
   2  22 52 39.94 -42 28  5.2 17.26 18.17  16658  c 
   3  22 52 42.15 -42 22 22.6 15.67 17.00  17074  b 
   4  22 52 42.86 -42 29  4.2 17.63 18.96  16829  c 
   5  22 52 52.53 -42 32 59.4 17.63 18.73  17036  c 
   6  22 52 54.60 -42 31  5.9 16.05 17.25  16530  c 
   7  22 52 56.55 -42 31 45.6 17.13 18.18  16368  m 
   8  22 53 10.76 -42 18  1.5 15.63 17.42  16718  c 
   9  22 53 11.56 -42 33 34.9 15.93 17.08  17222  c 
  10  22 53 14.59 -42 35 15.1 15.47 17.33  17006  b 
  11  22 53 55.00 -42 13 57.4 15.04 17.02  16893  c 

     Group # 219   <z> = 0.1030 vel. disp. =    42.
   1  22 52 53.50 -42  5 35.3 16.98 18.23  31011  b 
   2  22 53 10.91 -42  2  6.3 17.58 18.62  31215  c 
   3  22 53 52.53 -42  1 12.9 17.04 17.99  31150  c 
   4  22 54 16.61 -42  9  2.4 17.41 18.24  31087  b 

     Group # 220   <z> = 0.1483 vel. disp. =   193.
   1  22 53 48.26 -42 19 25.7 16.83 18.03  44970  c 
   2  22 54 12.06 -42 19  7.7 17.43 18.42  44601  b 
   3  22 54 52.09 -42 13 44.9 17.52 18.37  44537  c 

     Group # 221   <z> = 0.0451 vel. disp. =    46.
   1  22 58 53.06 -41 24  4.0 15.18 17.10  13681  b 
   2  22 59  9.07 -41 33 25.3 17.29 18.14  13856  b 
   3  22 59 14.75 -41 32 50.8 15.94 17.03  13812  b 
   4  22 59 17.15 -41 47  1.5 16.57 17.46  13746  b 
   5  22 59 17.92 -41 33  4.7 15.74 17.13  13656  m 

     Group # 222   <z> = 0.0875 vel. disp. =   338.
   1  22 59 25.94 -42 28 24.7 16.79 17.64  26705  b 
   2  22 59 29.67 -42 32 56.2 15.54 16.72  26773  c 
   3  22 59 33.58 -42 20 28.2 17.20 17.65  26455  m 
   4  22 59 37.66 -42 20 35.5 17.25 18.17  25948  c 

     Group # 223   <z> = 0.1357 vel. disp. =    64.
   1  23  0 48.10 -42 34 25.4 17.21 17.79  40930  c 
   2  23  0 49.20 -42 36  1.8 16.75 17.48  41039  c 
   3  23  0 51.61 -42 33 33.7 17.36 17.81  40829  c 

     Group # 224   <z> = 0.1005 vel. disp. =   140.
   1  23  1 38.88 -41 27 12.7 16.75 17.52  30545  c 
   2  23  1 43.85 -41 26 46.6 17.34 17.97  30384  b 
   3  23  1 49.98 -41 32 19.3 17.08 17.92  30473  c 
   4  23  1 56.29 -41 33 25.8 17.38 18.12  30152  b 

     Group # 225   <z> = 0.1421 vel. disp. =   575.
   1  23  1 57.48 -41 46 23.9 17.51 18.07  43519  c 
   2  23  2 41.20 -41 52 13.6 16.34 17.70  42032  m 
   3  23  2 43.61 -41 52 38.5 17.44 18.29  42250  c 
   4  23  2 47.15 -41 53 23.1 16.49 17.44  42535  c 
   5  23  2 58.21 -41 45 53.6 17.17 17.75  43436  c 
   6  23  3 12.45 -41 46  9.5 17.37 18.03  43364  b 

     Group # 226   <z> = 0.0992 vel. disp. =   312.
   1  23  2 34.75 -42 24 48.2 16.97 18.03  30292  b 
   2  23  2 39.30 -42 28  7.3 17.00 17.87  29605  b 
   3  23  3  2.93 -42 22 41.7 15.90 16.78  30076  c 

     Group # 227   <z> = 0.0872 vel. disp. =   181.
   1  23  4 18.01 -42 21 10.1 17.36 18.45  26288  c 
   2  23  4 57.53 -42 33 24.5 16.70 17.76  26331  c 
   3  23  5  0.88 -42 24 10.8 16.37 17.10  26237  c 
   4  23  5  9.85 -42 35 27.8 15.03 16.45  26481  c 
   5  23  5 15.01 -42 31 24.9 17.27 17.82  26653  c 
   6  23  5 32.72 -42 28  9.9 16.03 16.97  26428  c 
   7  23  5 47.13 -42 23 26.6 16.50 17.25  26003  c 
   8  23  5 58.87 -42 32 20.3 17.34 18.33  26686  c 
   9  23  6 36.93 -42 21 41.6 16.53 17.85  26408  c 

     Group # 228   <z> = 0.0969 vel. disp. =   163.
   1  23 10 12.47 -41 32 42.0 17.47 17.95  29325  b 
   2  23 10 13.87 -41 31 58.4 17.37 18.14  29086  m 
   3  23 10 14.95 -41 32 42.7 17.44 18.53  29469  m 

     Group # 229   <z> = 0.0551 vel. disp. =   133.
   1  23 10 25.70 -42 40 56.0 15.69 16.74  16673  c 
   2  23 10 26.95 -42 43 48.3 16.30 17.74  16937  c 
   3  23 10 30.87 -42 38 42.3 16.26 16.96  16656  c 

     Group # 230   <z> = 0.0983 vel. disp. =   228.
   1  23 10  5.58 -42 42  4.9 16.89 17.43  29997  c 
   2  23 10 12.84 -42 40  5.4 16.13 17.60  30019  c 
   3  23 10 56.93 -42 44 21.5 17.16 18.08  29664  b 
   4  23 10 58.69 -42 44 28.7 15.76 17.12  29686  m 
   5  23 11 21.38 -42 44 27.3 16.27 17.16  29338  m 
   6  23 11 22.56 -42 44 29.7 16.33 17.22  29560  c 

     Group # 231   <z> = 0.1027 vel. disp. =   124.
   1  23 12  0.66 -42 29 36.9 16.94 17.77  31088  c 
   2  23 12  5.16 -42 32 26.4 17.49 17.99  31140  b 
   3  23 12 14.64 -42 31  6.8 16.36 17.17  30848  c 

     Group # 232   <z> = 0.0988 vel. disp. =   169.
   1  23 13 12.04 -42 33 47.9 17.37 18.21  29893  e 
   2  23 13 38.78 -42 32 20.1 17.35 17.99  30025  c 
   3  23 14  0.49 -42 34 44.6 16.18 17.19  29567  b 
   4  23 14  5.65 -42 24 37.7 16.06 16.82  29940  c 

     Group # 233   <z> = 0.1139 vel. disp. =   181.
   1  23 13 55.58 -42 41 44.4 17.36 18.39  34388  b 
   2  23 14 45.50 -42 38 29.5 17.45 17.94  34114  c 
   3  23 15  0.53 -42 35 32.8 16.97 17.85  34383  c 
   4  23 15  3.80 -42 35  7.9 17.38 17.97  34641  m 

     Group # 234   <z> = 0.1132 vel. disp. =   193.
   1  23 16  6.41 -42 19 49.9 16.81 17.70  33763  c 
   2  23 16  8.87 -42 17 18.9 16.15 17.24  34190  c 
   3  23 16  9.43 -42 13 17.7 17.47 18.07  34236  c 
   4  23 16 19.06 -42 17 32.9 16.62 17.50  34283  c 
   5  23 16 51.09 -42 13 55.8 17.36 18.27  34098  c 
   6  23 16 51.81 -42 10 17.8 17.50 18.22  34589  c 
   7  23 16 54.16 -42 14  6.9 16.53 17.92  34209  m 
   8  23 17 30.62 -42  3  5.6 16.66 17.65  34171  b 

     Group # 235   <z> = 0.0539 vel. disp. =   561.
   1  23 13 45.08 -42 39 58.5 17.32 18.05  17250  m 
   2  23 13 45.87 -42 39 55.8 16.94 18.21  17260  c 
   3  23 13 54.57 -42 27  6.7 17.29 18.01  16053  c 
   4  23 14 16.82 -42 41  5.7 15.37 16.70  16087  c 
   5  23 14 41.35 -42 40 11.0 15.79 16.80  16902  c 
   6  23 15  4.55 -42 31 16.0 17.34 18.00  16176  m 
   7  23 15  4.60 -42 31 16.3 17.46 18.00  16184  c 
   8  23 15 23.61 -42 36  8.2 16.03 17.00  16934  c 
   9  23 15 24.95 -42 30 21.8 16.38 17.12  16138  c 
  10  23 15 38.95 -42 41 17.9 16.69 17.49  16336  c 
  11  23 15 54.34 -42 32 15.5 16.73 17.74  15675  c 
  12  23 15 56.75 -42 22 45.7 17.27 17.86  16664  c 
  13  23 16 22.43 -42 26  3.4 16.89 17.44  16333  c 
  14  23 16 25.22 -42 26 44.8 17.20 17.74  16214  m 
  15  23 16 35.77 -42 15 47.4 17.40 18.38  15154  m 
  16  23 16 36.09 -42 15 17.7 17.32 17.88  15152  m 
  17  23 16 38.27 -42 15 13.3 15.54 17.14  15420  c 
  18  23 16 38.51 -42 15 32.7 17.31 18.06  15600  m 
  19  23 16 44.60 -42 42 51.3 16.93 17.72  16168  c 
  20  23 16 47.29 -42 12 30.4 16.25 17.55  17348  c 
  21  23 16 50.00 -42 40 27.4 16.08 17.20  16267  c 
  22  23 17 24.89 -42 11 50.5 17.10 17.58  17083  c 
  23  23 17 25.69 -42 12 14.3 17.46 17.86  16894  m 
  24  23 17 28.33 -42 15  1.2 16.69 17.51  16128  c 
  25  23 17 49.36 -42  4 14.1 15.84 16.74  17193  m 
  26  23 17 49.51 -42  3 51.8 16.23 16.96  17103  c 
  27  23 17 51.20 -42  4 28.8 15.44 16.38  16989  m 
  28  23 17 54.53 -42  1 26.0 17.16 18.31  16315  b 
  29  23 17 56.76 -42 30  1.3 16.78 17.53  16777  m 
  30  23 18  0.90 -42 29 35.4 16.96 17.65  17074  c 
  31  23 18  3.21 -41 21 35.4 16.41 17.99  16599  b 
  32  23 18 18.97 -41 35 27.0 17.24 17.97  16482  c 
  33  23 18 52.57 -41 52 43.0 16.70 17.73  16453  b 
  34  23 19  4.43 -42 20 25.5 17.29 18.23  15794  c 
  35  23 19 27.97 -42  5 22.5 15.82 16.72  16096  c 

     Group # 236   <z> = 0.0905 vel. disp. =   119.
   1  23 17 52.45 -41 20  0.5 16.98 17.97  27240  c 
   2  23 18 41.39 -41 15 42.7 17.15 17.70  27577  c 
   3  23 19  1.42 -41 19 38.7 16.09 16.89  27388  c 
   4  23 19  2.56 -41 20  1.7 17.32 17.78  27287  m 

     Group # 237   <z> = 0.0883 vel. disp. =   403.
   1  23 18  7.88 -42  1 43.3 16.56 17.16  26793  m 
   2  23 18 11.64 -42  1 29.7 17.34 17.75  27037  c 
   3  23 18 18.14 -42  4 20.7 16.14 17.10  26988  m 
   4  23 18 20.15 -42  4 25.9 17.26 17.86  26974  b 
   5  23 18 46.76 -42 15 43.5 15.83 16.92  26127  c 
   6  23 18 50.97 -42  9 25.9 17.24 17.83  26183  c 
   7  23 18 53.63 -42 10 18.4 15.25 17.21  26951  b 
   8  23 18 54.46 -42 11  2.9 17.37 17.90  26207  m 
   9  23 18 56.59 -42 11 20.2 17.39 17.86  26112  c 
  10  23 18 56.79 -42 13  3.2 16.33 17.00  26835  c 
  11  23 19  0.93 -42 13 32.0 17.18 17.58  26822  m 
  12  23 19  8.29 -42 10 45.5 16.52 17.45  26056  c 
  13  23 19 13.05 -42  1 38.4 17.05 17.53  27416  c 
  14  23 19 14.97 -42  1 55.6 16.83 17.33  27167  m 
  15  23 19 16.61 -42 17 37.1 17.00 17.76  26678  c 
  16  23 19 22.18 -42 15 44.0 17.27 18.02  27664  b 
  17  23 19 25.43 -42 22 45.0 17.49 17.87  26145  c 
  18  23 19 49.62 -42 36 55.2 16.00 17.01  27069  c 
  19  23 20  4.13 -42 19 13.7 16.97 18.13  26800  c 
  20  23 20  9.58 -42 24  9.1 17.25 17.66  26478  c 
  21  23 20 32.60 -42 30 39.6 17.08 17.81  26655  c 
  22  23 21 25.59 -42 35  1.7 17.42 18.33  26570  b 

     Group # 238   <z> = 0.0953 vel. disp. =   167.
   1  23 19 21.03 -42 43 16.8 16.86 17.57  28756  c 
   2  23 19 28.20 -42 43  9.9 15.82 17.00  28726  c 
   3  23 19 32.18 -42 40 38.0 17.45 17.99  28526  b 
   4  23 19 42.34 -42 43 24.7 16.67 17.84  28879  c 
   5  23 20  2.08 -42 38 41.2 16.85 17.74  29149  c 
   6  23 21 11.53 -42 35 36.8 17.20 18.39  28865  c 
   7  23 21 49.73 -42 33 53.9 16.93 17.76  28660  b 

     Group # 239   <z> = 0.0553 vel. disp. =   375.
   1  23 20 59.50 -41 29 56.8 16.16 17.17  16485  b 
   2  23 20 59.61 -41 18 25.5 17.39 18.20  16723  c 
   3  23 21  8.91 -41 25 37.7 17.34 18.25  17269  b 

     Group # 240   <z> = 0.1304 vel. disp. =    94.
   1  23 21 12.42 -41 44 29.0 16.92 17.63  39489  b 
   2  23 21 12.71 -41 54  3.4 17.40 18.09  39231  b 
   3  23 21 13.55 -41 45 59.2 16.92 17.61  39321  b 

     Group # 241   <z> = 0.0920 vel. disp. =   159.
   1  23 26  5.47 -42 24 38.0 17.50 17.98  27700  c 
   2  23 26  7.69 -42 23 24.1 17.41 17.85  27810  c 
   3  23 26 40.17 -42 15 40.0 17.27 17.79  28090  b 
   4  23 26 54.11 -42 23  7.4 16.54 17.28  27680  c 

     Group # 242   <z> = 0.0949 vel. disp. =   363.
   1  23 27 40.81 -41 58 42.7 17.54 18.07  28350  c 
   2  23 28 14.89 -41 49  7.2 16.72 17.41  28120  c 
   3  23 29 11.59 -41 48 48.6 17.20 18.10  28570  c 
   4  23 30  4.36 -41 52 24.0 17.03 17.85  28600  c 
   5  23 30 14.25 -41 51 51.4 16.57 17.61  29291  m 
   6  23 30 17.58 -41 52  7.8 16.50 17.51  28750  c 
   7  23 30 30.95 -41 48 57.3 17.47 17.96  29080  c 

     Group # 243   <z> = 0.0964 vel. disp. =    84.
   1  23 31 11.51 -41 57  4.9 16.89 17.51  29280  c 
   2  23 31 21.29 -42  1  3.3 16.46 17.06  29050  c 
   3  23 31 25.80 -42  0 10.7 17.29 18.12  29120  c 

     Group # 244   <z> = 0.0913 vel. disp. =   352.
   1  23 31 42.09 -42 44 18.1 16.85 17.58  27150  c 
   2  23 31 52.18 -42 44  1.0 16.57 17.41  27550  c 
   3  23 32  7.66 -42 31  0.9 17.37 17.94  28100  c 
   4  23 32 26.93 -42 37 40.7 17.22 17.84  27690  c 

     Group # 245   <z> = 0.0877 vel. disp. =   416.
   1  23 35 23.19 -42 36  7.5 16.89 17.61  26900  c 
   2  23 35 49.89 -42 40  1.5 17.36 18.61  25929  b 
   3  23 35 52.67 -42 37 27.4 15.91 17.09  26045  b 
   4  23 36  8.47 -42 38 42.7 17.23 17.97  26995  c 
   5  23 36 23.14 -42 37 58.1 16.78 18.12  26508  c 
   6  23 36 28.72 -42 35 39.4 15.45 16.66  26316  c 
   7  23 37  0.12 -42 37  6.8 17.05 18.02  27046  b 

     Group # 246   <z> = 0.0606 vel. disp. =   120.
   1  23 38 22.26 -41 44 30.3 16.18 17.32  18547  c 
   2  23 38 23.19 -42 13 39.3 17.22 18.47  18658  b 
   3  23 38 45.13 -42  2 26.0 17.56 18.31  18298  b 
   4  23 38 53.21 -41 40 19.8 17.55 18.35  18361  b 
   5  23 39  4.35 -41 57 12.9 17.24 18.36  18470  c 
   6  23 39 12.36 -41 45 15.6 15.84 17.07  18270  c 
   7  23 39 32.87 -41 49 44.5 17.51 18.27  18316  b 

     Group # 247   <z> = 0.0874 vel. disp. =   225.
   1  23 38  2.93 -42 29 43.7 17.18 18.07  26823  c 
   2  23 38  7.63 -42 27  1.4 17.50 18.39  26800  b 
   3  23 38 25.92 -42 27 56.9 16.35 17.67  26077  m 
   4  23 38 26.62 -42 28 32.5 16.18 17.37  26301  c 
   5  23 38 35.74 -42 21 10.8 17.06 18.47  26294  c 
   6  23 39 22.91 -42 22 55.3 16.64 17.84  26204  c 
   7  23 39 25.91 -42 22  1.5 16.44 17.56  26292  c 
   8  23 39 40.90 -42 11 30.4 16.76 18.44  26679  b 
   9  23 39 59.06 -42 15 42.1 17.55 18.73  26395  b 
  10  23 40  9.53 -42 16 31.4 16.49 18.08  26414  b 

     Group # 248   <z> = 0.0606 vel. disp. =    99.
   1  23 39 14.73 -42 36 31.5 16.34 17.42  18505  b 
   2  23 39 17.96 -42 42 33.1 15.06 17.59  18254  b 
   3  23 39 23.58 -42 40 12.9 17.38 18.08  18414  c 

     Group # 249   <z> = 0.0829 vel. disp. =   122.
   1  23 39 34.92 -42 23 14.4 16.88 18.01  24945  b 
   2  23 39 45.87 -42 21 52.3 17.10 17.92  25244  c 
   3  23 39 47.30 -42 22 23.3 16.06 17.25  25124  m 

     Group # 250   <z> = 0.1114 vel. disp. =     9.
   1  23 40 54.26 -41 54 47.6 17.70 18.47  33637  b 
   2  23 41  1.97 -41 56 13.6 16.96 18.09  33720  c 
   3  23 41  4.86 -41 57 23.3 16.98 17.69  33570  c 

     Group # 251   <z> = 0.0882 vel. disp. =   292.
   1  23 40 51.54 -41 47 22.3 16.52 17.48  26381  c 
   2  23 40 58.39 -41 45 57.9 16.72 17.90  26490  c 
   3  23 41  2.28 -41 45 35.4 17.62 18.34  26514  m 
   4  23 41  5.65 -41 45 13.7 15.42 16.97  26850  c 
   5  23 41 26.24 -41 48  7.5 16.85 18.02  27174  c 

     Group # 252   <z> = 0.0401 vel. disp. =   146.
   1  23 42 11.39 -41 32  5.5 16.48 17.24  12423  c 
   2  23 42 17.32 -41 29  0.8 15.34 17.28  12398  b 
   3  23 42 44.39 -41 34 57.0 17.11 17.79  12104  m 
   4  23 42 48.04 -41 34 33.0 15.30 16.88  12138  c 

     Group # 253   <z> = 0.0878 vel. disp. =   410.
   1  23 42  4.13 -41 58 32.8 17.05 17.75  26499  c 
   2  23 42  4.74 -41 57 58.1 17.41 18.34  26597  m 
   3  23 42 12.53 -41 57 29.3 17.65 18.12  25978  c 
   4  23 42 17.38 -42  2  2.7 17.13 18.28  25998  b 
   5  23 42 18.72 -42  0 31.7 17.18 17.86  26915  c 
   6  23 42 30.24 -42  1 52.5 16.96 18.00  27070  m 
   7  23 42 30.78 -42  1 42.1 16.83 17.71  27175  c 
   8  23 42 34.47 -42  4 40.7 16.57 17.48  25970  c 
   9  23 42 38.85 -42  3 51.4 17.39 18.04  27033  c 
  10  23 43 12.81 -42  2 10.0 17.52 18.10  26495  m 
  11  23 43 15.07 -42  2  7.1 16.89 17.70  26368  c 

     Group # 254   <z> = 0.0877 vel. disp. =     0.
   1  23 43 45.13 -41 42 15.8 16.19 17.31  26580  b 
   2  23 44 10.94 -41 46 42.8 17.56 18.54  26539  b 
   3  23 44 13.44 -41 46  9.0 17.08 17.82  26617  m 
   4  23 44 34.17 -41 44 44.2 17.30 18.48  26452  b 

     Group # 255   <z> = 0.0798 vel. disp. =    66.
   1  23 43 49.69 -42 27 36.9 17.39 18.60  24247  c 
   2  23 44 33.60 -42 36 37.4 16.38 17.28  24043  c 
   3  23 44 37.23 -42 29 39.9 17.15 17.95  24155  b 

     Group # 256   <z> = 0.0870 vel. disp. =   259.
   1  23 47 22.88 -42 21 36.6 17.72 18.86  26280  b 
   2  23 47 27.63 -42 14 29.8 15.99 17.15  26045  c 
   3  23 47 45.73 -42 30 17.3 17.46 18.54  26546  e 
   4  23 47 51.38 -42 20 10.9 17.49 18.32  25953  c 
   5  23 47 51.66 -42 23 39.0 16.69 17.61  26709  b 
   6  23 48  2.61 -42 23 32.6 15.44 16.79  26404  c 

     Group # 257   <z> = 0.0656 vel. disp. =     0.
   1  23 49 19.62 -41 26 25.1 15.92 17.67  19833  c 
   2  23 49 44.96 -41 24 28.9 15.84 16.88  19963  c 
   3  23 50 15.17 -41 20 43.6 17.67 18.11  19928  b 

     Group # 258   <z> = 0.0663 vel. disp. =   114.
   1  23 49 10.34 -42  9 13.0 17.19 18.34  20196  c 
   2  23 49 23.35 -42 10 12.9 15.74 17.06  20189  c 
   3  23 50  4.36 -42 10 56.5 16.28 18.15  20198  b 
   4  23 50 58.32 -42  7 38.2 15.95 17.31  20176  b 
   5  23 51  3.42 -42 10 39.4 16.71 18.32  20031  c 
   6  23 51 23.60 -42 11 45.3 16.91 17.91  19849  e 

     Group # 259   <z> = 0.0869 vel. disp. =   211.
   1  23 50 38.46 -42 31 25.4 16.66 17.73  26174  c 
   2  23 50 52.53 -42 34  9.2 16.67 17.68  25944  c 
   3  23 50 55.98 -42 30 54.2 17.52 18.37  26530  c 
   4  23 51  9.39 -42 30 59.8 17.12 18.01  26649  c 
   5  23 51 15.03 -42 31 56.1 16.81 17.58  26142  b 
   6  23 51 19.19 -42 35 56.9 17.36 17.90  26433  c 
   7  23 51 40.41 -42 35 11.0 15.63 16.73  25997  e 
   8  23 51 59.16 -42 26 15.1 16.63 17.45  26285  c 
   9  23 52  1.41 -42 39  2.6 16.34 17.31  26410  b 

     Group # 260   <z> = 0.1431 vel. disp. =   147.
   1  23 52 29.00 -42  1 36.7 17.11 18.17  43033  c 
   2  23 52 34.51 -42  1 54.6 17.49 18.34  43357  c 
   3  23 53  6.60 -42  4 18.5 17.65 18.77  43043  b 

     Group # 261   <z> = 0.0397 vel. disp. =   220.
   1  23 53 34.03 -41 28 43.8 15.75 17.76  12408  c 
   2  23 53 50.89 -41 30 10.2 17.34 18.29  12120  b 
   3  23 53 55.78 -41 43  2.3 17.31 18.75  11931  c 

     Group # 262   <z> = 0.0609 vel. disp. =   350.
   1  23 53 53.40 -41 18  6.5 16.96 17.45  18879  c 
   2  23 54  3.39 -41 16 51.8 16.21 17.02  18604  b 
   3  23 54  3.48 -41 18 48.8 16.11 16.87  18658  c 
   4  23 54 22.40 -41 26 43.1 16.25 17.36  18439  c 
   5  23 54 23.17 -41 34 40.9 17.11 18.53  18052  c 
   6  23 54 23.34 -41 33 54.1 15.62 17.08  19127  m 
   7  23 54 27.37 -41 33 53.0 16.07 17.15  18798  c 
   8  23 54 29.51 -41 30 28.5 16.56 17.22  18287  c 
   9  23 54 35.63 -41 28 16.0 15.82 17.47  17961  c 
  10  23 54 43.47 -41 34  8.0 17.55 18.45  18205  b 

     Group # 263   <z> = 0.0529 vel. disp. =     0.
   1  23 55 27.62 -41 44 23.1 16.68 17.68  16139  c 
   2  23 56 29.83 -41 49 25.1 17.16 18.46  16066  c 
   3  23 56 44.76 -41 53  3.7 15.57 16.94  16053  c 
   4  23 56 49.53 -41 50 39.3 16.95 17.91  16097  b 

     Group # 264   <z> = 0.0606 vel. disp. =   141.
   1  23 56 45.27 -41 43 53.4 15.88 17.11  18220  b 
   2  23 56 50.49 -41 42 44.0 15.19 16.82  18545  c 
   3  23 57 26.13 -41 42  5.5 15.95 17.40  18439  c 

     Group # 265   <z> = 0.0527 vel. disp. =    20.
   1  23 58 38.51 -41 53 35.8 16.65 17.74  16113  b 
   2  23 58 58.46 -42  5  2.8 15.66 16.99  15966  c 
   3  23 59  1.68 -42  7  4.9 16.69 18.04  16038  c 


==> tab03f.dat <==

LCRS -45deg Group Members

==============================================================================
The galaxy members in each LCRS group.

Group member data are listed according to the following format:

Col 1:     Group Member ID.
Cols 2-4:  RA (HH MM SS.ss) in 1950.0 coordinates.
Cols 5-7:  DEC (sDD MM SS.s) in 1950.0 coordinates.
Col 8:     isophotal R-band magnitude.
Col 9:     2-pixel-radius central magnitude (used in star/galaxy 
             separation and in excluding very low surface brightness 
             objects from the spectroscopic survey).
Col 10:    Heliocentric velocity (in km/s).
Col 11:    Type of spectrum
             e=strong emission lines
             c=continuum with absorption lines
             b=both absorption lines and moderate emission lines
             m=mock velocity -- galaxy was one of the 55arcsec 
                "orphans" excluded from the spectroscopic survey due 
                to its proximity to another galaxy.
==============================================================================


     Group #   1   <z> = 0.1296 vel. disp. =   277.
   1  23 59 53.75 -45  8 40.8 16.92 17.96  39386  c 
   2   0  0 18.24 -45  0 38.6 16.91 17.74  39225  c 
   3   0  0 18.44 -45 11 25.5 17.24 18.05  38959  c 
   4   0  0 28.35 -45 14 48.0 17.44 18.51  38555  c 
   5   0  1 21.33 -45 18 40.9 17.36 18.00  39181  c 

     Group #   2   <z> = 0.1403 vel. disp. =   157.
   1   0  0 21.46 -44 16 27.2 17.15 17.84  42476  c 
   2   0  0 47.93 -44 21  1.5 17.54 18.20  42253  b 
   3   0  1 27.12 -44 26  9.5 17.35 18.24  42334  c 
   4   0  1 29.65 -44 26 54.5 17.29 17.94  42335  m 
   5   0  1 30.12 -44 24 55.9 17.00 17.69  42342  c 
   6   0  1 45.56 -44 25 14.1 17.06 17.89  42573  b 
   7   0  2  4.41 -44 19 48.1 17.38 18.08  42087  c 
   8   0  2 16.73 -44 20  4.4 15.95 17.59  41970  c 

     Group #   3   <z> = 0.1298 vel. disp. =   253.
   1   0  3 33.90 -44 24 12.5 17.45 18.09  38807  b 
   2   0  3 55.19 -44 24 16.6 16.77 18.15  39395  m 
   3   0  3 55.67 -44 24 37.5 17.10 17.81  39162  b 

     Group #   4   <z> = 0.0460 vel. disp. =   390.
   1   0  3  4.38 -44 55 47.3 16.28 17.83  14171  c 
   2   0  3 22.54 -44 36 21.8 15.50 16.66  14202  c 
   3   0  3 47.39 -44 48 57.1 16.28 17.54  14076  c 
   4   0  4 16.69 -44 45  4.4 17.23 17.79  13804  c 
   5   0  4 41.93 -44 32 16.9 15.78 16.65  13365  c 
   6   0  4 42.06 -44 41  0.6 15.54 16.61  14446  c 
   7   0  4 43.71 -44 37 34.2 16.10 17.01  13292  c 
   8   0  4 48.80 -44 33 58.4 16.76 17.90  13915  c 
   9   0  4 53.25 -44 22 45.8 16.29 17.18  14122  c 
  10   0  4 55.63 -44 43  3.7 16.75 17.60  14562  c 
  11   0  4 59.44 -44 34 45.0 16.21 17.14  13908  c 
  12   0  5  1.97 -44 47  4.3 17.29 18.68  13596  c 
  13   0  5 15.79 -44 47 27.8 17.55 18.66  14635  e 
  14   0  5 35.32 -44 32 35.4 15.20 16.72  14367  c 
  15   0  5 37.64 -44 51 59.5 17.18 17.96  13420  m 
  16   0  5 39.34 -44 52  5.1 16.49 17.69  13810  b 
  17   0  5 43.03 -44 30 35.8 15.44 16.41  14327  c 

     Group #   5   <z> = 0.0381 vel. disp. =    20.
   1   0  4 59.09 -44 39 33.5 16.93 18.30  11636  b 
   2   0  5  3.37 -44 21 57.7 16.56 17.93  11559  b 
   3   0  5 21.25 -44 34 35.8 15.24 16.69  11703  c 

     Group #   6   <z> = 0.0842 vel. disp. =    13.
   1   0  5 19.03 -44 27 15.2 17.59 18.14  25560  m 
   2   0  5 19.83 -44 29  2.2 16.23 16.87  25441  c 
   3   0  5 22.25 -44 27 15.9 17.26 18.38  25391  b 
   4   0  6  6.07 -44 22 26.7 17.09 17.69  25508  b 

     Group #   7   <z> = 0.1374 vel. disp. =   491.
   1   0 10 40.93 -45 23 15.6 17.39 18.42  42320  b 
   2   0 10 54.83 -45 22 45.3 16.05 17.61  41045  c 
   3   0 10 56.42 -45 24 40.7 17.46 18.22  41597  c 
   4   0 11 12.80 -45 24 57.9 16.33 17.53  40916  b 
   5   0 11 54.31 -45 22 37.2 17.47 18.03  41231  c 

     Group #   8   <z> = 0.1248 vel. disp. =   210.
   1   0 12  9.50 -45 18  3.9 16.72 17.76  37458  c 
   2   0 12 11.42 -45 14 44.5 17.53 18.26  37987  c 
   3   0 12 16.90 -45 11 15.0 17.57 18.45  37540  c 
   4   0 12 19.68 -45 22 32.8 17.32 18.28  37487  b 

     Group #   9   <z> = 0.1352 vel. disp. =   228.
   1   0 12 33.16 -44 39 15.4 17.32 18.72  40608  c 
   2   0 12 51.37 -44 28 30.0 17.33 17.91  40293  c 
   3   0 12 55.40 -44 31 30.8 16.63 17.40  40746  b 
   4   0 13  4.59 -44 31 40.1 16.97 18.30  41064  c 
   5   0 13  5.53 -44 31 16.9 17.31 18.24  40928  m 
   6   0 13  5.54 -44 45 17.3 17.20 17.95  40816  b 

     Group #  10   <z> = 0.1376 vel. disp. =   178.
   1   0 13 17.69 -45 35 45.0 16.91 17.89  41601  c 
   2   0 13 34.11 -45 39 14.7 17.07 17.76  41157  c 
   3   0 13 56.97 -45 26 57.0 17.02 17.73  41558  c 
   4   0 14 19.26 -45 35 49.0 17.01 18.35  41604  c 

     Group #  11   <z> = 0.1297 vel. disp. =   130.
   1   0 13 50.72 -44 57 51.3 17.60 18.17  39069  m 
   2   0 13 52.63 -44 58 37.2 17.36 18.31  38904  c 
   3   0 14 12.36 -44 54  0.8 15.82 17.04  39307  b 
   4   0 14 49.86 -44 49 31.8 16.63 17.51  39099  b 

     Group #  12   <z> = 0.0423 vel. disp. =    69.
   1   0 15 49.05 -45  8 27.7 15.12 17.40  12860  b 
   2   0 15 50.44 -45  7 21.9 15.12 16.13  12815  c 
   3   0 16 29.54 -45 21 52.1 16.28 17.03  13006  c 

     Group #  13   <z> = 0.0666 vel. disp. =   103.
   1   0 22  3.48 -45 34 24.2 15.57 16.51  20298  m 
   2   0 22  4.22 -45 33 50.3 17.18 17.73  20202  m 
   3   0 22  6.11 -45 34 32.8 15.90 16.79  20039  c 

     Group #  14   <z> = 0.1476 vel. disp. =    85.
   1   0 33 47.16 -44 50 52.5 16.66 17.35  44440  c 
   2   0 33 49.02 -44 50 29.0 16.32 17.53  44604  m 
   3   0 34  0.71 -44 50 23.3 17.04 17.80  44360  c 

     Group #  15   <z> = 0.0884 vel. disp. =    89.
   1   0 35 22.03 -44 48 54.2 16.35 17.03  26680  c 
   2   0 35 22.90 -45  2 20.1 16.58 17.58  26590  c 
   3   0 35 29.86 -45  0 27.6 16.42 17.07  26830  c 

     Group #  16   <z> = 0.1331 vel. disp. =   194.
   1   0 39 12.56 -45 39  3.4 17.35 18.20  39712  b 
   2   0 39 35.20 -45 31 17.9 17.11 17.96  39985  c 
   3   0 40 14.05 -45 39 45.9 17.48 18.36  40028  c 
   4   0 40 18.76 -45 39 37.3 16.20 17.20  40378  m 
   5   0 40 24.54 -45 31 49.0 17.32 18.70  40071  b 
   6   0 40 30.50 -45 38 25.2 16.61 17.46  40205  c 
   7   0 40 39.36 -45 35 53.0 17.20 18.51  40353  c 

     Group #  17   <z> = 0.1327 vel. disp. =   252.
   1   0 39 57.27 -45 15 13.4 17.27 18.44  40298  e 
   2   0 40 11.14 -45  7  1.6 17.00 18.07  39697  c 
   3   0 40 16.23 -45  1  0.6 17.44 18.21  40293  c 
   4   0 40 46.58 -44 55 54.8 16.58 17.88  39796  c 
   5   0 41  1.87 -45 16 11.7 16.73 17.73  39790  c 

     Group #  18   <z> = 0.1285 vel. disp. =   285.
   1   0 40  0.26 -44 30 57.7 16.73 18.01  39033  m 
   2   0 40  0.58 -44 30 17.6 16.84 18.05  38995  c 
   3   0 40 53.70 -44 33 57.7 16.62 18.02  38504  c 
   4   0 40 59.29 -44 36  7.7 17.37 18.09  38389  c 

     Group #  19   <z> = 0.1216 vel. disp. =   207.
   1   0 41 13.93 -44 39 14.7 15.99 17.35  36670  c 
   2   0 41 16.52 -44 39  9.6 17.01 17.92  36925  m 
   3   0 42  0.87 -44 41  2.4 16.68 17.81  36437  c 

     Group #  20   <z> = 0.1047 vel. disp. =   122.
   1   0 42 19.54 -44 23  5.2 17.18 17.89  31462  c 
   2   0 42 25.05 -44 26 52.4 17.02 18.05  31759  c 
   3   0 42 29.42 -44 23 55.9 17.44 18.62  31542  c 

     Group #  21   <z> = 0.1205 vel. disp. =   376.
   1   0 44  4.72 -45  0 42.0 16.84 17.73  36171  c 
   2   0 44 56.98 -45  4 40.0 16.60 18.13  36710  c 
   3   0 45  9.52 -45  8 19.7 17.39 18.09  36802  c 
   4   0 45 10.19 -45  3  2.4 17.07 17.90  35773  c 
   5   0 45 14.60 -45  8 36.0 15.88 17.09  36155  c 

     Group #  22   <z> = 0.1207 vel. disp. =     0.
   1   0 46 56.73 -45 13 32.5 16.89 17.72  36372  e 
   2   0 47 47.37 -45 13 16.0 17.08 18.50  36367  b 
   3   0 47 48.11 -45 10 39.0 17.14 18.02  36441  c 

     Group #  23   <z> = 0.0896 vel. disp. =   265.
   1   0 49 16.84 -45 21 18.5 17.13 17.96  27463  c 
   2   0 49 30.02 -45 19  5.8 16.70 17.69  26659  c 
   3   0 49 34.70 -45 19 20.3 16.53 18.32  27163  m 
   4   0 49 37.03 -45 19 53.3 16.86 17.68  27157  c 
   5   0 49 50.04 -45 17  3.3 16.70 17.56  26943  c 

     Group #  24   <z> = 0.0710 vel. disp. =   201.
   1   0 50  3.72 -45  0 56.7 16.98 18.16  21343  c 
   2   0 50 46.47 -44 58 37.3 15.30 16.63  21649  m 
   3   0 50 49.58 -44 57 57.8 17.38 18.23  21628  c 
   4   0 50 55.24 -45  1  9.7 16.67 17.34  21850  c 
   5   0 50 55.35 -45  2 56.6 17.05 17.97  21406  c 
   6   0 51 17.55 -44 58 42.9 16.20 17.04  21314  c 
   7   0 51 23.71 -45  2  6.7 16.62 17.89  21216  c 

     Group #  25   <z> = 0.1193 vel. disp. =   109.
   1   0 51 14.17 -45 24 31.3 16.44 17.39  36100  c 
   2   0 51 15.74 -45 22  4.9 17.33 18.02  35980  c 
   3   0 51 20.28 -45 19 52.1 17.00 17.96  35815  c 

     Group #  26   <z> = 0.1196 vel. disp. =     0.
   1   0 52 58.98 -44 54 47.5 16.12 17.26  36111  c 
   2   0 53 24.21 -44 48 50.4 17.41 18.59  36030  c 
   3   0 53 42.87 -44 49 39.9 17.49 18.31  36042  b 

     Group #  27   <z> = 0.0902 vel. disp. =   145.
   1   0 53 18.92 -44 56 51.2 15.90 17.11  27103  c 
   2   0 53 23.17 -44 58 12.1 17.43 18.52  27456  m 
   3   0 53 25.32 -44 58 45.4 17.09 18.25  27100  b 
   4   0 53 37.74 -44 53 25.3 17.25 18.22  27320  c 

     Group #  28   <z> = 0.0769 vel. disp. =   169.
   1   0 53 48.18 -45 10 10.8 15.34 16.60  23144  b 
   2   0 53 48.89 -45  9 56.7 16.95 17.94  23483  m 
   3   0 54  4.57 -45  1 18.2 16.61 17.25  23144  c 

     Group #  29   <z> = 0.1334 vel. disp. =     0.
   1   0 55  3.91 -44 26 30.3 17.27 18.34  40195  c 
   2   0 55 12.29 -44 36  9.3 16.98 18.40  40212  c 
   3   0 55 26.20 -44 30 37.5 16.74 17.76  40079  c 
   4   0 56  0.37 -44 28 31.8 17.11 18.56  40249  c 

     Group #  30   <z> = 0.0908 vel. disp. =   174.
   1   0 58  8.03 -44 44 23.7 16.45 17.97  27630  c 
   2   0 58 10.80 -44 41 23.1 16.71 17.79  27397  b 
   3   0 58 22.17 -44 42 54.3 17.43 17.97  27224  c 

     Group #  31   <z> = 0.1386 vel. disp. =    93.
   1   1  2  8.27 -44 33 12.5 17.48 18.96  41924  c 
   2   1  2 10.39 -44 36 39.9 17.54 18.40  41775  c 
   3   1  2 12.40 -44 26 39.7 17.42 18.36  41752  c 
   4   1  2 18.61 -44 42 26.8 17.58 18.56  41605  c 

     Group #  32   <z> = 0.0540 vel. disp. =   140.
   1   1  2 57.57 -44 51 51.0 17.75 18.73  16336  c 
   2   1  3 16.86 -44 40 48.7 15.83 16.92  16290  c 
   3   1  3 17.93 -44 40 18.7 17.26 18.24  16340  m 
   4   1  3 18.49 -44 39  1.4 15.23 16.78  16346  c 
   5   1  3 23.13 -44 38 55.9 17.33 18.23  16271  m 
   6   1  3 40.98 -44 29 33.9 17.71 18.89  16710  b 

     Group #  33   <z> = 0.1383 vel. disp. =   324.
   1   1  3 53.57 -44 34 37.8 17.37 18.36  41107  b 
   2   1  4  6.95 -44 35  2.5 17.66 18.50  41621  m 
   3   1  4  8.09 -44 35 21.6 17.31 18.43  41731  b 
   4   1  4  8.69 -44 35 11.2 17.01 17.93  41687  m 
   5   1  4 24.51 -44 36 20.0 17.70 18.77  42163  c 

     Group #  34   <z> = 0.1196 vel. disp. =    99.
   1   1  4 36.32 -45 38 35.2 16.87 17.86  35973  c 
   2   1  4 46.09 -45 30 39.5 17.52 18.76  36178  c 
   3   1  4 58.23 -45 34  2.5 16.77 17.62  35881  c 
   4   1  5  8.81 -45 38  2.1 17.45 18.59  36111  c 

     Group #  35   <z> = 0.1400 vel. disp. =   164.
   1   1  5 35.15 -45 26  3.9 17.33 18.20  42385  c 
   2   1  5 57.02 -45 25 26.9 17.49 18.37  42005  e 
   3   1  6 26.23 -45 28 53.8 17.00 18.12  42075  c 

     Group #  36   <z> = 0.0521 vel. disp. =   138.
   1   1  8 47.16 -44 39 31.6 17.11 18.22  15990  b 
   2   1  9 31.54 -44 44 45.8 16.82 17.77  15761  c 
   3   1  9 32.26 -44 45 14.3 15.24 16.61  15677  m 

     Group #  37   <z> = 0.0818 vel. disp. =   317.
   1   1 10 57.81 -45 17 40.4 17.12 18.34  24604  b 
   2   1 11 15.90 -45  9  2.4 16.02 17.20  24453  c 
   3   1 11 20.81 -45 27 37.1 16.56 18.52  25121  c 

     Group #  38   <z> = 0.0891 vel. disp. =   111.
   1   1 11 15.00 -45 43 17.4 16.60 17.64  27052  c 
   2   1 11 38.38 -45 43 23.8 17.69 18.50  26774  m 
   3   1 11 42.44 -45 43 10.1 16.03 17.28  26870  c 

     Group #  39   <z> = 0.0772 vel. disp. =   282.
   1   1 11 35.71 -44 54 23.9 16.94 18.49  23092  b 
   2   1 11 48.52 -44 47 16.9 16.70 17.68  23689  c 
   3   1 11 51.96 -44 57  3.4 17.17 17.99  23228  c 

     Group #  40   <z> = 0.0889 vel. disp. =    83.
   1   1 11 54.89 -45 30 41.5 15.97 17.17  26852  c 
   2   1 12 32.52 -45 24 48.4 16.22 18.15  26930  c 
   3   1 12 54.47 -45 16  2.3 16.79 17.84  26702  c 

     Group #  41   <z> = 0.1228 vel. disp. =    75.
   1   1 13 11.79 -44 42  9.1 17.11 18.62  36892  c 
   2   1 13 20.29 -44 44  8.6 17.50 18.43  36929  c 
   3   1 13 39.04 -44 43  0.8 16.84 18.37  37126  c 
   4   1 13 43.89 -44 42  5.0 17.78 19.03  37075  c 

     Group #  42   <z> = 0.0914 vel. disp. =   388.
   1   1 13 57.95 -44 43 48.0 16.47 17.66  27156  c 
   2   1 14  8.47 -44 41 45.5 17.37 18.31  27594  c 
   3   1 14 23.21 -44 31 17.7 17.06 18.15  27598  c 
   4   1 14 26.97 -44 34 19.3 17.05 18.01  27144  c 
   5   1 14 50.65 -44 31 27.1 16.67 17.48  27571  c 
   6   1 15 32.39 -44 36 52.4 17.02 18.05  27565  c 
   7   1 15 37.22 -44 32 20.7 17.34 18.36  27188  b 
   8   1 15 46.67 -44 36  4.2 16.98 17.96  27927  c 
   9   1 15 53.64 -44 37 31.0 16.32 17.73  27102  b 
  10   1 16  5.38 -44 41 18.4 17.53 18.91  28057  c 
  11   1 16  5.41 -44 35  1.6 17.00 17.96  27066  c 
  12   1 16  5.57 -44 38 48.2 16.61 17.42  27623  c 
  13   1 16 19.20 -44 44  1.0 17.48 18.50  28423  c 
  14   1 16 30.99 -44 35 24.5 17.54 18.84  27062  b 
  15   1 16 37.05 -44 43 47.7 16.77 17.92  27748  c 
  16   1 17  7.25 -44 42 16.1 16.47 17.91  28335  b 
  17   1 17 25.33 -44 40 31.6 17.21 18.82  27646  c 

     Group #  43   <z> = 0.0892 vel. disp. =   270.
   1   1 16 22.27 -45  7 20.4 16.81 18.10  26745  b 
   2   1 16 24.05 -45  9 42.1 17.46 18.41  26742  b 
   3   1 17  2.00 -45 15 13.6 17.13 18.55  27268  b 

     Group #  44   <z> = 0.1225 vel. disp. =   196.
   1   1 17 20.84 -44 25 46.1 16.93 17.90  36955  c 
   2   1 17 22.79 -44 24 58.4 17.42 18.41  37112  m 
   3   1 17 29.43 -44 25 39.9 17.53 18.50  37015  c 
   4   1 17 41.64 -44 24 51.9 17.76 18.71  36579  c 

     Group #  45   <z> = 0.1177 vel. disp. =    24.
   1   1 17  2.32 -44 33 50.2 16.90 18.40  35557  c 
   2   1 17 32.86 -44 29 45.3 17.26 18.06  35410  c 
   3   1 17 52.14 -44 31 38.3 17.24 18.53  35430  c 

     Group #  46   <z> = 0.1201 vel. disp. =   106.
   1   1 19 33.21 -45 29 26.2 16.63 17.42  36183  c 
   2   1 19 35.15 -45 28 60.0 17.30 18.47  36076  m 
   3   1 20  2.30 -45 30 37.6 16.98 18.19  36100  m 
   4   1 20  3.11 -45 30 32.1 17.61 18.68  36385  e 

     Group #  47   <z> = 0.1017 vel. disp. =   223.
   1   1 19  1.24 -44 53 12.0 17.21 18.62  30361  b 
   2   1 19 10.85 -44 44  4.8 17.57 18.26  30775  c 
   3   1 19 14.31 -44 50 46.3 16.98 17.80  30741  c 
   4   1 20  7.72 -44 53 15.1 17.62 18.90  31052  c 
   5   1 20 35.23 -44 45 40.4 17.49 18.10  30841  c 
   6   1 20 52.01 -44 45 12.3 16.18 17.93  30417  b 
   7   1 20 57.56 -44 44 15.7 15.63 17.24  30458  b 

     Group #  48   <z> = 0.0898 vel. disp. =   160.
   1   1 18 53.93 -44 22 52.2 16.22 17.31  27370  c 
   2   1 19 55.67 -44 25 40.5 17.44 18.23  27162  c 
   3   1 20 33.98 -44 19 27.0 15.82 16.92  26964  c 
   4   1 20 34.48 -44 19  0.4 17.05 18.27  26983  m 

     Group #  49   <z> = 0.0903 vel. disp. =   335.
   1   1 19 57.50 -44 40 13.2 17.61 18.87  26789  m 
   2   1 19 59.64 -44 40  7.4 16.84 18.18  26775  b 
   3   1 20 19.14 -44 44 58.1 17.08 17.77  27366  c 
   4   1 20 45.93 -44 51 49.7 17.33 18.07  27258  c 
   5   1 20 49.00 -44 55  5.3 16.70 17.61  27752  c 
   6   1 20 54.50 -44 53 29.1 14.97 16.80  27307  c 
   7   1 20 55.05 -44 50 53.9 16.97 17.78  27601  c 

     Group #  50   <z> = 0.1499 vel. disp. =   387.
   1   1 21  8.00 -44 36  7.6 16.81 17.48  45514  m 
   2   1 21 11.38 -44 35 55.1 17.45 18.35  45317  c 
   3   1 21 19.86 -44 36 21.9 17.26 18.08  45225  c 
   4   1 21 37.25 -44 40 55.5 17.00 18.31  44481  c 

     Group #  51   <z> = 0.1004 vel. disp. =   110.
   1   1 22 37.26 -44 17 59.5 17.61 18.09  30150  c 
   2   1 23 23.92 -44 18 54.5 17.57 18.54  30247  e 
   3   1 23 25.12 -44 15 50.5 16.46 17.59  30429  b 

     Group #  52   <z> = 0.0782 vel. disp. =    49.
   1   1 24 28.53 -44 41 11.4 17.42 18.21  23686  m 
   2   1 24 31.56 -44 41 19.0 17.33 18.12  23525  c 
   3   1 24 59.75 -44 37 51.2 16.50 17.29  23672  c 

     Group #  53   <z> = 0.0914 vel. disp. =   113.
   1   1 24  2.26 -45 39 18.3 16.98 18.01  27521  c 
   2   1 24 41.98 -45 37 11.7 17.45 18.01  27804  c 
   3   1 24 58.08 -45 29 12.1 17.22 17.89  27494  c 
   4   1 25  4.46 -45 31 47.2 16.74 17.84  27545  c 

     Group #  54   <z> = 0.0888 vel. disp. =   143.
   1   1 27 12.22 -45 31 50.2 16.98 18.18  26601  c 
   2   1 27 52.47 -45 34  4.0 15.62 16.90  26928  c 
   3   1 28 55.15 -45 32  6.2 17.58 18.29  26854  c 

     Group #  55   <z> = 0.1269 vel. disp. =   392.
   1   1 28 29.34 -44 31 39.0 17.08 17.96  38508  b 
   2   1 28 31.05 -44 32 23.1 17.49 18.42  38457  m 
   3   1 29 11.95 -44 25 37.4 17.43 18.12  37708  c 

     Group #  56   <z> = 0.1188 vel. disp. =   143.
   1   1 28 31.13 -45  0 32.8 17.57 18.32  35988  c 
   2   1 28 38.26 -44 48  1.0 17.02 17.97  35727  c 
   3   1 29  6.13 -44 52 36.0 17.03 17.94  35651  c 

     Group #  57   <z> = 0.1241 vel. disp. =   180.
   1   1 28 14.03 -44 34 55.8 17.57 18.64  37189  c 
   2   1 28 23.35 -44 42  2.4 17.25 17.93  37229  b 
   3   1 28 23.86 -44 41  0.1 16.76 17.76  37304  c 
   4   1 29  7.67 -44 49 17.4 17.51 18.78  37334  b 
   5   1 29 24.39 -44 53 35.8 17.08 18.27  37637  b 
   6   1 30 23.30 -44 51 32.5 17.16 18.17  37698  c 

     Group #  58   <z> = 0.1155 vel. disp. =   369.
   1   1 32 13.52 -45 14 57.9 17.47 18.13  34435  c 
   2   1 32 27.69 -45 16  0.8 17.38 18.25  34542  b 
   3   1 32 39.94 -45 11  9.9 16.80 17.64  34936  c 
   4   1 33 14.36 -45 19 40.6 16.45 18.23  35355  c 

     Group #  59   <z> = 0.1214 vel. disp. =   229.
   1   1 35 44.06 -44 59 14.6 16.71 17.77  36687  c 
   2   1 35 50.51 -44 52  3.1 16.87 17.71  36570  m 
   3   1 35 50.93 -44 52 54.2 17.13 17.94  36384  c 
   4   1 35 53.07 -44 54 23.0 17.51 18.27  36222  c 
   5   1 35 55.28 -44 55 23.8 17.51 18.23  36487  m 
   6   1 35 58.24 -44 55 53.0 17.36 18.00  36531  c 
   7   1 36 28.47 -45  2  1.9 17.62 18.56  37072  b 

     Group #  60   <z> = 0.0605 vel. disp. =    25.
   1   1 35 20.20 -44 56 25.6 17.43 18.24  18225  b 
   2   1 36 27.32 -44 58 46.7 15.90 17.11  18303  m 
   3   1 36 31.20 -44 58 29.9 17.58 18.17  18376  c 

     Group #  61   <z> = 0.0946 vel. disp. =   200.
   1   1 39  5.07 -44 50 56.1 17.15 18.28  28395  m 
   2   1 39  8.14 -44 50 57.9 16.80 17.62  28497  c 
   3   1 39  8.81 -44 51 13.0 17.51 18.50  28861  m 
   4   1 39 16.94 -44 51 23.3 16.60 17.74  28354  b 

     Group #  62   <z> = 0.0886 vel. disp. =    68.
   1   1 39 36.83 -44 26 24.3 17.22 18.10  26631  e 
   2   1 39 50.94 -44 20 55.4 16.06 17.38  26750  c 
   3   1 40  2.14 -44 24 30.8 15.24 16.73  26838  c 

     Group #  63   <z> = 0.0909 vel. disp. =   175.
   1   1 40 23.19 -44 38 21.8 17.00 18.19  27484  b 
   2   1 40 51.34 -44 45 45.0 17.28 17.98  27675  c 
   3   1 40 52.30 -44 43 46.1 16.84 17.93  27209  e 
   4   1 40 54.17 -44 42 44.4 17.51 18.87  27310  c 

     Group #  64   <z> = 0.0943 vel. disp. =   102.
   1   1 40 50.02 -45 15  2.1 17.00 17.97  28366  c 
   2   1 40 55.51 -45 23  5.4 16.75 17.93  28367  b 
   3   1 40 59.71 -45 13 57.9 17.54 18.20  28599  c 

     Group #  65   <z> = 0.0975 vel. disp. =   132.
   1   1 43  0.40 -45 10 40.4 17.44 18.25  29550  c 
   2   1 43 27.21 -45 15 19.9 17.17 17.87  29230  c 
   3   1 44  3.25 -45  8 55.8 16.80 17.56  29440  b 

     Group #  66   <z> = 0.0894 vel. disp. =   178.
   1   1 43 44.26 -44 44  7.6 16.78 17.46  26850  c 
   2   1 44  1.52 -44 38 17.9 16.36 17.34  27250  c 
   3   1 44 12.51 -44 36 17.5 17.41 18.18  26680  e 
   4   1 44 36.26 -44 48  0.2 16.48 17.12  27130  c 
   5   1 45  9.31 -44 32 15.4 17.33 17.88  26820  c 
   6   1 45 27.89 -44 51 45.9 17.34 18.21  26990  c 
   7   1 46 27.05 -44 57 49.3 17.36 17.83  27150  c 

     Group #  67   <z> = 0.0889 vel. disp. =   187.
   1   1 51 48.44 -45 32 37.8 16.60 17.41  26930  c 
   2   1 52  4.00 -45 34 22.3 16.24 17.28  26940  c 
   3   1 52 49.31 -45 25 41.4 16.33 17.15  26560  c 

     Group #  68   <z> = 0.0845 vel. disp. =   140.
   1   1 53 14.25 -44 22 24.9 17.15 18.07  25310  c 
   2   1 54  2.73 -44 21 32.8 17.06 17.97  25410  c 
   3   1 55  8.15 -44 21 43.7 16.73 17.58  25530  c 
   4   1 55 16.81 -44 18 33.5 16.24 17.62  25700  c 

     Group #  69   <z> = 0.0847 vel. disp. =     0.
   1   1 56 51.04 -44 43 14.0 15.67 16.82  25499  b 
   2   1 56 55.92 -44 41  5.1 16.30 17.48  25569  b 
   3   1 56 57.57 -44 39 33.9 16.52 17.42  25538  c 
   4   1 56 59.96 -44 39 21.5 17.07 17.89  25638  m 

     Group #  70   <z> = 0.0644 vel. disp. =   486.
   1   1 58  6.18 -44 46 17.3 16.82 17.84  19662  c 
   2   1 59  7.88 -44 48 49.6 16.72 17.77  19363  c 
   3   1 59  9.58 -44 45 52.7 15.65 16.62  20160  c 
   4   1 59 16.55 -44 40 27.6 17.29 18.39  19787  b 
   5   1 59 27.60 -45 10  1.5 17.55 18.33  20114  c 
   6   1 59 35.22 -45  2 29.8 17.11 17.85  18774  c 
   7   1 59 36.18 -44 49 16.1 16.92 18.06  19397  c 
   8   1 59 44.40 -45 10 30.3 16.56 17.62  19066  c 
   9   1 59 46.72 -45 21  8.7 16.42 17.21  19997  c 
  10   1 59 47.19 -45  4 10.5 16.19 17.53  19824  c 
  11   1 59 50.13 -44 51 19.1 16.25 17.20  19902  c 
  12   2  0  9.51 -44 42 46.3 17.32 18.09  19547  c 
  13   2  0 11.56 -44 55 43.6 17.50 18.34  19871  c 
  14   2  0 12.23 -44 42 50.2 17.48 18.39  19601  m 
  15   2  0 17.32 -45  3 57.2 16.99 17.46  19879  c 
  16   2  0 18.71 -45 20 13.1 16.36 17.34  19520  m 
  17   2  0 18.81 -44 39 34.3 17.18 17.72  19637  b 
  18   2  0 20.82 -45 19 27.0 16.52 17.77  19809  c 
  19   2  0 22.90 -45  1 24.4 17.52 18.03  18748  c 
  20   2  0 25.45 -45  1 31.2 15.99 17.47  18933  m 
  21   2  0 25.95 -45  1  1.7 17.48 17.81  18548  m 
  22   2  0 40.38 -45 10 37.0 17.35 18.08  19687  c 
  23   2  0 41.26 -45  1 11.0 16.25 17.30  18342  c 
  24   2  0 50.15 -45  1  5.7 15.61 17.08  18725  b 
  25   2  0 51.10 -45  9 26.2 17.48 18.15  19137  b 
  26   2  1  5.80 -45 13 41.5 17.17 17.79  20103  c 

     Group #  71   <z> = 0.0658 vel. disp. =   120.
   1   2  1 38.46 -44 25 41.6 17.16 18.21  20001  e 
   2   2  1 46.08 -44 26 27.3 15.76 17.32  19961  c 
   3   2  2 26.05 -44 28  7.7 17.06 18.18  19729  c 

     Group #  72   <z> = 0.1072 vel. disp. =     0.
   1   2  2 54.68 -45 37 28.9 17.44 18.50  32301  b 
   2   2  3  8.32 -45 32 26.0 16.50 17.56  32263  c 
   3   2  3 29.58 -45 33  8.4 17.58 18.65  32311  b 

     Group #  73   <z> = 0.0899 vel. disp. =    67.
   1   2  3 12.40 -45  1 29.4 16.63 17.36  27114  c 
   2   2  3 13.76 -45  4 45.8 17.06 17.86  27214  c 
   3   2  3 22.49 -45 10  1.4 17.46 18.52  27176  b 
   4   2  3 26.49 -45 12 55.4 16.45 17.69  27023  b 
   5   2  3 35.84 -45  9  9.7 17.10 18.66  26965  c 

     Group #  74   <z> = 0.0712 vel. disp. =   102.
   1   2  3 19.13 -44 48  1.6 15.85 17.18  21535  b 
   2   2  3 23.31 -44 45 22.1 16.93 17.71  21619  b 
   3   2  3 31.82 -44 45 27.2 16.56 17.48  21363  b 

     Group #  75   <z> = 0.1047 vel. disp. =   140.
   1   2  4 14.16 -44 59  9.9 16.62 17.71  31558  b 
   2   2  4 41.20 -45  6 10.2 16.79 17.82  31656  c 
   3   2  5 26.12 -45  4 27.7 17.44 18.00  31399  e 
   4   2  5 26.92 -45  5 41.9 16.96 17.92  31749  b 
   5   2  5 29.04 -45  3 34.5 16.66 17.49  31702  c 
   6   2  5 40.43 -45  5 45.4 16.42 17.28  31516  c 
   7   2  6  7.32 -44 57  4.4 17.39 18.12  31716  c 
   8   2  6  8.59 -44 58  2.9 16.89 17.57  31449  c 
   9   2  6 40.69 -45  1 19.3 17.56 18.08  31235  c 

     Group #  76   <z> = 0.1148 vel. disp. =    33.
   1   2  6 17.12 -45 31 14.7 16.85 18.22  34634  c 
   2   2  6 28.45 -45 35 34.9 16.31 17.28  34469  c 
   3   2  6 30.97 -45 37 13.6 16.60 17.59  34568  c 

     Group #  77   <z> = 0.0838 vel. disp. =   175.
   1   2  6 36.17 -45  4  9.2 17.15 18.12  25118  b 
   2   2  6 39.41 -44 56 57.5 16.38 17.20  24990  c 
   3   2  6 43.86 -44 53 55.4 17.59 18.34  25345  m 
   4   2  6 48.62 -44 54  5.7 15.50 17.03  25403  c 
   5   2  6 59.31 -44 58 36.3 17.43 18.50  25124  b 
   6   2  7  4.75 -45  0 14.1 17.50 18.29  25421  c 
   7   2  7 53.75 -44 57 33.7 17.13 17.77  25551  c 

     Group #  78   <z> = 0.1042 vel. disp. =   111.
   1   2  8 47.48 -44 21 35.8 17.35 18.00  31219  c 
   2   2  9 21.19 -44 24 37.8 17.47 18.65  31476  c 
   3   2  9 44.51 -44 21 43.2 17.01 17.69  31457  c 

     Group #  79   <z> = 0.1082 vel. disp. =   128.
   1   2  9 37.40 -45  0 21.9 17.43 18.31  32720  c 
   2   2  9 52.42 -45  3 22.0 17.10 17.97  32641  c 
   3   2  9 54.33 -45 10 10.2 17.34 18.11  32348  c 
   4   2 10  6.67 -45 20  8.2 17.18 18.24  32500  m 
   5   2 10  9.48 -45 20 27.1 16.47 17.33  32719  c 

     Group #  80   <z> = 0.0851 vel. disp. =     0.
   1   2 10 47.00 -45  9 44.3 16.84 17.76  25684  b 
   2   2 10 47.57 -45  3 58.0 16.49 17.78  25627  b 
   3   2 10 51.92 -45 10 15.3 16.11 17.66  25660  b 
   4   2 10 59.47 -45  6 28.0 16.33 17.73  25682  c 

     Group #  81   <z> = 0.1038 vel. disp. =   169.
   1   2 11 15.49 -45 21 52.4 16.94 17.67  31488  m 
   2   2 11 16.31 -45 22 49.2 15.94 16.99  31088  m 
   3   2 11 17.46 -45 22  7.2 16.93 18.04  31256  c 

     Group #  82   <z> = 0.0986 vel. disp. =   124.
   1   2 15 21.86 -44 45 10.9 17.12 17.82  29767  c 
   2   2 15 27.74 -44 45 16.7 15.96 17.13  29535  b 
   3   2 15 43.24 -44 46 36.7 16.69 17.45  29599  b 
   4   2 15 44.62 -44 48 50.5 17.52 18.24  29872  b 

     Group #  83   <z> = 0.0894 vel. disp. =   296.
   1   2 16 46.28 -45 34 38.6 15.87 16.93  26991  c 
   2   2 16 57.47 -45 35 42.7 17.05 17.66  27381  c 
   3   2 17 12.65 -45 34 51.1 17.34 18.77  26703  b 
   4   2 17 14.90 -45 37 13.1 17.21 18.59  26666  b 

     Group #  84   <z> = 0.0954 vel. disp. =   178.
   1   2 17 19.87 -44 50 51.2 15.46 16.81  28617  c 
   2   2 17 21.62 -44 53 52.6 17.53 17.95  28413  c 
   3   2 17 41.13 -44 55 50.2 15.98 16.99  28823  c 
   4   2 17 53.46 -44 55 15.0 17.45 18.06  29021  c 
   5   2 17 55.78 -45  1 10.6 17.13 18.05  28721  c 
   6   2 18 11.00 -45  1 49.8 16.12 17.64  28828  b 

     Group #  85   <z> = 0.0868 vel. disp. =   171.
   1   2 19 27.28 -45 22 47.0 16.86 17.97  26371  b 
   2   2 19 52.59 -45 14 48.3 16.90 17.61  26119  m 
   3   2 19 53.63 -45 14 57.9 16.50 17.43  25977  c 

     Group #  86   <z> = 0.0636 vel. disp. =   273.
   1   2 20  9.97 -44 36  8.5 15.73 16.76  19325  m 
   2   2 20 12.99 -44 36 42.3 16.53 17.26  19454  c 
   3   2 20 54.93 -44 43 13.6 16.43 17.22  18882  c 

     Group #  87   <z> = 0.0945 vel. disp. =    92.
   1   2 21 38.22 -44 55  7.2 16.73 17.49  28402  c 
   2   2 21 40.34 -44 49 53.6 16.15 17.27  28678  c 
   3   2 21 40.39 -44 58  1.1 17.42 18.24  28360  c 
   4   2 21 42.01 -44 52 20.0 16.48 17.32  28529  m 
   5   2 21 42.08 -44 51 57.5 17.55 18.26  28459  c 

     Group #  88   <z> = 0.0646 vel. disp. =   141.
   1   2 21 50.38 -44 59 13.0 17.59 18.07  19477  b 
   2   2 21 55.64 -44 57 19.6 16.67 17.26  19208  c 
   3   2 22  8.70 -44 56 57.1 16.08 17.05  19491  c 
   4   2 22 13.52 -44 55 56.9 16.40 17.80  19549  c 
   5   2 22 19.05 -44 58 30.0 17.39 18.08  19559  c 
   6   2 22 53.42 -45  4 55.8 16.72 17.52  19760  c 
   7   2 23  2.25 -44 53 58.7 16.19 17.17  19590  c 

     Group #  89   <z> = 0.0969 vel. disp. =   135.
   1   2 26  9.77 -44 40 14.7 16.71 17.52  28960  c 
   2   2 26 59.87 -44 41  1.5 16.63 17.55  29180  c 
   3   2 27  2.11 -44 40 16.4 16.60 17.39  29379  m 
   4   2 27  2.54 -44 40 48.9 17.07 17.98  29287  m 
   5   2 27 22.56 -44 51 40.1 16.65 17.56  29080  c 

     Group #  90   <z> = 0.1418 vel. disp. =     0.
   1   2 27 28.29 -45 28 38.7 17.33 18.05  42590  c 
   2   2 28  3.40 -45 36 24.0 17.24 17.96  42678  m 
   3   2 28  4.31 -45 35 40.0 17.25 17.82  42580  c 
   4   2 29  1.73 -45 35 33.4 17.04 17.58  42680  c 

     Group #  91   <z> = 0.1464 vel. disp. =   446.
   1   2 35  1.14 -45  5 40.3 17.14 18.02  43490  c 
   2   2 35  8.58 -45  9 18.7 16.96 17.65  43900  c 
   3   2 35 19.29 -45 10 13.2 16.98 17.61  44730  e 
   4   2 35 46.55 -45  8 50.9 17.07 17.82  43990  c 

     Group #  92   <z> = 0.0651 vel. disp. =   296.
   1   2 34 55.63 -45  9 21.1 16.64 17.62  19320  b 
   2   2 36  3.35 -45 15 25.0 17.51 18.78  19608  b 
   3   2 36  4.55 -45 15 50.9 17.04 18.03  19964  m 

     Group #  93   <z> = 0.1077 vel. disp. =   228.
   1   2 37  2.87 -45 37 25.0 16.91 17.80  32118  b 
   2   2 37  9.26 -45 37 41.9 17.51 18.26  32612  b 
   3   2 37 10.65 -45 37 37.5 17.21 17.73  32520  m 

     Group #  94   <z> = 0.1283 vel. disp. =   209.
   1   2 37 35.06 -44 22 11.2 17.26 18.41  38567  c 
   2   2 38  3.85 -44 18 39.8 16.89 17.83  38856  b 
   3   2 38  6.94 -44 29 38.7 17.52 18.37  38362  c 

     Group #  95   <z> = 0.0957 vel. disp. =     0.
   1   2 39 43.49 -45 28 46.9 17.31 18.17  28835  c 
   2   2 39 44.74 -45 28  2.7 17.36 18.05  28719  m 
   3   2 40 15.72 -45 32 59.0 15.87 17.39  28845  b 

     Group #  96   <z> = 0.1390 vel. disp. =   193.
   1   2 40  2.56 -45 36 32.8 17.07 17.98  42075  c 
   2   2 40 10.16 -45 35 45.4 16.28 17.42  41668  c 
   3   2 40 17.32 -45 35 15.7 17.47 18.20  41956  e 
   4   2 40 58.78 -45 37 16.5 17.06 18.42  41681  e 
   5   2 41 42.26 -45 41 34.8 17.15 18.09  41934  c 
   6   2 41 45.40 -45 35 59.8 17.06 18.21  41450  b 

     Group #  97   <z> = 0.0969 vel. disp. =   162.
   1   2 42 39.79 -45 27 40.2 16.34 17.40  28906  c 
   2   2 42 56.06 -45 18 20.5 16.08 17.42  29352  c 
   3   2 42 56.62 -45 24 32.5 17.23 17.87  29151  c 
   4   2 43  6.30 -45 21 18.9 16.56 17.48  29260  c 

     Group #  98   <z> = 0.1387 vel. disp. =   177.
   1   2 43 10.76 -45 37 55.9 17.16 18.17  41903  b 
   2   2 43 34.02 -45 32 31.0 16.49 17.68  41479  c 
   3   2 43 46.49 -45 32 54.9 17.02 18.07  41754  c 

     Group #  99   <z> = 0.0713 vel. disp. =   223.
   1   2 42 51.72 -44 44  3.0 15.85 16.91  21186  c 
   2   2 43 34.44 -44 52  2.4 16.23 17.73  21231  b 
   3   2 43 44.23 -44 47 56.7 17.41 18.26  21855  b 
   4   2 43 50.88 -44 46 14.0 17.48 18.13  21642  c 
   5   2 43 56.24 -44 49 21.8 17.25 17.91  21714  c 
   6   2 44 27.14 -44 49 59.1 17.02 17.85  21431  c 
   7   2 44 58.21 -44 51 44.4 17.34 18.45  21430  c 

     Group # 100   <z> = 0.0715 vel. disp. =    82.
   1   2 44 34.87 -45 30  7.2 16.26 17.52  21593  c 
   2   2 44 42.37 -45 34 10.4 15.97 17.36  21529  c 
   3   2 45  1.95 -45 33 24.6 17.25 17.97  21412  c 
   4   2 45 22.60 -45 38  8.5 16.02 17.40  21681  c 

     Group # 101   <z> = 0.0982 vel. disp. =   186.
   1   2 44 59.63 -45 20 19.9 15.87 17.00  29271  c 
   2   2 45 53.64 -45 20 24.8 16.44 17.48  29427  c 
   3   2 46  3.34 -45 15 19.4 17.06 17.92  29569  c 
   4   2 46 14.52 -45 22 14.5 17.46 18.61  29733  c 
   5   2 46 26.22 -45 22  1.1 16.32 17.35  29800  c 

     Group # 102   <z> = 0.1030 vel. disp. =    63.
   1   2 46 30.57 -44 44 48.3 16.62 17.53  31128  c 
   2   2 47  4.13 -44 50 43.9 17.27 18.24  30976  c 
   3   2 47 14.50 -44 41 54.1 17.47 18.25  31066  b 
   4   2 47 19.26 -44 48 31.3 16.55 17.55  30858  c 
   5   2 47 26.70 -44 41 13.1 17.16 17.89  31000  b 

     Group # 103   <z> = 0.0875 vel. disp. =   167.
   1   2 47 47.15 -45 10 42.1 17.11 18.33  26118  b 
   2   2 47 49.99 -45 11 24.5 16.75 17.75  26405  m 
   3   2 48 13.88 -45  7 14.5 16.61 18.06  26493  c 

     Group # 104   <z> = 0.0662 vel. disp. =   264.
   1   2 50 52.71 -45 38 55.7 17.38 18.08  19684  c 
   2   2 51 17.97 -45 42 20.1 16.37 17.92  19973  b 
   3   2 51 23.04 -45 42 53.8 15.98 17.23  20264  c 

     Group # 105   <z> = 0.0691 vel. disp. =   286.
   1   2 52  7.02 -44 18 13.7 17.53 18.42  20980  c 
   2   2 52 19.41 -44 31 42.3 17.47 18.39  20783  c 
   3   2 52 21.67 -44 18 32.5 15.37 16.60  20891  c 
   4   2 52 26.25 -44 30 37.3 17.05 17.58  21000  c 
   5   2 52 36.55 -44 20 39.4 16.01 17.72  20446  c 
   6   2 52 39.99 -44 21  7.9 17.57 18.60  20428  m 
   7   2 52 41.66 -44 19 16.9 16.24 17.65  21305  c 

     Group # 106   <z> = 0.0691 vel. disp. =   106.
   1   2 52 23.86 -44 50 41.1 15.82 17.15  20709  b 
   2   2 52 26.36 -44 45 59.0 16.28 17.54  21086  c 
   3   2 52 44.99 -45  1 49.8 15.82 16.99  20728  c 
   4   2 52 48.77 -45  2 14.8 15.59 16.83  20847  m 
   5   2 53 21.48 -44 55 45.6 17.49 18.39  20823  b 
   6   2 53 44.43 -45  3  5.7 16.11 17.46  20827  b 

     Group # 107   <z> = 0.0628 vel. disp. =   112.
   1   2 52 46.73 -44 19  2.7 17.30 17.93  18616  b 
   2   2 52 53.30 -44 15 10.2 16.53 17.57  18885  b 
   3   2 53  3.13 -44 30 10.0 15.93 16.81  19004  b 
   4   2 53 12.31 -44 21 46.5 16.53 18.19  18994  b 
   5   2 53 21.67 -44 27 27.0 16.09 17.44  18978  c 
   6   2 53 24.00 -44 23 44.6 17.35 18.16  18897  c 
   7   2 53 35.58 -44 29 15.5 16.45 17.44  19031  b 
   8   2 54 41.01 -44 25 23.8 17.18 18.64  19032  e 

     Group # 108   <z> = 0.1125 vel. disp. =   115.
   1   2 57 20.80 -45 23 30.9 17.40 18.22  33925  c 
   2   2 58  2.26 -45 23 43.0 16.22 17.40  33656  c 
   3   2 58 29.94 -45 15  7.2 17.16 18.47  33897  b 

     Group # 109   <z> = 0.0642 vel. disp. =   135.
   1   3  0 54.40 -44 29 36.1 15.26 16.46  19210  c 
   2   3  1 26.32 -44 22 57.9 16.60 17.86  19367  b 
   3   3  1 31.84 -44 24 58.5 16.29 17.38  19530  c 

     Group # 110   <z> = 0.1158 vel. disp. =    68.
   1   3  8 22.23 -45 26 46.2 17.06 18.01  34780  b 
   2   3  8 26.82 -45 31 42.8 17.03 17.55  34780  c 
   3   3  8 26.99 -45 25  3.7 17.23 17.67  34710  b 
   4   3  8 29.11 -45 17 30.4 16.92 17.41  34960  c 

     Group # 111   <z> = 0.1158 vel. disp. =    85.
   1   3 10 50.05 -45  8 50.9 17.05 17.63  34680  c 
   2   3 11  3.00 -44 55 43.1 16.14 17.18  34920  c 
   3   3 11 51.70 -44 54 43.0 16.21 17.36  34830  c 

     Group # 112   <z> = 0.0729 vel. disp. =   152.
   1   3 11  8.61 -45 38 26.2 17.13 17.86  21850  c 
   2   3 11 26.46 -45 27 57.7 16.24 17.39  22160  c 
   3   3 11 46.54 -45 34 48.0 16.18 16.79  21850  c 

     Group # 113   <z> = 0.0719 vel. disp. =   520.
   1   3 14  5.03 -45 41 59.7 16.55 17.33  21460  c 
   2   3 14 13.10 -45 34 26.1 17.23 17.95  21930  c 
   3   3 14 18.23 -45 35 43.7 16.94 17.69  20770  b 
   4   3 14 35.54 -45 26 15.5 17.15 17.80  22200  c 
   5   3 14 38.14 -45 18 46.1 17.00 17.78  21920  e 

     Group # 114   <z> = 0.0761 vel. disp. =   653.
   1   3 14 59.01 -44 23 13.9 16.95 17.87  22170  b 
   2   3 15 12.95 -44 29 41.6 16.28 16.90  22810  c 
   3   3 15 29.46 -44 38  4.1 17.18 17.84  23570  c 
   4   3 15 32.15 -44 18 47.5 16.85 17.53  21810  c 
   5   3 15 52.01 -44 19  8.5 16.92 17.36  23740  e 
   6   3 15 54.41 -44 23  6.6 16.93 17.40  22560  c 
   7   3 15 55.42 -44 19 32.8 17.20 17.93  23787  m 
   8   3 16  2.24 -44 57 46.8 17.05 17.54  22590  c 
   9   3 16 19.51 -44 16 49.4 16.83 17.28  23540  c 
  10   3 16 19.51 -44 17 29.1 16.53 17.55  23431  m 
  11   3 16 20.25 -44 43 26.1 17.07 17.59  23790  c 
  12   3 16 22.93 -44 39 39.6 16.67 17.83  22510  c 
  13   3 16 31.41 -44 27 14.4 17.34 18.03  22020  c 
  14   3 16 35.57 -44 51 33.9 16.30 17.24  22210  c 
  15   3 16 41.71 -44 47  1.8 16.45 17.35  22460  c 
  16   3 17  2.77 -44 24  8.0 16.14 17.59  23840  c 
  17   3 17  5.44 -44 39  3.8 16.43 17.13  22530  c 

     Group # 115   <z> = 0.0676 vel. disp. =   295.
   1   3 33 43.94 -45 16 17.7 17.02 17.68  20401  c 
   2   3 33 49.35 -45 12 47.9 16.69 17.31  20070  c 
   3   3 33 52.72 -45 17  7.0 15.88 17.93  20435  b 
   4   3 33 52.82 -45 19 32.2 15.93 16.70  20770  c 
   5   3 33 56.77 -45 19  4.3 15.62 16.82  20903  m 
   6   3 34 18.30 -45 12  8.4 16.71 17.52  20405  b 
   7   3 34 21.65 -45 13 24.5 17.51 18.07  20342  c 
   8   3 34 23.76 -45 21 26.2 17.22 18.10  19825  b 
   9   3 34 30.27 -45 21 26.1 16.39 17.49  20060  c 
  10   3 34 37.07 -45 20  7.6 16.93 17.63  20264  c 

     Group # 116   <z> = 0.1182 vel. disp. =    10.
   1   3 35  1.41 -45 42 35.2 17.45 18.22  35414  c 
   2   3 35 31.78 -45 37 50.7 17.44 18.01  35500  m 
   3   3 35 33.62 -45 38 24.0 16.97 17.99  35565  c 

     Group # 117   <z> = 0.1001 vel. disp. =     0.
   1   3 34 56.33 -45 33 45.7 17.30 18.55  30040  c 
   2   3 35 30.51 -45 39 28.2 15.92 17.16  30116  c 
   3   3 36 22.09 -45 39 36.0 15.71 16.71  30098  c 

     Group # 118   <z> = 0.0772 vel. disp. =    98.
   1   3 35 43.02 -45 19 57.6 16.63 17.80  23353  c 
   2   3 36 17.24 -45 13 29.0 17.27 18.01  23144  c 
   3   3 36 17.70 -45 22 32.8 15.82 17.72  23119  b 

     Group # 119   <z> = 0.0671 vel. disp. =   160.
   1   3 36  6.00 -45 21 34.2 17.23 18.11  20301  b 
   2   3 36 18.24 -45 24 16.4 17.01 18.01  19986  c 
   3   3 36 20.02 -45 25 27.6 16.53 18.33  20102  c 
   4   3 36 26.91 -45 21 25.7 16.64 17.35  20392  c 

     Group # 120   <z> = 0.0682 vel. disp. =    52.
   1   3 35 38.15 -45 41 18.8 17.51 18.64  20440  b 
   2   3 35 47.27 -45 39 44.0 17.02 17.99  20484  c 
   3   3 36 38.84 -45 35 43.7 17.28 18.54  20671  b 
   4   3 37 35.23 -45 29  1.3 16.22 17.17  20486  c 
   5   3 37 43.64 -45 36 50.6 16.35 18.12  20482  b 

     Group # 121   <z> = 0.1191 vel. disp. =    61.
   1   3 36 35.48 -45 11 55.3 16.86 17.62  35769  c 
   2   3 36 52.47 -45 12 12.7 16.87 17.51  35736  c 
   3   3 36 57.41 -45  5 24.5 16.63 17.55  35603  c 
   4   3 37  8.00 -45 14 17.8 17.20 17.88  35871  c 
   5   3 37  9.32 -45 12 37.2 16.91 17.53  35773  c 
   6   3 37 13.25 -45 13  1.7 16.64 18.25  35713  m 
   7   3 37 25.93 -45  3  0.1 17.30 17.76  35906  c 

     Group # 122   <z> = 0.0770 vel. disp. =     0.
   1   3 38  3.64 -45 22 45.6 17.45 17.84  23226  m 
   2   3 38  4.15 -45 23 29.5 15.63 16.89  23167  b 
   3   3 38 21.32 -45 11 47.4 16.52 17.14  23149  c 
   4   3 38 44.28 -45 21 27.9 16.50 18.02  23081  b 

     Group # 123   <z> = 0.1192 vel. disp. =     0.
   1   3 39 20.71 -44 55 43.0 16.68 17.97  35817  c 
   2   3 39 30.39 -44 54 40.0 17.07 17.86  35818  m 
   3   3 39 35.04 -44 54 39.3 17.08 17.71  35758  c 

     Group # 124   <z> = 0.0675 vel. disp. =   320.
   1   3 38 46.70 -45 42 13.3 16.97 17.61  19823  c 
   2   3 39 43.36 -45 40 30.2 15.63 16.75  20498  c 
   3   3 39 50.28 -45 39  1.5 16.80 17.50  20251  e 
   4   3 40 32.41 -45 42 50.1 16.32 17.33  20608  c 

     Group # 125   <z> = 0.0669 vel. disp. =   183.
   1   3 42 43.77 -45 40 28.6 16.20 16.94  19860  c 
   2   3 43 14.30 -45 38 43.0 17.02 17.78  20350  c 
   3   3 44  8.23 -45 43  6.3 17.07 17.54  20210  c 
   4   3 44  8.50 -45 41 52.5 16.10 16.92  20100  c 

     Group # 126   <z> = 0.0605 vel. disp. =   250.
   1   3 45 19.21 -45 32 27.0 16.95 17.64  18050  c 
   2   3 45 51.25 -45 20 32.5 16.70 17.34  18040  c 
   3   3 46 14.84 -45 11 56.2 16.81 17.67  18520  c 

     Group # 127   <z> = 0.0680 vel. disp. =   514.
   1   3 46 19.03 -45 41 42.5 16.26 17.42  20220  c 
   2   3 46 30.77 -45 41 31.0 16.69 17.56  21000  c 
   3   3 46 42.27 -45 38 58.5 16.11 17.15  20990  c 
   4   3 46 47.33 -45 40 20.9 16.22 17.14  19850  c 
   5   3 47 10.52 -45 27 23.6 16.34 16.97  19840  c 
   6   3 47 19.25 -45 37 38.3 16.85 17.39  20840  c 

     Group # 128   <z> = 0.1396 vel. disp. =   135.
   1   3 46 49.33 -44 51 46.0 17.21 18.19  41870  c 
   2   3 46 55.69 -44 52 23.9 17.05 17.58  41740  c 
   3   3 47 34.75 -44 57  2.4 16.62 17.46  42080  c 

     Group # 129   <z> = 0.0691 vel. disp. =   137.
   1   3 49 53.66 -45 26  5.0 16.62 17.46  20620  c 
   2   3 50  2.24 -45 36 39.7 16.36 17.08  21020  c 
   3   3 50 29.90 -45 27  6.4 16.47 17.49  20800  b 
   4   3 51  1.07 -45 31  5.8 17.17 18.07  20630  c 
   5   3 51 14.09 -45 20 53.9 16.70 17.96  20800  c 

     Group # 130   <z> = 0.0698 vel. disp. =   294.
   1   3 53  4.84 -44 50 18.7 16.79 17.36  20700  c 
   2   3 53 23.79 -45  3 44.4 17.29 18.03  20900  b 
   3   3 53 51.11 -44 54 10.8 16.80 17.99  21330  b 

     Group # 131   <z> = 0.0986 vel. disp. =   508.
   1   3 54  2.81 -44 19 35.4 16.76 17.37  30350  c 
   2   3 54 37.47 -44 28 50.5 16.48 17.26  29554  m 
   3   3 54 39.21 -44 29 31.5 16.17 16.96  29550  c 
   4   3 54 41.84 -44 29  9.7 16.96 17.56  29643  m 
   5   3 54 44.97 -44 29 32.2 17.20 18.05  29720  e 
   6   3 54 53.61 -44 25 39.8 17.31 17.90  28870  c 
   7   3 54 58.17 -44 25 24.7 17.02 17.73  28809  m 
   8   3 55  7.30 -44 27 46.2 16.05 16.85  30290  c 

     Group # 132   <z> = 0.0419 vel. disp. =   194.
   1   3 57  7.55 -44 16 21.1 16.63 17.42  12532  c 
   2   3 57 10.71 -44 23 17.1 16.29 17.88  12435  c 
   3   3 57 17.90 -44 20  2.6 14.85 16.15  12845  c 

     Group # 133   <z> = 0.0673 vel. disp. =    35.
   1   3 56 43.04 -44 34  6.6 16.70 17.76  20214  b 
   2   3 57 25.07 -44 29 58.8 16.04 16.86  20324  c 
   3   3 57 42.21 -44 17 49.4 16.81 17.45  20168  c 

     Group # 134   <z> = 0.1018 vel. disp. =   227.
   1   3 57 48.93 -44 24 29.1 17.02 17.80  30865  m 
   2   3 57 50.77 -44 24 10.9 16.05 17.17  30495  c 
   3   3 58  0.37 -44 25 48.4 16.32 17.24  30361  c 

     Group # 135   <z> = 0.0506 vel. disp. =     0.
   1   3 57 58.62 -44 25  1.5 16.59 17.79  15254  m 
   2   3 57 59.44 -44 24 49.3 15.28 16.83  15269  c 
   3   3 58 36.39 -44 29 46.6 16.92 17.97  15275  c 
   4   3 58 39.13 -44 41 19.3 15.84 17.43  15162  c 
   5   3 58 50.25 -44 35 27.5 16.87 17.74  15149  b 

     Group # 136   <z> = 0.1006 vel. disp. =   197.
   1   3 58  0.81 -45 28 59.5 17.41 18.20  30157  c 
   2   3 58 21.23 -45 15 50.9 16.58 17.36  29922  c 
   3   3 58 23.42 -44 43 40.3 16.01 16.67  30345  c 
   4   3 58 30.65 -45  3 46.1 16.55 17.48  30797  c 
   5   3 58 33.36 -45  5 21.8 16.27 17.30  30165  c 
   6   3 58 35.55 -45 19 36.5 17.23 18.39  30064  c 
   7   3 58 42.80 -44 50 12.5 17.41 17.96  30236  c 
   8   3 58 45.29 -45 25  4.1 16.87 17.53  29978  e 
   9   3 58 56.40 -44 51 55.0 17.27 18.12  30361  b 
  10   3 59  0.69 -45  3 28.9 17.32 18.07  30270  c 
  11   3 59  4.59 -45  2 45.4 17.37 17.92  30087  c 
  12   4  0  1.75 -45  7 23.8 16.57 17.58  30099  c 

     Group # 137   <z> = 0.0721 vel. disp. =    62.
   1   3 58 36.29 -44 35 21.3 16.54 17.42  21697  b 
   2   3 58 55.06 -44 44 42.9 17.42 17.97  21623  c 
   3   3 58 55.10 -44 46  3.0 17.29 17.97  21732  c 
   4   3 59  0.27 -44 40  4.5 16.10 16.81  21725  c 
   5   3 59 49.53 -44 44 15.7 16.72 17.60  21497  c 

     Group # 138   <z> = 0.1452 vel. disp. =   142.
   1   4  0 16.84 -45 12  5.8 17.30 18.16  43769  c 
   2   4  0 18.03 -45 20 18.8 17.20 18.42  43355  m 
   3   4  0 20.55 -45 21 16.8 17.30 17.99  43637  m 
   4   4  0 21.04 -45 20 53.8 16.91 17.77  43424  c 
   5   4  1  1.76 -45 25 35.5 17.42 18.17  43704  c 

     Group # 139   <z> = 0.1093 vel. disp. =   136.
   1   4  2  3.00 -44 24  9.3 17.00 18.05  32648  b 
   2   4  2  9.65 -44 22 30.1 17.25 17.80  33084  c 
   3   4  2 14.08 -44 21 37.8 16.24 17.06  32822  m 
   4   4  2 16.01 -44 20 48.1 17.39 17.79  32867  c 
   5   4  2 49.46 -44 23 43.3 17.10 17.79  32708  b 

     Group # 140   <z> = 0.1425 vel. disp. =   384.
   1   4  3 19.03 -44 45 18.9 17.45 18.55  43131  c 
   2   4  3 50.83 -44 41 35.8 17.10 17.79  43066  c 
   3   4  4 17.02 -44 35 51.7 17.38 18.07  42163  b 
   4   4  4 35.56 -44 39 15.7 16.28 17.88  42662  c 

     Group # 141   <z> = 0.1409 vel. disp. =   124.
   1   4  7  1.99 -44 36 49.7 17.47 18.30  42401  c 
   2   4  7 56.51 -44 39  4.8 17.34 18.10  42307  c 
   3   4  8 30.35 -44 45 45.6 16.76 17.39  42085  c 

     Group # 142   <z> = 0.0681 vel. disp. =     0.
   1   4  8 27.08 -45 32 13.3 16.21 16.86  20386  c 
   2   4  9  4.38 -45 42  4.8 16.68 17.34  20465  c 
   3   4  9 30.47 -45 41 48.9 17.17 17.96  20473  b 

     Group # 143   <z> = 0.1356 vel. disp. =   214.
   1   4 13  1.38 -45  7 13.2 17.40 18.24  40847  b 
   2   4 13 31.96 -45  0 15.1 17.31 18.05  40762  c 
   3   4 13 37.66 -44 59 52.3 16.46 17.51  40889  c 
   4   4 13 39.53 -44 59 48.7 17.19 18.13  40638  m 
   5   4 13 47.87 -44 58 34.6 17.30 17.96  40256  c 

     Group # 144   <z> = 0.1279 vel. disp. =    71.
   1   4 17 19.39 -45 22 27.5 16.75 17.63  38251  c 
   2   4 17 43.19 -45 14 23.2 16.52 17.60  38470  c 
   3   4 18 18.06 -45 22 33.0 16.60 17.78  38347  c 

     Group # 145   <z> = 0.0477 vel. disp. =    87.
   1   4 17  5.06 -44 27 13.3 15.40 16.57  14239  c 
   2   4 17 59.50 -44 28  6.5 16.34 17.23  14297  b 
   3   4 19 19.10 -44 23 50.7 15.80 17.60  14459  b 

     Group # 146   <z> = 0.1347 vel. disp. =   504.
   1   4 17 45.78 -45 18 16.5 17.47 18.25  40833  c 
   2   4 18  7.71 -45 10 19.9 16.61 17.10  39771  c 
   3   4 18  9.86 -45 10 21.6 16.90 17.87  39832  m 
   4   4 18 32.41 -45 28 36.3 17.37 18.18  41027  c 
   5   4 18 39.24 -45 19 27.2 16.54 17.73  40571  c 

     Group # 147   <z> = 0.1304 vel. disp. =   359.
   1   4 19  1.21 -45 29 18.3 17.26 18.02  39323  c 
   2   4 19  6.49 -45 20 58.6 17.18 17.94  39375  c 
   3   4 19 33.93 -45 31 48.3 16.90 17.93  38635  c 

     Group # 148   <z> = 0.1391 vel. disp. =   140.
   1   4 19 33.92 -45 22 14.1 17.51 18.26  41569  m 
   2   4 19 34.35 -45 22  3.7 17.07 17.88  41712  b 
   3   4 19 35.42 -45 22 12.1 17.21 17.85  41921  m 

     Group # 149   <z> = 0.1304 vel. disp. =   383.
   1   4 20 10.81 -45 29 44.7 17.41 18.11  39611  c 
   2   4 20 57.94 -45 28 10.2 17.51 17.94  38835  b 
   3   4 21 19.97 -45 27 11.4 16.52 17.35  38865  c 

     Group # 150   <z> = 0.1242 vel. disp. =   159.
   1   4 25  1.61 -44 25  1.8 17.22 17.70  37350  c 
   2   4 25 17.48 -44 25 43.0 17.20 17.94  37400  c 
   3   4 25 49.64 -44 23 12.2 16.79 17.65  37040  e 

     Group # 151   <z> = 0.0680 vel. disp. =    75.
   1   4 33 14.17 -45 27  5.6 16.60 17.36  20350  c 
   2   4 33 35.74 -45 32  9.2 17.15 17.85  20530  b 
   3   4 34  8.49 -45 30 43.8 16.93 17.98  20340  c 

     Group # 152   <z> = 0.1285 vel. disp. =   282.
   1   4 33 43.58 -45 27 58.6 16.45 17.65  38480  c 
   2   4 33 49.76 -45 27 16.2 16.25 17.30  39010  c 
   3   4 34 32.87 -45 23 23.0 17.00 17.73  38350  b 
   4   4 35 13.91 -45 26  5.4 16.47 17.21  38290  c 

     Group # 153   <z> = 0.0685 vel. disp. =    94.
   1   4 34 28.80 -44 56 38.0 16.50 17.15  20560  c 
   2   4 34 31.66 -44 57 19.4 17.33 18.13  20407  m 
   3   4 35 10.63 -44 54 15.4 16.15 17.54  20650  c 

     Group # 154   <z> = 0.1253 vel. disp. =   352.
   1   4 36  1.38 -45 37 50.2 17.16 18.03  37950  c 
   2   4 36 22.28 -45 34 53.1 17.38 18.05  37150  c 
   3   4 36 27.59 -45 40 50.1 16.94 17.82  37640  c 

     Group # 155   <z> = 0.0943 vel. disp. =    77.
   1  21  2 17.00 -44 35 25.9 16.84 17.66  28571  c 
   2  21  2 23.56 -44 37 52.5 16.78 17.81  28347  b 
   3  21  2 37.05 -44 39 17.9 16.92 18.19  28453  c 

     Group # 156   <z> = 0.0529 vel. disp. =   223.
   1  21  7 10.49 -44 35 44.5 17.26 18.35  15845  b 
   2  21  7 18.09 -44 31 55.9 16.67 17.55  15985  c 
   3  21  7 21.41 -44 31 32.8 16.65 17.63  16414  m 
   4  21  7 51.06 -44 39 21.4 15.12 16.80  15994  c 

     Group # 157   <z> = 0.0968 vel. disp. =     0.
   1  21  7 38.89 -44 59 41.2 16.86 18.01  29277  c 
   2  21  7 41.47 -44 58  5.8 17.51 18.20  29248  c 
   3  21  7 46.97 -44 59  6.7 16.69 17.69  29143  c 

     Group # 158   <z> = 0.0971 vel. disp. =    86.
   1  21  7 58.08 -44 29 30.4 17.22 18.32  29337  c 
   2  21  7 59.45 -44 29  4.5 16.95 17.83  29419  m 
   3  21  8 26.45 -44 27 49.3 17.26 17.95  29144  c 
   4  21  8 56.78 -44 32 24.1 17.38 18.02  29361  c 

     Group # 159   <z> = 0.0658 vel. disp. =   200.
   1  21 10 25.64 -45 40 32.8 17.30 18.20  19732  b 
   2  21 10 33.36 -45 37  0.5 16.40 17.34  20157  c 
   3  21 10 38.27 -45 27  2.6 17.60 18.19  19818  c 

     Group # 160   <z> = 0.1014 vel. disp. =   457.
   1  21  9  3.72 -45  0 54.7 16.54 17.44  30626  c 
   2  21  9 17.11 -44 50 34.3 17.10 17.89  30799  c 
   3  21  9 26.64 -45 12 49.9 17.30 18.02  30193  c 
   4  21  9 42.65 -45  4 26.6 17.23 18.37  30211  c 
   5  21  9 45.44 -44 54 39.6 17.12 18.03  30551  c 
   6  21  9 50.62 -44 53 34.5 16.96 17.69  30365  c 
   7  21 10 16.42 -44 27 32.1 17.05 17.81  30246  c 
   8  21 10 21.02 -44 43 14.4 17.48 18.25  30749  b 
   9  21 10 23.00 -44 40 42.0 17.40 18.22  30821  b 
  10  21 10 39.85 -44 45 48.7 16.76 18.07  31271  c 
  11  21 10 43.06 -44 51 35.9 16.31 17.13  31266  c 
  12  21 10 45.70 -44 35  5.5 17.46 18.62  30614  b 
  13  21 10 48.70 -44 35 43.0 16.94 17.87  30825  m 
  14  21 10 48.76 -44 45 59.9 16.71 17.57  30783  c 
  15  21 10 49.22 -44 51 39.0 17.30 18.39  31344  c 
  16  21 10 52.35 -44 48 13.5 16.59 17.63  30950  c 
  17  21 10 55.86 -44 48 19.9 16.36 17.25  30936  m 
  18  21 10 56.26 -44 47 33.7 16.41 17.39  30359  c 
  19  21 11 26.97 -44 51 46.2 17.59 18.21  30630  c 
  20  21 11 46.68 -45  3 43.7 15.55 17.37  29919  m 
  21  21 11 48.33 -45  3 11.6 17.23 18.14  30050  c 
  22  21 11 49.00 -44 56 38.1 16.76 17.66  31554  c 
  23  21 11 52.36 -45  2 34.6 17.17 18.48  29594  c 
  24  21 11 55.83 -45  2 27.7 17.36 18.28  29687  m 

     Group # 161   <z> = 0.0814 vel. disp. =   221.
   1  21 10 35.42 -44 53  4.2 17.45 18.38  24482  b 
   2  21 11 35.51 -44 51 49.7 17.47 18.08  24506  c 
   3  21 12 41.02 -45  2 53.0 16.70 18.27  24469  b 
   4  21 12 42.73 -44 56 27.1 17.16 17.74  24986  c 

     Group # 162   <z> = 0.0904 vel. disp. =   486.
   1  21 12 54.40 -45 31 49.2 16.84 18.21  26983  c 
   2  21 12 54.45 -45 31 49.3 16.88 18.24  26786  m 
   3  21 12 54.47 -45 19 27.2 17.44 18.78  27401  c 
   4  21 13  7.33 -45 22 37.0 17.49 18.23  27996  c 

     Group # 163   <z> = 0.0928 vel. disp. =   260.
   1  21 13 31.94 -45  7 33.7 16.87 18.19  27609  c 
   2  21 13 59.41 -45 10  1.4 17.10 18.13  28522  c 
   3  21 14  4.49 -45  7 43.6 16.18 17.18  27977  m 
   4  21 14  5.34 -45  8 53.2 17.09 17.92  27982  m 
   5  21 14  5.43 -45  8 35.8 15.70 16.93  27986  c 
   6  21 14  8.31 -45  7 55.1 16.51 17.61  27929  m 

     Group # 164   <z> = 0.0753 vel. disp. =   245.
   1  21 13 34.30 -45 34 39.0 16.00 17.35  22890  c 
   2  21 14 39.23 -45 27  9.5 17.62 18.72  22979  b 
   3  21 15 39.55 -45 24  4.7 15.76 17.15  22469  c 

     Group # 165   <z> = 0.1031 vel. disp. =   266.
   1  21 14 13.18 -45 28 59.1 17.53 18.48  31060  c 
   2  21 14 35.04 -45 33 29.6 16.44 17.81  31446  c 
   3  21 15 13.36 -45 23 20.2 17.36 18.27  30760  m 
   4  21 15 14.32 -45 23 55.6 17.41 18.11  30903  c 
   5  21 15 46.43 -45 33 21.5 16.80 18.18  31403  e 

     Group # 166   <z> = 0.1296 vel. disp. =   157.
   1  21 14 31.73 -44 46 31.6 17.47 18.05  38963  b 
   2  21 15 15.35 -44 40 25.8 17.57 18.18  39328  c 
   3  21 15 16.62 -44 39 36.6 16.27 17.31  39040  m 
   4  21 15 53.55 -44 40 51.9 16.66 17.45  38888  c 

     Group # 167   <z> = 0.0934 vel. disp. =   256.
   1  21 14 29.63 -45 23  4.4 16.54 17.39  27841  c 
   2  21 15  5.00 -45 25 45.5 16.31 17.46  28611  c 
   3  21 15  6.23 -45 22 23.6 17.40 18.05  28197  c 
   4  21 15 37.11 -45 36  0.3 16.00 17.46  28015  c 
   5  21 15 58.91 -45 39  0.3 16.08 17.71  28172  e 
   6  21 15 59.50 -45 38 23.2 17.29 18.70  27919  m 
   7  21 16 39.61 -45 34 35.5 17.52 18.77  28509  c 

     Group # 168   <z> = 0.0822 vel. disp. =   365.
   1  21 18 29.42 -45 42  2.8 15.60 16.89  24415  m 
   2  21 18 31.18 -45 41 54.5 17.43 18.16  25278  m 
   3  21 18 31.86 -45 41 46.6 16.59 17.35  25101  m 
   4  21 18 32.20 -45 42 36.2 17.12 17.74  24805  m 
   5  21 18 32.64 -45 42 25.8 17.69 18.12  24827  c 
   6  21 18 32.68 -45 42  5.0 17.30 18.08  25189  m 
   7  21 19 15.75 -45 40 31.1 17.40 18.22  24204  c 

     Group # 169   <z> = 0.0978 vel. disp. =   271.
   1  21 20 27.70 -45  8 44.3 17.56 18.77  29457  b 
   2  21 20 40.37 -45 17 59.1 17.63 18.40  29259  c 
   3  21 21 11.76 -45  6 29.9 16.78 18.27  29862  c 

     Group # 170   <z> = 0.1132 vel. disp. =   150.
   1  21 20 39.19 -44 39 32.7 17.10 17.92  34415  b 
   2  21 21 17.29 -44 36 42.4 17.54 18.20  34029  b 
   3  21 21 18.78 -44 37 42.1 17.65 18.25  34055  b 
   4  21 21 51.37 -44 37 17.5 17.03 17.82  34073  c 

     Group # 171   <z> = 0.1145 vel. disp. =    41.
   1  21 21  4.90 -45 10 11.2 17.00 17.59  34558  c 
   2  21 21  8.32 -45 20 18.3 17.55 18.12  34559  b 
   3  21 21 18.93 -45 17  1.8 17.41 17.93  34582  c 
   4  21 21 52.46 -45  9 52.0 17.35 18.44  34394  b 

     Group # 172   <z> = 0.1164 vel. disp. =   213.
   1  21 21 39.84 -45 31 48.2 17.68 18.20  34829  b 
   2  21 22 12.12 -45 38 21.1 17.45 18.82  35132  b 
   3  21 22 13.66 -45 43 34.3 17.34 17.98  35323  c 

     Group # 173   <z> = 0.0660 vel. disp. =   252.
   1  21 22 37.38 -45 19 40.2 16.77 17.88  19736  c 
   2  21 22 43.32 -45 21 49.7 16.41 17.40  19943  c 
   3  21 22 44.01 -45 21 33.0 16.19 17.87  20286  m 

     Group # 174   <z> = 0.1130 vel. disp. =   267.
   1  21 23 54.50 -44 28 55.6 17.38 18.20  33726  c 
   2  21 24  8.91 -44 30 11.4 16.27 17.31  34295  c 
   3  21 24  9.70 -44 31 38.3 17.12 18.08  34209  c 

     Group # 175   <z> = 0.0890 vel. disp. =    38.
   1  21 35  3.85 -45  4  9.3 16.61 17.25  26973  c 
   2  21 35  5.26 -45  4  0.9 17.54 17.95  26874  m 
   3  21 35  5.40 -45  6  7.4 17.21 17.83  26806  c 

     Group # 176   <z> = 0.1393 vel. disp. =   211.
   1  21 36 55.13 -44 35 57.3 17.64 18.33  41682  b 
   2  21 37 18.95 -44 30  1.7 17.53 18.13  42179  c 
   3  21 37 41.83 -44 26 15.4 16.67 17.49  42014  c 

     Group # 177   <z> = 0.0651 vel. disp. =   191.
   1  21 37 11.41 -44 55  4.1 15.48 17.43  19761  b 
   2  21 37 30.31 -44 48 16.4 16.34 17.40  19997  c 
   3  21 37 32.77 -44 51 13.7 15.09 17.59  19639  c 
   4  21 37 47.01 -44 48 58.7 16.23 17.84  19486  b 

     Group # 178   <z> = 0.1387 vel. disp. =   302.
   1  21 37  9.01 -44 49  4.0 16.80 17.68  41927  c 
   2  21 37 32.87 -44 49 58.5 16.61 17.59  41721  c 
   3  21 37 38.60 -44 53 53.2 16.81 17.62  42138  c 
   4  21 38 13.69 -44 45 43.2 17.38 18.12  41313  c 

     Group # 179   <z> = 0.0985 vel. disp. =   272.
   1  21 38 25.84 -44 34 43.4 17.64 18.21  29941  m 
   2  21 38 28.15 -44 35 11.0 15.88 17.43  29961  c 
   3  21 38 31.37 -44 35 46.1 17.30 18.12  29212  m 
   4  21 38 33.35 -44 35 31.2 16.84 17.53  29650  c 
   5  21 38 43.11 -44 41 29.2 17.57 18.21  29630  c 
   6  21 39 34.79 -44 38 48.8 17.31 17.88  30033  c 

     Group # 180   <z> = 0.0564 vel. disp. =    62.
   1  21 40  1.77 -45 41 30.3 16.99 17.81  17126  b 
   2  21 40  3.28 -45 42  4.0 17.25 18.65  16997  m 
   3  21 40  5.42 -45 42 18.9 17.57 18.72  17185  e 

     Group # 181   <z> = 0.0647 vel. disp. =   150.
   1  21 39 44.59 -44 31 29.7 17.60 18.47  19834  b 
   2  21 39 52.30 -44 31  0.1 17.65 18.37  19693  e 
   3  21 39 59.23 -44 33 47.8 16.37 18.21  19484  b 
   4  21 40 59.77 -44 28 35.0 17.54 18.63  19471  b 

     Group # 182   <z> = 0.1399 vel. disp. =   411.
   1  21 39 56.78 -44 27 23.3 17.35 18.14  42697  c 
   2  21 40 31.01 -44 26 32.7 16.79 17.61  41558  c 
   3  21 40 37.05 -44 20 33.1 16.99 17.86  41735  b 
   4  21 40 39.09 -44 27  4.9 17.50 18.01  42369  b 
   5  21 40 40.22 -44 27  7.9 17.32 18.03  42589  m 
   6  21 41 11.62 -44 26 44.6 16.60 18.03  41896  b 

     Group # 183   <z> = 0.0705 vel. disp. =   281.
   1  21 41 38.25 -44 59 53.2 16.88 17.53  21001  m 
   2  21 41 38.52 -44 59 14.2 16.56 17.72  21439  b 
   3  21 41 45.50 -44 55 16.7 16.84 18.25  21599  b 

     Group # 184   <z> = 0.0610 vel. disp. =   302.
   1  21 43 22.83 -44 19  6.9 16.89 17.63  18550  c 
   2  21 43 45.91 -44 21  3.0 16.40 17.22  17930  c 
   3  21 44 11.20 -44 16 41.4 16.89 17.60  18280  c 
   4  21 45  7.63 -44 21 55.3 17.04 17.54  18820  c 
   5  21 45  8.91 -44 18 58.7 16.80 17.38  18350  c 
   6  21 45 41.80 -44 35 34.3 16.86 17.95  18930  c 
   7  21 45 58.47 -44 41 20.5 16.54 17.53  18440  b 
   8  21 46  8.97 -44 36 37.6 17.31 18.17  18750  c 

     Group # 185   <z> = 0.1373 vel. disp. =   128.
   1  21 57  4.86 -44 29 57.6 17.52 18.21  41332  m 
   2  21 57  6.65 -44 29 57.4 17.33 18.11  41173  c 
   3  21 57  7.77 -44 29 55.0 17.07 17.90  41262  m 
   4  21 57 17.06 -44 32  3.1 16.88 17.85  41521  c 
   5  21 57 23.34 -44 28 47.6 17.61 18.16  41554  c 

     Group # 186   <z> = 0.0618 vel. disp. =    38.
   1  21 57  8.61 -45  1 22.8 17.38 18.02  18787  c 
   2  21 57 46.58 -45  7 50.7 15.57 16.69  18770  c 
   3  21 58 28.77 -45 12 58.8 16.07 17.07  18638  c 

     Group # 187   <z> = 0.0477 vel. disp. =     0.
   1  21 58 23.26 -44 31 46.9 16.37 17.19  14488  b 
   2  21 58 46.22 -44 32  6.8 16.73 17.78  14554  c 
   3  21 59 51.48 -44 20 53.8 16.02 17.79  14520  b 

     Group # 188   <z> = 0.0594 vel. disp. =   113.
   1  21 58 25.83 -45 37 31.9 17.27 18.60  18121  b 
   2  21 58 48.47 -45 37 15.2 15.82 17.40  18061  b 
   3  22  0  1.66 -45 41 34.3 17.53 18.71  17855  b 

     Group # 189   <z> = 0.0740 vel. disp. =    49.
   1  21 59 23.67 -44 20 45.1 16.51 18.09  22337  b 
   2  21 59 30.45 -44 22 24.9 17.58 18.84  22376  b 
   3  21 59 33.57 -44 19 34.2 15.38 16.35  22508  c 

     Group # 190   <z> = 0.0740 vel. disp. =   312.
   1  22  0 35.85 -44 32 52.0 17.47 17.94  22201  c 
   2  22  0 36.31 -44 33  5.8 15.58 16.54  22050  m 
   3  22  0 41.45 -44 36 59.3 16.94 17.60  22621  c 
   4  22  0 55.12 -44 34 53.7 16.46 17.64  22778  c 

     Group # 191   <z> = 0.0727 vel. disp. =   143.
   1  22  2 46.23 -44 28 20.9 15.39 16.64  22208  c 
   2  22  2 57.36 -44 29 14.3 15.26 16.41  21905  b 
   3  22  3  6.16 -44 30 35.9 16.22 17.72  21925  b 

     Group # 192   <z> = 0.0734 vel. disp. =   170.
   1  22  5 16.11 -44 19 39.3 16.90 17.59  22510  m 
   2  22  5 18.01 -44 19 49.6 15.85 16.89  22193  m 
   3  22  5 19.46 -44 19 41.7 17.59 18.37  22327  c 
   4  22  5 22.34 -44 25 12.4 16.72 18.18  22127  c 
   5  22  5 25.26 -44 25 17.0 16.43 17.22  21995  m 

     Group # 193   <z> = 0.0735 vel. disp. =    80.
   1  22  5 43.77 -45 27 28.5 16.61 18.26  22166  c 
   2  22  5 56.31 -45 31 17.9 17.02 18.15  22313  c 
   3  22  6  0.89 -45 33 33.1 17.32 18.03  22085  c 
   4  22  6 24.09 -45 34 37.1 16.70 17.42  22270  c 
   5  22  6 24.46 -45 36  3.1 16.26 17.45  22394  c 
   6  22  6 32.53 -45 37 18.7 17.14 17.97  22311  c 

     Group # 194   <z> = 0.0376 vel. disp. =    68.
   1  22  6  7.87 -44 49 51.5 17.47 18.09  11400  c 
   2  22  6 28.62 -44 55  3.8 16.83 18.14  11365  b 
   3  22  6 36.47 -44 51 41.5 16.81 18.31  11528  b 
   4  22  6 53.57 -45  1  3.5 17.15 18.05  11468  c 
   5  22  7 14.90 -44 43 40.3 16.02 17.35  11590  b 
   6  22  8 16.26 -45 12  6.9 17.22 18.52  11605  e 

     Group # 195   <z> = 0.0571 vel. disp. =    94.
   1  22  7  5.17 -45 40 50.9 15.92 17.68  17307  c 
   2  22  7  9.74 -45 41  9.0 17.59 18.86  17383  m 
   3  22  7 19.33 -45 41 28.3 15.98 17.36  17105  b 
   4  22  7 37.93 -45 43 19.6 17.03 18.03  17340  c 
   5  22  8  3.65 -45 43 46.0 16.01 17.21  17222  b 
   6  22  8  7.18 -45 41 15.1 16.13 17.25  17521  b 
   7  22  8 10.97 -45 41 42.0 16.49 17.58  17371  m 
   8  22  8 12.72 -45 42 10.9 17.16 18.37  17361  c 

     Group # 196   <z> = 0.0574 vel. disp. =   203.
   1  22  8  5.29 -45 14 57.2 17.10 17.80  17688  c 
   2  22  9 18.29 -45 12 52.0 17.40 18.12  17254  c 
   3  22  9 22.92 -45 17 11.0 16.83 18.21  17360  e 

     Group # 197   <z> = 0.1185 vel. disp. =   205.
   1  22  8 45.80 -45 42 10.1 17.47 18.31  36018  b 
   2  22  8 53.04 -45 42 26.4 17.20 18.34  35923  b 
   3  22  8 58.60 -45 42  7.6 16.70 17.75  35791  c 
   4  22  9 27.05 -45 43 26.5 16.78 17.70  35437  c 
   5  22  9 31.81 -45 41 12.4 17.41 18.06  35572  c 

     Group # 198   <z> = 0.1205 vel. disp. =   387.
   1  22 13  1.74 -45 39 11.8 16.86 17.81  36127  m 
   2  22 13  2.92 -45 34 58.5 17.30 18.25  36205  c 
   3  22 13  4.10 -45 38 53.6 16.23 17.44  36167  c 
   4  22 13  9.50 -45 34 35.5 16.20 17.06  36249  c 
   5  22 13 27.50 -45 34 45.5 17.31 18.21  35492  c 
   6  22 13 35.38 -45 34 37.7 17.43 17.95  35924  c 
   7  22 13 42.40 -45 36 27.4 17.57 18.79  35842  b 
   8  22 13 45.39 -45 42 44.0 17.54 18.67  36354  c 
   9  22 13 50.77 -45 39  3.4 16.41 17.40  36890  m 
  10  22 13 51.65 -45 36 21.4 16.45 17.70  36142  c 
  11  22 13 53.15 -45 39 37.6 17.17 17.93  36683  c 
  12  22 13 53.19 -45 37 39.7 17.02 18.29  36449  c 
  13  22 13 58.28 -45 36 14.8 17.63 18.54  36608  b 
  14  22 14  2.58 -45 35 31.4 17.30 18.04  35930  c 
  15  22 14 13.93 -45 38 50.5 17.15 18.16  36496  c 
  16  22 14 26.08 -45 38 40.6 17.63 18.25  36966  c 
  17  22 14 43.84 -45 40 27.5 17.19 18.02  37198  c 

     Group # 199   <z> = 0.0569 vel. disp. =     0.
   1  22 14 52.79 -44 46 57.1 16.35 18.13  17273  b 
   2  22 15 53.75 -44 44 12.2 17.54 18.66  17333  b 
   3  22 16 23.01 -44 44 11.7 15.44 16.67  17237  c 

     Group # 200   <z> = 0.0951 vel. disp. =    47.
   1  22 15 25.92 -45  4  6.7 17.41 18.22  28730  c 
   2  22 15 27.53 -44 45 42.5 17.11 18.08  28740  b 
   3  22 15 40.07 -44 56 49.5 16.33 17.22  28685  c 
   4  22 16 10.79 -44 49 46.2 17.19 17.82  28659  c 
   5  22 16 11.62 -45  4 36.5 16.58 17.53  28746  c 
   6  22 16 20.05 -44 49 52.3 17.20 17.98  28810  c 
   7  22 16 27.26 -44 53 46.8 17.54 18.21  28600  c 
   8  22 16 31.80 -45  5 53.3 17.53 18.64  28854  c 
   9  22 16 37.69 -45 16 21.4 16.65 17.52  28630  c 
  10  22 16 59.80 -45 10 23.9 16.20 17.32  28847  c 
  11  22 17 16.17 -45 14 50.3 17.31 18.18  28835  c 

     Group # 201   <z> = 0.1184 vel. disp. =     0.
   1  22 17 13.90 -44 37 35.5 17.51 18.61  35783  b 
   2  22 17 23.56 -44 29 44.8 17.46 18.41  35740  c 
   3  22 17 26.74 -44 33 18.2 17.31 18.53  35688  b 
   4  22 17 40.34 -44 45 21.3 16.86 18.27  35736  c 
   5  22 17 55.27 -44 39 58.0 17.39 18.52  35637  c 

     Group # 202   <z> = 0.1210 vel. disp. =   289.
   1  22 21 51.42 -44 37 31.7 17.75 18.64  36822  b 
   2  22 22 23.84 -44 38 46.6 16.63 18.18  36667  b 
   3  22 22 24.58 -44 39 44.6 17.67 18.95  35946  c 
   4  22 22 26.25 -44 37  3.3 17.10 18.08  36496  c 
   5  22 23  5.37 -44 34 49.5 17.36 18.10  36557  c 

     Group # 203   <z> = 0.0918 vel. disp. =     0.
   1  22 22 44.27 -45  8 39.9 15.83 17.06  27779  c 
   2  22 22 46.82 -44 59 28.9 17.40 18.61  27765  b 
   3  22 23 30.19 -45  7 58.4 16.48 17.54  27807  c 
   4  22 23 30.95 -45 13 37.1 17.56 18.45  27657  e 
   5  22 23 56.61 -45 16  5.5 16.56 18.19  27751  b 

     Group # 204   <z> = 0.0996 vel. disp. =   158.
   1  22 24 50.09 -44 42 38.9 15.99 17.78  29855  m 
   2  22 24 52.69 -44 42 57.3 16.96 18.05  30176  b 
   3  22 25 18.28 -44 37 22.8 16.67 18.19  30187  c 

     Group # 205   <z> = 0.0968 vel. disp. =   274.
   1  22 24 23.16 -45 24 52.9 16.26 17.78  29537  b 
   2  22 25 10.28 -45 22 58.0 17.37 18.44  29390  b 
   3  22 25 11.89 -45 15 58.7 17.41 18.71  28821  b 
   4  22 25 25.50 -45 20 57.6 17.50 18.67  28903  b 
   5  22 25 32.09 -45 21  3.1 16.40 17.66  29225  c 
   6  22 25 33.25 -45 21 16.8 17.68 18.61  29519  m 

     Group # 206   <z> = 0.1181 vel. disp. =     0.
   1  22 27 32.79 -44 53  4.8 17.00 18.37  35573  c 
   2  22 27 43.60 -44 54 37.9 17.07 18.50  35706  b 
   3  22 27 48.98 -44 54 16.3 17.29 18.65  35593  b 

     Group # 207   <z> = 0.0519 vel. disp. =   248.
   1  22 28 51.95 -45 31  5.3 17.62 18.73  15861  e 
   2  22 29  4.03 -45 39 43.7 15.23 17.76  15471  c 
   3  22 29 51.96 -45 31 37.2 15.45 17.51  15992  c 

     Group # 208   <z> = 0.0703 vel. disp. =   152.
   1  22 30 56.36 -44 40 36.8 16.50 17.72  21471  c 
   2  22 31  2.28 -44 50 15.2 17.55 18.39  21249  b 
   3  22 31 10.88 -44 59 51.6 15.89 17.23  21225  b 
   4  22 31 11.77 -44 55  9.6 16.37 17.52  21371  c 
   5  22 31 21.69 -44 52 17.1 15.91 17.86  20957  b 
   6  22 31 23.64 -45  0 45.0 17.10 18.43  21350  c 
   7  22 32  3.23 -44 57 16.1 17.77 18.80  21465  c 

     Group # 209   <z> = 0.0703 vel. disp. =     0.
   1  22 31 24.95 -45 38 53.5 16.87 17.99  21353  c 
   2  22 31 26.29 -45 37  4.5 15.24 16.99  21286  c 
   3  22 31 41.83 -45 40 50.2 16.13 17.34  21233  c 

     Group # 210   <z> = 0.1280 vel. disp. =   240.
   1  22 32  9.23 -45 36 32.8 17.70 18.70  38571  c 
   2  22 32 31.49 -45 37 34.4 17.73 18.99  38425  b 
   3  22 32 44.68 -45 23 39.3 16.99 18.22  39090  c 
   4  22 32 54.37 -45 31  3.5 16.05 17.80  38413  b 
   5  22 32 55.94 -45 31  5.5 17.28 18.48  38495  m 

     Group # 211   <z> = 0.0958 vel. disp. =     0.
   1  22 34  7.70 -44 32 27.9 16.92 18.59  28904  b 
   2  22 34 12.23 -44 28 32.2 16.53 17.63  28973  m 
   3  22 34 13.52 -44 28 37.4 15.76 17.88  28933  b 

     Group # 212   <z> = 0.0899 vel. disp. =   143.
   1  22 34 31.91 -44 30 50.7 17.30 18.19  27257  c 
   2  22 34 37.42 -44 24  4.5 16.72 17.79  26956  e 
   3  22 34 43.35 -44 29 45.4 17.39 18.38  27133  b 
   4  22 34 50.13 -44 24 26.2 16.12 17.35  27356  c 

     Group # 213   <z> = 0.0805 vel. disp. =   340.
   1  22 35  4.61 -44 51 21.2 17.06 18.63  24351  c 
   2  22 35 17.94 -44 56 23.8 17.56 18.57  24583  b 
   3  22 35 36.21 -44 46 17.2 17.60 18.33  24870  c 
   4  22 35 43.92 -44 48 34.8 16.92 18.04  23963  c 
   5  22 36  6.91 -45  2  1.5 17.36 18.55  24053  b 

     Group # 214   <z> = 0.0822 vel. disp. =   130.
   1  22 35 15.12 -45 21 59.3 16.84 18.39  24689  c 
   2  22 35 28.28 -45 31 26.0 17.47 18.42  24980  c 
   3  22 35 59.57 -45 26 40.4 17.20 18.44  24940  c 

     Group # 215   <z> = 0.0818 vel. disp. =    68.
   1  22 36 54.46 -45 39 35.0 17.09 18.53  24840  c 
   2  22 36 56.49 -45 34 58.7 16.90 18.14  24636  c 
   3  22 37 46.38 -45 35 45.1 17.65 18.23  24762  c 

     Group # 216   <z> = 0.1143 vel. disp. =   291.
   1  22 36 41.26 -45 33 47.4 16.71 17.90  34314  c 
   2  22 36 47.81 -45 34 54.4 17.48 18.40  34121  c 
   3  22 37 39.03 -45 35 28.4 17.24 18.16  34784  b 
   4  22 38  2.25 -45 38 15.4 17.35 17.87  34770  c 

     Group # 217   <z> = 0.0893 vel. disp. =   202.
   1  22 38 13.57 -45  9 34.1 17.75 18.76  26881  b 
   2  22 38 21.86 -45 12 47.7 17.75 18.47  27268  b 
   3  22 38 54.34 -45 12 43.2 16.93 18.22  26853  b 

     Group # 218   <z> = 0.1137 vel. disp. =    60.
   1  22 40 38.63 -44 33 45.7 17.01 18.10  34268  b 
   2  22 40 41.09 -44 41 54.9 17.69 18.26  34258  b 
   3  22 40 44.18 -44 41 59.5 16.17 17.17  34436  m 

     Group # 219   <z> = 0.0881 vel. disp. =   291.
   1  22 40 34.17 -45 37 24.9 16.72 17.45  26435  c 
   2  22 40 35.67 -45 42 43.1 17.48 18.55  26158  b 
   3  22 41  4.79 -45 43 27.5 17.72 18.59  26950  m 
   4  22 41  5.53 -45 43 16.3 17.73 18.31  26823  c 
   5  22 41 14.25 -45 32 12.0 17.35 18.09  26776  c 

     Group # 220   <z> = 0.0801 vel. disp. =     0.
   1  22 41 10.75 -45 23 42.5 16.83 17.83  24262  c 
   2  22 41 21.82 -45 22 17.4 17.21 18.03  24196  b 
   3  22 42  0.22 -45 18 59.3 16.70 17.49  24239  c 

     Group # 221   <z> = 0.0891 vel. disp. =   253.
   1  22 42 25.09 -45 30 34.5 16.56 17.51  27090  b 
   2  22 42 26.08 -45 20 35.4 16.36 17.44  26852  b 
   3  22 42 31.84 -45 35 49.7 16.63 17.33  27205  c 
   4  22 42 33.78 -45  8 31.8 17.20 18.31  26772  c 
   5  22 42 35.41 -45 18  5.5 17.44 17.90  26934  c 
   6  22 42 35.90 -45 19 39.9 17.02 17.69  27258  m 
   7  22 42 36.91 -45 19 32.1 17.27 18.14  27142  b 
   8  22 42 37.40 -45 20 29.4 16.13 17.00  26456  c 
   9  22 42 37.89 -45 13 19.2 16.87 17.73  26751  c 
  10  22 42 38.57 -45 20  1.7 17.28 18.11  26310  m 
  11  22 42 40.54 -45 43 45.0 16.89 17.72  27328  c 
  12  22 42 48.31 -45  2 11.9 16.62 17.82  26887  c 
  13  22 42 49.29 -45 17 45.8 17.34 18.34  26996  c 
  14  22 43 23.20 -45 44  6.0 17.65 18.12  27128  m 
  15  22 43 27.32 -45 44  5.8 16.05 17.45  26993  b 

     Group # 222   <z> = 0.1106 vel. disp. =   267.
   1  22 45 33.93 -45 22  1.7 17.43 18.11  32899  b 
   2  22 45 35.03 -45 33 30.0 16.35 17.54  33411  m 
   3  22 45 37.62 -45 33  6.8 16.60 18.07  33552  c 
   4  22 45 51.81 -45 31 58.7 16.81 18.33  33237  c 
   5  22 46  9.02 -45 33 18.3 17.68 18.26  33804  c 
   6  22 46 24.68 -45 22 48.5 17.19 17.87  33310  c 

     Group # 223   <z> = 0.0887 vel. disp. =     5.
   1  22 46 13.86 -45  2  3.9 17.41 18.00  26793  m 
   2  22 46 14.41 -45  2 40.7 16.81 17.77  26786  m 
   3  22 46 18.65 -45  2  9.3 17.44 18.03  26916  c 

     Group # 224   <z> = 0.0506 vel. disp. =   235.
   1  22 42 13.35 -45 30 37.9 15.81 17.67  15338  c 
   2  22 43  6.71 -45 39 16.7 16.94 17.90  15356  c 
   3  22 44 10.54 -45 37 25.7 15.52 16.56  15594  c 
   4  22 44 31.65 -45 32  0.6 15.84 16.94  15216  c 
   5  22 44 55.28 -45 38  5.2 16.10 17.94  15827  c 
   6  22 45 38.21 -45 27 50.8 15.38 16.45  15644  c 
   7  22 46  0.74 -45 41 21.9 17.33 18.31  15306  c 
   8  22 46 19.99 -45 34 50.9 16.84 17.71  15508  c 
   9  22 46 20.34 -45 34 48.7 17.04 17.71  15418  m 
  10  22 46 35.78 -45 35 21.1 17.71 18.82  15637  c 
  11  22 46 39.39 -45 32 40.2 16.14 17.23  15175  c 
  12  22 46 40.24 -45 37 10.4 16.30 17.18  14806  c 
  13  22 47 27.13 -45 41 26.7 16.38 17.19  15582  c 
  14  22 47 41.97 -45 38  4.6 16.05 16.90  15564  c 
  15  22 47 44.04 -45 43 41.0 15.36 16.56  15619  c 
  16  22 47 45.18 -45 38 13.8 16.60 17.26  15328  m 
  17  22 47 45.40 -45 39 50.9 16.08 16.84  15431  c 
  18  22 47 46.53 -45 37 45.0 17.57 18.08  15752  m 
  19  22 47 48.16 -45 36 56.0 15.89 16.73  14997  c 
  20  22 47 59.32 -45 34 16.6 16.10 16.98  15414  c 
  21  22 48  2.58 -45 34  2.6 16.93 17.53  14967  m 
  22  22 48  6.78 -45 39 10.6 16.27 17.33  15252  c 
  23  22 48 26.63 -45 33 12.0 16.69 17.38  15278  c 
  24  22 49 15.80 -45 38 39.6 15.34 16.70  15711  c 

     Group # 225   <z> = 0.1232 vel. disp. =   202.
   1  22 51  0.68 -45 38 22.3 16.78 17.62  37211  c 
   2  22 51  2.07 -45 37 58.5 16.57 17.32  37341  m 
   3  22 51 35.51 -45 37  4.3 17.55 18.62  36877  c 

     Group # 226   <z> = 0.1082 vel. disp. =     0.
   1  22 51 11.23 -44 25 38.0 17.43 17.89  32768  c 
   2  22 51 17.91 -44 22 40.3 17.46 18.25  32697  b 
   3  22 51 40.49 -44 21 33.2 17.74 18.22  32639  m 
   4  22 51 41.62 -44 20 41.9 17.73 18.24  32616  b 

     Group # 227   <z> = 0.0831 vel. disp. =     0.
   1  22 51  1.83 -44 49 59.7 17.61 18.94  25167  b 
   2  22 51 27.63 -44 44 27.9 15.60 17.91  25130  b 
   3  22 51 59.47 -44 40 20.3 17.19 17.97  25160  c 

     Group # 228   <z> = 0.0501 vel. disp. =   214.
   1  22 50 24.47 -45 11 44.0 16.56 17.49  15359  c 
   2  22 50 33.41 -45 17 30.5 17.38 18.84  15253  b 
   3  22 50 42.62 -45 20 40.8 16.72 17.34  15325  b 
   4  22 51 18.30 -45 23 58.6 16.26 17.12  14834  c 
   5  22 51 31.76 -45 11 30.7 16.85 18.42  15487  b 
   6  22 52 27.48 -44 53 50.7 17.21 18.64  15162  b 
   7  22 52 33.44 -45 15 37.7 17.61 18.49  15533  b 
   8  22 53  5.40 -45  1 55.5 15.64 17.90  14922  b 
   9  22 53 17.79 -45  2  5.8 16.73 17.37  15288  b 

     Group # 229   <z> = 0.0505 vel. disp. =    53.
   1  22 55 47.86 -45 39 14.0 16.72 18.21  15262  b 
   2  22 55 54.02 -45 24 21.0 15.46 17.12  15439  c 
   3  22 56  7.26 -45 34  2.7 17.10 18.04  15381  c 

     Group # 230   <z> = 0.0860 vel. disp. =   136.
   1  22 55 18.90 -45 28  7.9 16.86 17.45  25848  c 
   2  22 56 13.10 -45 22  7.8 16.92 17.65  26173  c 
   3  22 56 22.98 -45 22  0.5 16.94 17.78  25962  b 

     Group # 231   <z> = 0.1247 vel. disp. =   321.
   1  22 56 51.14 -45 18 49.5 17.65 18.64  37451  b 
   2  22 57  7.91 -45 16 28.1 16.94 17.71  37193  c 
   3  22 57 45.61 -45  9 48.2 17.75 18.21  38001  c 
   4  22 57 49.53 -45 11 24.6 17.66 18.09  37848  b 

     Group # 232   <z> = 0.0992 vel. disp. =   201.
   1  22 58  2.90 -45 31 30.0 17.59 18.11  29938  c 
   2  22 58  7.66 -45 25 47.6 16.93 17.79  30230  m 
   3  22 58  8.63 -45 24 54.4 17.27 18.58  29983  b 
   4  22 58 13.65 -45 24 33.2 17.38 18.09  29590  c 
   5  22 58 21.25 -45 25 12.3 17.02 18.05  30037  c 

     Group # 233   <z> = 0.0856 vel. disp. =    93.
   1  22 58  6.27 -44 18 31.5 16.55 17.45  25976  c 
   2  22 58 10.56 -44 20 37.6 16.92 17.59  25748  c 
   3  22 58 20.39 -44 23 14.7 16.17 17.16  25950  c 

     Group # 234   <z> = 0.0505 vel. disp. =    30.
   1  22 57 32.39 -44 38 32.6 17.17 18.41  15445  b 
   2  22 58 17.21 -44 39 24.7 15.97 17.06  15361  c 
   3  22 58 43.19 -44 36 36.3 16.25 17.23  15415  c 
   4  22 59  2.18 -44 31 39.7 16.94 18.42  15305  c 
   5  22 59  2.89 -44 35 18.6 15.51 17.00  15443  c 
   6  22 59  6.82 -44 43 42.9 16.76 17.43  15439  c 
   7  22 59 55.07 -44 25 28.1 16.66 17.40  15252  c 

     Group # 235   <z> = 0.0861 vel. disp. =   245.
   1  23  0 11.67 -45 42  4.1 17.19 17.95  26070  b 
   2  23  0 20.51 -45 26 52.0 17.35 18.57  26281  b 
   3  23  0 42.75 -45 38 15.4 16.28 17.64  25733  c 

     Group # 236   <z> = 0.0682 vel. disp. =   558.
   1  22 59 39.98 -44 47 40.7 15.84 17.12  19807  c 
   2  23  0  3.49 -45  0 16.5 16.07 17.05  19287  b 
   3  23  0 29.49 -44 36  9.4 16.68 17.42  20847  c 
   4  23  0 31.40 -44 40 54.0 16.67 17.39  21215  c 
   5  23  0 46.12 -44 38  7.4 15.59 16.56  20863  c 
   6  23  0 48.94 -44 44  9.3 16.66 17.34  21546  c 
   7  23  0 49.71 -44 42 53.5 16.62 17.54  20310  m 
   8  23  0 50.29 -44 35 17.6 15.15 16.74  20547  c 
   9  23  0 52.57 -44 34 41.3 16.60 17.24  20814  m 
  10  23  0 53.53 -44 37 50.3 17.21 18.21  20978  c 
  11  23  0 53.54 -44 42 27.6 17.65 18.25  20645  c 
  12  23  1 25.67 -44 37 40.2 17.58 18.33  21038  c 
  13  23  1 31.07 -44 33 38.5 15.59 16.59  21052  c 

     Group # 237   <z> = 0.1322 vel. disp. =   408.
   1  23  0 29.87 -44 27 54.7 16.91 18.15  39834  e 
   2  23  0 33.56 -44 25 58.3 17.50 18.57  39278  b 
   3  23  0 46.11 -44 22 23.2 16.37 17.95  39180  c 
   4  23  0 54.16 -44 29 25.9 17.26 18.56  39748  e 
   5  23  0 55.19 -44 19  3.9 17.34 18.43  40120  c 
   6  23  1 15.81 -44 32 42.0 17.27 18.08  40396  c 
   7  23  1 17.68 -44 32 59.7 16.57 17.39  40461  m 
   8  23  1 32.26 -44 30 46.9 17.19 17.78  39812  c 

     Group # 238   <z> = 0.1239 vel. disp. =   478.
   1  23  2 40.95 -44 25 22.9 17.29 18.20  36810  c 
   2  23  2 41.00 -44 29 19.8 17.32 17.99  37920  c 
   3  23  2 43.83 -44 36 50.3 17.45 18.11  37580  c 
   4  23  2 47.75 -44 24 11.6 17.17 17.84  36800  c 
   5  23  3 15.18 -44 27 45.0 16.72 17.80  37810  c 

     Group # 239   <z> = 0.1252 vel. disp. =   192.
   1  23  2 51.34 -45  7 35.7 16.58 17.25  37840  c 
   2  23  3 11.33 -45 11 59.1 17.36 18.10  37990  c 
   3  23  3 23.82 -45 12 29.3 17.25 17.73  37710  c 
   4  23  3 56.95 -45 13 31.2 17.37 17.85  37450  c 

     Group # 240   <z> = 0.0696 vel. disp. =   165.
   1  23  4 54.89 -45 38  3.2 16.52 17.47  21320  c 
   2  23  5 39.42 -45 26 18.8 16.77 17.61  21020  c 
   3  23  6 29.38 -45  7 19.5 17.31 18.17  20970  c 

     Group # 241   <z> = 0.0443 vel. disp. =   389.
   1  23 11 14.90 -44 43 22.0 16.57 17.57  14050  c 
   2  23 13 11.08 -44 56 31.8 16.50 17.37  13610  b 
   3  23 13 37.33 -44 54 23.5 16.70 17.26  13120  c 
   4  23 15  4.05 -44 40 19.9 16.52 17.33  13270  c 

     Group # 242   <z> = 0.0905 vel. disp. =   313.
   1  23 12 54.69 -45 22 27.3 17.43 17.91  27160  c 
   2  23 13 20.27 -45 15 10.7 17.14 17.75  27390  b 
   3  23 14  0.63 -45 13 50.6 16.34 17.20  27850  c 
   4  23 14 11.91 -45  8 29.9 17.41 18.23  27070  b 

     Group # 243   <z> = 0.0868 vel. disp. =    52.
   1  23 16 44.56 -44 39 25.3 17.17 17.79  26383  c 
   2  23 16 51.68 -44 37 40.0 16.35 17.54  26220  c 
   3  23 16 52.79 -44 36 11.4 17.60 18.09  26166  b 
   4  23 17 10.27 -44 38 14.2 17.57 18.76  26250  e 

     Group # 244   <z> = 0.1314 vel. disp. =   303.
   1  23 17 33.60 -45 19 11.7 17.37 18.02  39372  c 
   2  23 17 58.42 -45 12  2.5 17.35 18.30  39409  b 
   3  23 18 43.33 -45 16 26.7 17.60 18.57  39531  c 
   4  23 18 51.61 -45  9 39.1 17.32 17.89  40127  c 

     Group # 245   <z> = 0.1405 vel. disp. =   220.
   1  23 24 16.80 -44 29  1.1 17.20 17.88  42159  c 
   2  23 24 20.77 -44 36 55.5 17.49 18.62  42639  c 
   3  23 24 54.32 -44 37 55.7 17.57 18.19  42218  b 

     Group # 246   <z> = 0.0705 vel. disp. =    69.
   1  23 25 44.59 -45 14 56.0 17.48 18.56  21403  b 
   2  23 26 37.61 -45 15 45.2 16.36 17.07  21413  c 
   3  23 26 38.31 -45 16 21.5 17.04 17.84  21216  m 
   4  23 26 53.66 -45 19  8.2 16.19 17.39  21441  c 

     Group # 247   <z> = 0.1438 vel. disp. =   186.
   1  23 26 52.80 -44 51 49.4 17.60 18.25  43294  b 
   2  23 26 57.05 -44 58 47.4 16.80 17.71  43533  c 
   3  23 26 58.78 -44 41 17.0 17.35 18.09  43202  m 
   4  23 27  0.47 -44 42  2.5 17.64 18.42  43040  e 
   5  23 27 11.85 -44 42 24.8 17.59 18.22  43578  c 

     Group # 248   <z> = 0.0571 vel. disp. =   322.
   1  23 30 17.86 -44 27 34.2 16.06 17.28  17827  b 
   2  23 30 30.21 -44 15 56.2 17.21 17.82  17493  c 
   3  23 30 36.44 -44 17 54.0 16.52 17.35  17480  c 
   4  23 30 48.96 -44 17 40.1 16.00 17.20  17380  c 
   5  23 31 17.50 -44 17 12.0 17.20 17.86  16942  c 
   6  23 31 35.07 -44 16 10.5 17.27 18.08  16937  c 

     Group # 249   <z> = 0.0490 vel. disp. =   318.
   1  23 33 29.78 -45 10 42.1 17.22 18.41  15311  e 
   2  23 33 30.96 -45 17 17.9 16.18 16.90  15090  c 
   3  23 33 37.76 -45  9 55.1 16.27 17.07  15144  b 
   4  23 34 24.19 -45 11 49.0 17.16 18.64  14692  b 
   5  23 34 25.49 -45 23  5.7 16.42 18.35  15415  c 
   6  23 34 25.52 -45 23 38.9 16.34 17.38  15280  m 
   7  23 34 26.98 -45 11 18.9 17.55 17.85  14377  m 
   8  23 34 31.45 -45 17 40.5 16.81 17.39  14619  c 
   9  23 34 33.63 -45 10 29.0 16.27 17.01  15238  c 
  10  23 34 58.29 -45 15 34.9 16.89 17.87  15220  c 
  11  23 34 59.07 -45 21 27.2 16.58 17.56  14659  b 
  12  23 35  2.11 -45 10 40.9 17.22 18.33  14430  b 
  13  23 35  4.17 -45 21 36.8 16.07 16.97  14728  c 
  14  23 35 13.46 -44 57 16.0 17.69 18.33  14806  b 
  15  23 35 48.29 -45 17 17.7 17.65 18.50  14745  b 

     Group # 250   <z> = 0.0683 vel. disp. =   175.
   1  23 34 40.72 -45  7 39.2 15.17 16.46  20648  c 
   2  23 34 44.71 -45 10 47.5 16.61 17.63  20605  b 
   3  23 34 47.62 -45  9  7.5 17.14 17.61  21010  c 
   4  23 35  1.21 -45  7 39.5 17.54 18.45  20494  c 
   5  23 35 38.56 -45 11 31.6 16.53 17.86  20805  b 

     Group # 251   <z> = 0.1037 vel. disp. =   343.
   1  23 35 19.66 -45  4 53.2 16.49 17.58  31710  m 
   2  23 35 21.60 -45  5 27.9 17.70 18.30  31303  c 
   3  23 36  1.42 -45  1 12.5 17.63 18.46  30940  b 

     Group # 252   <z> = 0.0587 vel. disp. =    98.
   1  23 35 34.19 -45 15  7.2 16.99 18.16  17917  b 
   2  23 35 44.35 -45 12 29.6 15.78 16.81  17893  c 
   3  23 36  5.64 -45  6 59.2 17.52 18.36  17689  b 

     Group # 253   <z> = 0.0488 vel. disp. =   244.
   1  23 37  5.88 -44 47 30.1 16.66 18.32  14614  c 
   2  23 37 39.40 -44 48 41.3 16.73 17.90  15184  b 
   3  23 37 48.64 -44 52 34.6 16.59 17.34  15169  c 
   4  23 37 49.32 -44 48 30.1 16.72 17.42  14956  c 
   5  23 37 51.04 -44 49 33.5 15.26 16.56  14505  c 
   6  23 37 53.50 -44 47 10.4 16.17 17.12  14937  m 
   7  23 37 53.82 -44 47 11.7 16.17 17.12  14932  c 
   8  23 38  0.58 -44 50 46.5 15.16 16.42  14569  c 

     Group # 254   <z> = 0.0684 vel. disp. =   286.
   1  23 38 39.68 -45 42  2.9 17.27 17.87  20450  c 
   2  23 38 58.89 -45 40 47.4 16.56 17.46  20765  c 
   3  23 39  2.05 -45 41  2.0 17.07 17.68  21155  m 
   4  23 39 11.63 -45 38 49.5 16.37 17.15  20542  c 

     Group # 255   <z> = 0.0882 vel. disp. =   122.
   1  23 43 14.12 -44 32 45.1 17.05 17.72  26610  c 
   2  23 43 14.90 -44 29 26.1 16.33 17.25  26570  c 
   3  23 43 15.31 -44 32 53.9 16.50 17.71  26850  m 

     Group # 256   <z> = 0.0609 vel. disp. =   235.
   1  23 42 53.97 -44 25 32.5 16.50 17.87  18440  b 
   2  23 43 16.46 -44 21 31.6 16.44 17.44  18630  c 
   3  23 43 19.66 -44 31 50.6 16.67 17.47  18140  c 
   4  23 43 38.64 -44 29 43.8 17.04 17.81  18730  c 

     Group # 257   <z> = 0.0635 vel. disp. =   111.
   1  23 49 51.40 -44 24 54.8 15.97 17.00  19213  b 
   2  23 50  5.86 -44 22  0.2 17.34 18.39  19409  b 
   3  23 50 26.65 -44 26  5.3 16.22 17.20  19142  b 

     Group # 258   <z> = 0.0629 vel. disp. =   148.
   1  23 50 37.59 -45  9  4.2 16.80 17.90  18884  b 
   2  23 50 38.30 -45 12 52.2 16.98 17.91  19063  c 
   3  23 50 47.86 -45  8 40.3 16.61 17.59  19304  c 
   4  23 51  7.18 -45  4 27.6 15.98 17.21  19063  c 

     Group # 259   <z> = 0.0633 vel. disp. =    63.
   1  23 53 34.82 -45 26  0.9 17.19 17.84  19096  c 
   2  23 54 10.59 -45 15 36.4 16.04 17.47  19241  c 
   3  23 54 16.76 -45 29 11.6 17.10 17.83  19283  e 

     Group # 260   <z> = 0.0991 vel. disp. =   203.
   1  23 54 24.51 -44 49 49.6 17.57 18.16  29864  e 
   2  23 54 48.32 -44 45  2.1 16.89 17.81  29761  m 
   3  23 54 48.69 -44 45  0.1 16.61 17.87  29790  c 
   4  23 55  2.64 -44 41 14.5 17.13 18.26  30267  c 

     Group # 261   <z> = 0.1269 vel. disp. =     0.
   1  23 55 25.19 -44 18 44.8 16.54 17.27  38266  c 
   2  23 55 26.61 -44 22 13.6 17.12 17.85  38220  c 
   3  23 55 27.96 -44 20 28.5 16.97 17.71  38306  c 

     Group # 262   <z> = 0.1270 vel. disp. =   162.
   1  23 58 16.42 -44 20 23.3 17.00 17.74  38531  c 
   2  23 58 17.16 -44 20 15.6 17.20 17.89  38256  m 
   3  23 58 33.65 -44 18 48.6 17.48 18.16  38148  c 

     Group # 263   <z> = 0.0388 vel. disp. =   324.
   1  23 58 44.58 -44 16 41.7 16.98 17.63  11398  c 
   2  23 58 45.08 -44 16  1.4 17.35 18.15  11345  m 
   3  23 59  4.81 -44 16 30.9 15.66 16.94  12230  c 
   4  23 59  6.56 -44 22 18.4 17.35 18.10  12195  c 
   5  23 59 16.78 -44 28 45.7 15.57 16.79  11812  c 
   6  23 59 37.93 -44 17 35.9 16.63 17.38  12203  c 
   7  23 59 38.17 -44 19 58.8 17.12 17.55  12262  c 
   8  23 59 40.74 -44 16  6.5 16.11 17.05  12356  c 
   9  23 59 44.08 -44 16 57.5 16.91 17.99  11485  c 
  10  23 59 45.15 -44 16  0.7 15.54 16.64  11916  m 
  11  23 59 48.45 -44 16 23.8 15.51 16.53  11935  c 
  12  23 59 48.85 -44 17 35.1 16.36 17.47  11415  c 
  13  23 59 49.00 -44 17  3.8 15.56 16.47  11563  m 
  14  23 59 50.38 -44 44 56.6 17.26 18.53  11830  c 
  15   0  0  0.41 -44 29 45.2 15.32 16.34  12229  c 
  16   0  0 16.68 -44 30 35.5 15.09 16.54  11667  c 
  17   0  1 24.03 -44 51 51.6 16.77 17.87  11711  b 

